Two Different Weak Modulations in ab-type RR Lyrae Variable V838 Cyg, and Potential Influence of Metal Abundance on Blazhko Modulation

Noting the weakest modulation and relatively high metal abundance of the ab-type RR Lyrae star V838 Cyg, we collected the photometric data of this star from several sky surveys to carry out an in-depth analysis. The O-C diagram shows that the pulsation period of V838 Cyg increases linearly over a long timescale. In a reanalysis of the high-precision Kepler data, we confirmed the modulation with a period of 59.45\pm0.07 days found by Benko et al., (2014), and also found an additional weak modulation with a longer period (840\pm21 days). After a series of analyses, we incline to the view that the mechanisms causing the two modulations are different: the former is more similar to the typical Blazhko effect, while the mechanism leading to the latter may be an extrinsic factor. We also collected and compared the modulation and physical parameters of other Blazhko RR Lyrae stars from several works in the literature, and find that there is a potential negative correlation between the modulation amplitude (or upper limit of amplitude) and the metal abundance. We infer that the relatively high metal abundance will promote convection in the outer stellar atmosphere, and then inhibit those factors (turbulence, shock wave, etc.) that may cause Blazhko modulation. Future observations and research work can be carried out with reference to this viewpoint. We also introduce the moire effects that appear in the Kepler long-cadence light curves and their possible interference in the previous analyses.

==> data_full_table_and_supplementary_data/Figure02_SupplementaryData.dat <==
Details of columns:
Col 1: the times of light maximum in BJD;
Col 2: the O-C_max values calculated by 2454964.58594+0.4802799486*E;
Col 3: the O-C_max residuals, the parabola component has been removed;
Col 4: the errors of the times of light maximum;  
Col 5: the times of light minimum in BJD;
Col 6: the O-C_min values calculated by 2454964.58594+0.4802799486*E;
Col 7: the O-C_min residuals, the parabola component has been removed;
Col 8: the errors of the times of light minimum;
Col 9: the full amplitude;
Col 10: the errors of the full amplitude;
Col 11: the fourier parameter A_1;
Col 12: the errors of A_1;
Col 13: the magnitude at light maximum;
Col 14: the errors of the magnitude at light maximum;
Col 15: the fourier coefficient R_21;
Col 16: the errors of the fourier coefficient R_21;
Col 15: the fourier coefficient R_31;
Col 16: the errors of the fourier coefficient R_31;
Col 15: the fourier coefficient phi_21;
Col 16: the errors of the fourier coefficient phi_21;
Col 15: the fourier coefficient phi_31;
Col 16: the errors of the fourier coefficient phi_31;

----------  --------  --------  -------   ----------  --------  --------  -------   ------  ------  ------  ------  -------   ------  ------  ------  ------  ------  ------  ------  ------  ------
 Time_Max	   O-C_Max	OC1_Max	   Error	   Time_Min	   O-C_Min	O-C1_Min	 Error	  FullAmp	Error	    A1	  Error	  Mag_Max	  Error	   R_21	  Error	   R_31	  Error	  phi_21	Error	  phi_31	Error
BJD-2454833   (days)   (days)    (days)   BJD-2454833  (days)   (days)    (days)     (mag)   (mag)   (mag)   (mag)   (mag)     (mag)                                  (rad)   (rad)    (rad)   (rad)
----------  --------  --------  -------   ----------  --------  --------  -------   ------  ------  ------  ------  -------   ------  ------  ------  ------  ------  ------  ------  ------  ------
132.05660 	-0.00962 	0.00002 	0.00011 	131.99502 	-0.07120 	0.00015 	0.00031 	1.1034 	0.0017 	0.3920 	0.0006 	-0.7461 	0.0011 	0.4661 	0.0015 	0.3479 	0.0017 	2.3013 	0.0055 	4.8469 	0.0077 
133.49712 	-0.00994 	-0.00030 	0.00008 	133.43582 	-0.07124 	0.00012 	0.00029 	1.1022 	0.0013 	0.3920 	0.0005 	-0.7459 	0.0009 	0.4657 	0.0016 	0.3466 	0.0015 	2.3037 	0.0050 	4.8476 	0.0075 
134.93822 	-0.00968 	-0.00004 	0.00006 	134.87614 	-0.07176 	-0.00041 	0.00021 	1.1037 	0.0014 	0.3922 	0.0005 	-0.7477 	0.0010 	0.4655 	0.0012 	0.3469 	0.0014 	2.3050 	0.0048 	4.8509 	0.0066 
136.85940 	-0.00962 	0.00003 	0.00008 	136.79779 	-0.07123 	0.00013 	0.00029 	1.1041 	0.0012 	0.3921 	0.0004 	-0.7463 	0.0008 	0.4663 	0.0018 	0.3469 	0.0016 	2.3021 	0.0061 	4.8477 	0.0094 
138.30009 	-0.00977 	-0.00011 	0.00007 	138.23834 	-0.07152 	-0.00016 	0.00020 	1.1031 	0.0014 	0.3922 	0.0005 	-0.7460 	0.0009 	0.4644 	0.0012 	0.3463 	0.0013 	2.3005 	0.0046 	4.8496 	0.0065 
139.74100 	-0.00969 	-0.00004 	0.00010 	139.67946 	-0.07124 	0.00013 	0.00035 	1.1031 	0.0014 	0.3920 	0.0005 	-0.7458 	0.0010 	0.4645 	0.0021 	0.3465 	0.0017 	2.3001 	0.0069 	4.8497 	0.0108 
141.18179 	-0.00975 	-0.00010 	0.00007 	141.12000 	-0.07154 	-0.00017 	0.00023 	1.1021 	0.0014 	0.3923 	0.0005 	-0.7462 	0.0010 	0.4643 	0.0013 	0.3451 	0.0013 	2.3020 	0.0047 	4.8533 	0.0066 
142.62278 	-0.00960 	0.00006 	0.00009 	142.56109 	-0.07129 	0.00008 	0.00032 	1.1038 	0.0013 	0.3923 	0.0005 	-0.7465 	0.0009 	0.4642 	0.0019 	0.3458 	0.0015 	2.2995 	0.0061 	4.8499 	0.0096 
144.06340 	-0.00982 	-0.00016 	0.00008 	144.00167 	-0.07155 	-0.00018 	0.00024 	1.1029 	0.0016 	0.3917 	0.0006 	-0.7460 	0.0011 	0.4647 	0.0015 	0.3454 	0.0014 	2.3030 	0.0050 	4.8537 	0.0072 
145.50436 	-0.00970 	-0.00004 	0.00006 	145.44276 	-0.07129 	0.00008 	0.00022 	1.1028 	0.0010 	0.3920 	0.0003 	-0.7459 	0.0007 	0.4639 	0.0013 	0.3461 	0.0010 	2.2993 	0.0042 	4.8514 	0.0067 
146.94516 	-0.00974 	-0.00008 	0.00008 	146.88341 	-0.07148 	-0.00011 	0.00024 	1.1029 	0.0014 	0.3921 	0.0005 	-0.7458 	0.0010 	0.4641 	0.0013 	0.3461 	0.0012 	2.3015 	0.0043 	4.8547 	0.0063 
148.38599 	-0.00975 	-0.00008 	0.00007 	148.32444 	-0.07130 	0.00008 	0.00022 	1.1022 	0.0010 	0.3916 	0.0004 	-0.7439 	0.0007 	0.4635 	0.0014 	0.3468 	0.0010 	2.2990 	0.0045 	4.8524 	0.0072 
149.82679 	-0.00978 	-0.00012 	0.00007 	149.76463 	-0.07195 	-0.00058 	0.00020 	1.0997 	0.0014 	0.3912 	0.0005 	-0.7432 	0.0009 	0.4638 	0.0012 	0.3467 	0.0010 	2.3000 	0.0041 	4.8541 	0.0064 
151.26761 	-0.00981 	-0.00014 	0.00005 	151.20575 	-0.07167 	-0.00029 	0.00014 	1.1040 	0.0009 	0.3908 	0.0003 	-0.7460 	0.0006 	0.4650 	0.0011 	0.3481 	0.0008 	2.2987 	0.0034 	4.8532 	0.0054 
153.18886 	-0.00968 	-0.00001 	0.00008 	153.12706 	-0.07147 	-0.00009 	0.00022 	1.1036 	0.0011 	0.3903 	0.0004 	-0.7447 	0.0008 	0.4657 	0.0011 	0.3493 	0.0010 	2.2975 	0.0030 	4.8583 	0.0044 
154.62954 	-0.00984 	-0.00017 	0.00008 	154.56794 	-0.07144 	-0.00006 	0.00019 	1.1019 	0.0011 	0.3900 	0.0004 	-0.7428 	0.0007 	0.4653 	0.0010 	0.3486 	0.0010 	2.2968 	0.0033 	4.8588 	0.0047 
156.55053 	-0.00997 	-0.00030 	0.00028 	156.48920 	-0.07130 	0.00009 	0.00052 	1.0857 	0.0036 	0.3886 	0.0013 	-0.7291 	0.0024 	0.4646 	0.0033 	0.3474 	0.0026 	2.2992 	0.0108 	4.8617 	0.0171 
157.99152 	-0.00981 	-0.00014 	0.00005 	157.92984 	-0.07149 	-0.00010 	0.00018 	1.1031 	0.0010 	0.3892 	0.0004 	-0.7440 	0.0007 	0.4661 	0.0009 	0.3508 	0.0009 	2.2995 	0.0032 	4.8593 	0.0047 
159.43198 	-0.01020 	-0.00052 	0.00020 	159.37091 	-0.07127 	0.00012 	0.00066 	1.1003 	0.0044 	0.3879 	0.0016 	-0.7415 	0.0030 	0.4657 	0.0042 	0.3507 	0.0033 	2.2944 	0.0129 	4.8536 	0.0200 
160.87326 	-0.00975 	-0.00007 	0.00005 	160.81121 	-0.07181 	-0.00041 	0.00017 	1.1038 	0.0009 	0.3886 	0.0003 	-0.7447 	0.0006 	0.4673 	0.0008 	0.3516 	0.0008 	2.2985 	0.0028 	4.8578 	0.0039 
163.27456 	-0.00986 	-0.00018 	0.00005 	163.21289 	-0.07153 	-0.00013 	0.00017 	1.1023 	0.0009 	0.3883 	0.0003 	-0.7426 	0.0006 	0.4686 	0.0009 	0.3519 	0.0008 	2.2982 	0.0026 	4.8589 	0.0039 
168.07777 	-0.00944 	0.00025 	0.00005 	168.01560 	-0.07162 	-0.00022 	0.00017 	1.1045 	0.0041 	0.3893 	0.0014 	-0.7418 	0.0027 	0.4674 	0.0037 	0.3522 	0.0024 	2.2989 	0.0113 	4.8558 	0.0189 
171.91925 	-0.01020 	-0.00051 	0.00009 	171.85801 	-0.07145 	-0.00004 	0.00017 	1.1040 	0.0009 	0.3892 	0.0003 	-0.7425 	0.0006 	0.4674 	0.0010 	0.3521 	0.0009 	2.2993 	0.0031 	4.8557 	0.0045 
174.80111 	-0.01002 	-0.00033 	0.00006 	174.73913 	-0.07201 	-0.00060 	0.00022 	1.1024 	0.0011 	0.3899 	0.0004 	-0.7406 	0.0008 	0.4664 	0.0011 	0.3514 	0.0012 	2.3022 	0.0040 	4.8534 	0.0057 
176.72235 	-0.00991 	-0.00021 	0.00008 	176.66095 	-0.07131 	0.00010 	0.00024 	1.1059 	0.0013 	0.3900 	0.0005 	-0.7439 	0.0009 	0.4676 	0.0012 	0.3520 	0.0015 	2.3007 	0.0054 	4.8487 	0.0074 
178.16340 	-0.00969 	0.00001 	0.00007 	178.10112 	-0.07198 	-0.00056 	0.00025 	1.1037 	0.0011 	0.3903 	0.0004 	-0.7426 	0.0007 	0.4668 	0.0011 	0.3509 	0.0012 	2.3034 	0.0040 	4.8522 	0.0056 
179.60421 	-0.00972 	-0.00002 	0.00007 	179.54236 	-0.07158 	-0.00016 	0.00021 	1.1070 	0.0014 	0.3906 	0.0005 	-0.7441 	0.0009 	0.4672 	0.0013 	0.3518 	0.0018 	2.3024 	0.0063 	4.8501 	0.0086 
182.48582 	-0.00979 	-0.00009 	0.00023 	182.42407 	-0.07154 	-0.00012 	0.00021 	1.1074 	0.0012 	0.3914 	0.0004 	-0.7449 	0.0008 	0.4668 	0.0011 	0.3510 	0.0012 	2.3013 	0.0035 	4.8495 	0.0048 
185.36741 	-0.00989 	-0.00018 	0.00018 	185.30625 	-0.07105 	0.00038 	0.00071 	1.1037 	0.0038 	0.3919 	0.0013 	-0.7435 	0.0025 	0.4637 	0.0036 	0.3501 	0.0037 	2.3044 	0.0108 	4.8526 	0.0150 
186.80839 	-0.00974 	-0.00003 	0.00009 	186.74614 	-0.07200 	-0.00057 	0.00026 	1.1033 	0.0023 	0.3919 	0.0008 	-0.7421 	0.0016 	0.4654 	0.0022 	0.3484 	0.0022 	2.3018 	0.0061 	4.8463 	0.0088 
188.24917 	-0.00980 	-0.00009 	0.00028 	188.18736 	-0.07161 	-0.00019 	0.00056 	1.1044 	0.0030 	0.3920 	0.0011 	-0.7441 	0.0020 	0.4662 	0.0031 	0.3489 	0.0034 	2.2997 	0.0103 	4.8448 	0.0145 
189.69025 	-0.00956 	0.00015 	0.00024 	189.62761 	-0.07220 	-0.00077 	0.00027 	1.0904 	0.0025 	0.3912 	0.0009 	-0.7290 	0.0017 	0.4645 	0.0023 	0.3450 	0.0022 	2.3041 	0.0055 	4.8500 	0.0081 
193.05216 	-0.00961 	0.00011 	0.00009 	192.99023 	-0.07154 	-0.00011 	0.00028 	1.1051 	0.0014 	0.3930 	0.0005 	-0.7441 	0.0010 	0.4640 	0.0012 	0.3470 	0.0017 	2.3003 	0.0055 	4.8455 	0.0075 
194.49280 	-0.00981 	-0.00009 	0.00012 	194.43058 	-0.07203 	-0.00059 	0.00028 	1.1017 	0.0016 	0.3931 	0.0006 	-0.7423 	0.0011 	0.4629 	0.0019 	0.3458 	0.0021 	2.3039 	0.0067 	4.8486 	0.0097 
195.93381 	-0.00965 	0.00008 	0.00011 	195.87171 	-0.07175 	-0.00031 	0.00022 	1.1012 	0.0013 	0.3931 	0.0005 	-0.7409 	0.0009 	0.4627 	0.0012 	0.3458 	0.0013 	2.3027 	0.0038 	4.8499 	0.0052 
197.85445 	-0.01012 	-0.00039 	0.00009 	197.79301 	-0.07157 	-0.00013 	0.00034 	1.1033 	0.0013 	0.3933 	0.0005 	-0.7430 	0.0009 	0.4619 	0.0019 	0.3456 	0.0020 	2.3006 	0.0069 	4.8459 	0.0100 
199.29555 	-0.00986 	-0.00013 	0.00010 	199.23372 	-0.07169 	-0.00025 	0.00030 	1.0998 	0.0019 	0.3928 	0.0007 	-0.7406 	0.0013 	0.4630 	0.0017 	0.3448 	0.0020 	2.3032 	0.0070 	4.8498 	0.0092 
200.73650 	-0.00975 	-0.00002 	0.00004 	200.67518 	-0.07107 	0.00037 	0.00013 	1.1073 	0.0007 	0.3927 	0.0003 	-0.7439 	0.0005 	0.4645 	0.0007 	0.3468 	0.0007 	2.3011 	0.0019 	4.8548 	0.0028 
202.65763 	-0.00974 	-0.00001 	0.00009 	202.59609 	-0.07129 	0.00016 	0.00031 	1.1018 	0.0016 	0.3924 	0.0006 	-0.7405 	0.0011 	0.4636 	0.0014 	0.3466 	0.0016 	2.2965 	0.0051 	4.8514 	0.0072 
204.09881 	-0.00940 	0.00033 	0.00013 	204.03644 	-0.07177 	-0.00033 	0.00027 	1.1025 	0.0022 	0.3924 	0.0008 	-0.7413 	0.0015 	0.4630 	0.0019 	0.3473 	0.0018 	2.3004 	0.0063 	4.8541 	0.0092 
206.01930 	-0.01003 	-0.00030 	0.00009 	205.95800 	-0.07133 	0.00012 	0.00026 	1.1028 	0.0015 	0.3922 	0.0005 	-0.7428 	0.0010 	0.4633 	0.0012 	0.3464 	0.0014 	2.3015 	0.0049 	4.8558 	0.0066 
207.46043 	-0.00974 	0.00000 	0.00007 	207.39882 	-0.07135 	0.00010 	0.00024 	1.1011 	0.0014 	0.3921 	0.0005 	-0.7411 	0.0009 	0.4620 	0.0012 	0.3457 	0.0012 	2.3004 	0.0041 	4.8576 	0.0059 
208.90108 	-0.00993 	-0.00019 	0.00008 	208.83956 	-0.07145 	0.00000 	0.00023 	1.1033 	0.0014 	0.3917 	0.0005 	-0.7424 	0.0009 	0.4642 	0.0015 	0.3471 	0.0014 	2.2984 	0.0045 	4.8557 	0.0067 
210.34201 	-0.00984 	-0.00010 	0.00007 	210.28028 	-0.07157 	-0.00012 	0.00021 	1.1007 	0.0014 	0.3912 	0.0005 	-0.7407 	0.0009 	0.4637 	0.0012 	0.3477 	0.0012 	2.2991 	0.0041 	4.8543 	0.0060 
212.26322 	-0.00975 	-0.00001 	0.00005 	212.20163 	-0.07134 	0.00012 	0.00015 	1.1011 	0.0007 	0.3908 	0.0002 	-0.7393 	0.0005 	0.4636 	0.0009 	0.3477 	0.0007 	2.2997 	0.0027 	4.8604 	0.0041 
213.70399 	-0.00982 	-0.00008 	0.00008 	213.64215 	-0.07166 	-0.00020 	0.00018 	1.1012 	0.0014 	0.3906 	0.0005 	-0.7393 	0.0009 	0.4648 	0.0011 	0.3486 	0.0011 	2.2987 	0.0044 	4.8610 	0.0064 
215.14487 	-0.00978 	-0.00003 	0.00007 	215.08289 	-0.07176 	-0.00030 	0.00019 	1.1001 	0.0009 	0.3903 	0.0003 	-0.7381 	0.0006 	0.4640 	0.0011 	0.3487 	0.0009 	2.3004 	0.0034 	4.8612 	0.0052 
216.58544 	-0.01005 	-0.00031 	0.00008 	216.52394 	-0.07155 	-0.00008 	0.00014 	1.1054 	0.0012 	0.3901 	0.0004 	-0.7425 	0.0008 	0.4653 	0.0010 	0.3496 	0.0009 	2.3017 	0.0038 	4.8618 	0.0058 
218.02630 	-0.01003 	-0.00028 	0.00007 	217.96485 	-0.07148 	-0.00001 	0.00016 	1.1036 	0.0010 	0.3902 	0.0004 	-0.7408 	0.0007 	0.4656 	0.0011 	0.3500 	0.0010 	2.3038 	0.0033 	4.8630 	0.0049 
219.94732 	-0.01013 	-0.00038 	0.00005 	219.88567 	-0.07178 	-0.00031 	0.00016 	1.1057 	0.0010 	0.3901 	0.0003 	-0.7418 	0.0006 	0.4666 	0.0009 	0.3510 	0.0008 	2.3026 	0.0027 	4.8612 	0.0040 
221.38828 	-0.01001 	-0.00026 	0.00007 	221.32632 	-0.07197 	-0.00050 	0.00020 	1.1039 	0.0011 	0.3900 	0.0004 	-0.7409 	0.0007 	0.4655 	0.0017 	0.3498 	0.0010 	2.3024 	0.0057 	4.8605 	0.0092 
222.82923 	-0.00990 	-0.00015 	0.00007 	222.76738 	-0.07175 	-0.00028 	0.00021 	1.1032 	0.0012 	0.3895 	0.0004 	-0.7396 	0.0008 	0.4668 	0.0011 	0.3509 	0.0010 	2.3031 	0.0033 	4.8646 	0.0049 
224.75070 	-0.00955 	0.00021 	0.00005 	224.68832 	-0.07193 	-0.00046 	0.00017 	1.1043 	0.0008 	0.3897 	0.0003 	-0.7402 	0.0006 	0.4673 	0.0008 	0.3515 	0.0007 	2.3008 	0.0025 	4.8599 	0.0036 
226.19112 	-0.00997 	-0.00022 	0.00011 	226.12969 	-0.07140 	0.00007 	0.00024 	1.1062 	0.0017 	0.3895 	0.0006 	-0.7408 	0.0011 	0.4671 	0.0016 	0.3527 	0.0013 	2.3029 	0.0047 	4.8623 	0.0073 
227.63213 	-0.00980 	-0.00003 	0.00007 	227.57020 	-0.07173 	-0.00025 	0.00024 	1.1050 	0.0015 	0.3893 	0.0005 	-0.7390 	0.0010 	0.4688 	0.0013 	0.3520 	0.0012 	2.2987 	0.0051 	4.8623 	0.0074 
229.07287 	-0.00990 	-0.00013 	0.00006 	229.01075 	-0.07202 	-0.00054 	0.00016 	1.1062 	0.0012 	0.3896 	0.0004 	-0.7402 	0.0008 	0.4696 	0.0011 	0.3518 	0.0010 	2.3004 	0.0031 	4.8607 	0.0046 
231.47410 	-0.01007 	-0.00030 	0.00007 	231.41304 	-0.07113 	0.00035 	0.00022 	1.1063 	0.0015 	0.3897 	0.0005 	-0.7413 	0.0010 	0.4693 	0.0011 	0.3523 	0.0011 	2.2999 	0.0054 	4.8557 	0.0079 
233.39544 	-0.00985 	-0.00008 	0.00007 	233.33324 	-0.07205 	-0.00056 	0.00023 	1.1019 	0.0012 	0.3896 	0.0004 	-0.7377 	0.0008 	0.4678 	0.0014 	0.3517 	0.0012 	2.3015 	0.0048 	4.8545 	0.0073 
234.83611 	-0.01002 	-0.00025 	0.00008 	234.77465 	-0.07148 	0.00001 	0.00026 	1.1050 	0.0013 	0.3900 	0.0005 	-0.7413 	0.0009 	0.4680 	0.0013 	0.3519 	0.0011 	2.3037 	0.0035 	4.8557 	0.0053 
236.27733 	-0.00964 	0.00013 	0.00006 	236.21495 	-0.07202 	-0.00053 	0.00025 	1.1039 	0.0013 	0.3903 	0.0005 	-0.7397 	0.0009 	0.4679 	0.0018 	0.3511 	0.0016 	2.3045 	0.0079 	4.8553 	0.0122 
237.71784 	-0.00997 	-0.00019 	0.00010 	237.65638 	-0.07142 	0.00007 	0.00029 	1.1068 	0.0015 	0.3907 	0.0005 	-0.7423 	0.0010 	0.4684 	0.0015 	0.3512 	0.0014 	2.3026 	0.0041 	4.8551 	0.0060 
239.15858 	-0.01007 	-0.00029 	0.00009 	239.09682 	-0.07183 	-0.00034 	0.00027 	1.1061 	0.0016 	0.3912 	0.0006 	-0.7419 	0.0011 	0.4677 	0.0015 	0.3503 	0.0016 	2.3047 	0.0051 	4.8514 	0.0073 
241.07967 	-0.01009 	-0.00032 	0.00007 	241.01789 	-0.07188 	-0.00039 	0.00030 	1.1051 	0.0014 	0.3909 	0.0005 	-0.7420 	0.0010 	0.4676 	0.0014 	0.3505 	0.0013 	2.3051 	0.0038 	4.8513 	0.0057 
242.51950 	-0.01111 	-0.00133 	0.00038 	242.45837 	-0.07223 	-0.00074 	0.00021 	1.1045 	0.0020 	0.3923 	0.0007 	-0.7387 	0.0013 	0.4678 	0.0022 	0.3497 	0.0022 	2.3033 	0.0056 	4.8465 	0.0098 
244.44182 	-0.00991 	-0.00013 	0.00010 	244.38026 	-0.07147 	0.00003 	0.00034 	1.1060 	0.0019 	0.3921 	0.0007 	-0.7425 	0.0013 	0.4661 	0.0019 	0.3488 	0.0017 	2.3060 	0.0050 	4.8480 	0.0077 
245.88275 	-0.00982 	-0.00004 	0.00008 	245.82088 	-0.07169 	-0.00019 	0.00027 	1.1057 	0.0015 	0.3920 	0.0005 	-0.7420 	0.0010 	0.4660 	0.0014 	0.3489 	0.0015 	2.3045 	0.0049 	4.8475 	0.0067 
247.32314 	-0.01027 	-0.00049 	0.00007 	247.26257 	-0.07084 	0.00066 	0.00025 	1.1074 	0.0013 	0.3922 	0.0005 	-0.7419 	0.0009 	0.4656 	0.0013 	0.3486 	0.0012 	2.3050 	0.0034 	4.8510 	0.0051 
248.76445 	-0.00980 	-0.00002 	0.00006 	248.70282 	-0.07142 	0.00008 	0.00021 	1.1044 	0.0010 	0.3925 	0.0004 	-0.7414 	0.0007 	0.4646 	0.0010 	0.3479 	0.0010 	2.3038 	0.0032 	4.8478 	0.0045 
250.68560 	-0.00977 	0.00002 	0.00012 	250.62383 	-0.07154 	-0.00003 	0.00030 	1.1061 	0.0017 	0.3926 	0.0006 	-0.7424 	0.0012 	0.4653 	0.0016 	0.3484 	0.0016 	2.3044 	0.0044 	4.8496 	0.0065 
252.12646 	-0.00975 	0.00004 	0.00008 	252.06413 	-0.07208 	-0.00057 	0.00024 	1.1038 	0.0014 	0.3926 	0.0005 	-0.7425 	0.0009 	0.4648 	0.0015 	0.3469 	0.0019 	2.3046 	0.0062 	4.8489 	0.0086 
254.04746 	-0.00987 	-0.00008 	0.00008 	253.98560 	-0.07173 	-0.00022 	0.00022 	1.0995 	0.0012 	0.3928 	0.0004 	-0.7380 	0.0008 	0.4631 	0.0011 	0.3461 	0.0012 	2.3051 	0.0037 	4.8502 	0.0050 
256.44901 	-0.00972 	0.00007 	0.00007 	256.38720 	-0.07153 	-0.00002 	0.00024 	1.1060 	0.0018 	0.3931 	0.0006 	-0.7424 	0.0012 	0.4641 	0.0017 	0.3472 	0.0017 	2.3054 	0.0047 	4.8502 	0.0068 
259.33113 	-0.00928 	0.00051 	0.00012 	259.26822 	-0.07218 	-0.00067 	0.00025 	1.1030 	0.0014 	0.3921 	0.0005 	-0.7415 	0.0009 	0.4637 	0.0015 	0.3474 	0.0015 	2.3022 	0.0044 	4.8498 	0.0063 
261.25151 	-0.01002 	-0.00022 	0.00008 	261.19006 	-0.07146 	0.00005 	0.00037 	1.0998 	0.0017 	0.3900 	0.0006 	-0.7424 	0.0011 	0.4633 	0.0019 	0.3467 	0.0022 	2.2994 	0.0068 	4.8520 	0.0097 
263.17271 	-0.00993 	-0.00013 	0.00006 	263.11111 	-0.07153 	-0.00001 	0.00017 	1.0968 	0.0011 	0.3902 	0.0004 	-0.7416 	0.0007 	0.4627 	0.0009 	0.3464 	0.0012 	2.3016 	0.0037 	4.8512 	0.0049 
264.61361 	-0.00988 	-0.00008 	0.00010 	264.55193 	-0.07156 	-0.00004 	0.00037 	1.0962 	0.0017 	0.3890 	0.0006 	-0.7393 	0.0011 	0.4630 	0.0021 	0.3465 	0.0023 	2.3006 	0.0073 	4.8562 	0.0104 
266.05397 	-0.01036 	-0.00055 	0.00006 	265.99285 	-0.07148 	0.00005 	0.00016 	1.0945 	0.0008 	0.3896 	0.0003 	-0.7404 	0.0006 	0.4641 	0.0008 	0.3474 	0.0009 	2.2973 	0.0026 	4.8495 	0.0035 
267.49622 	-0.00895 	0.00086 	0.00024 	267.43296 	-0.07221 	-0.00069 	0.00039 	1.0966 	0.0009 	0.3884 	0.0003 	-0.7353 	0.0006 	0.4648 	0.0011 	0.3480 	0.0011 	2.2974 	0.0038 	4.8536 	0.0056 
268.93591 	-0.01010 	-0.00029 	0.00006 	268.87476 	-0.07125 	0.00028 	0.00016 	1.0966 	0.0009 	0.3889 	0.0003 	-0.7404 	0.0006 	0.4641 	0.0008 	0.3482 	0.0010 	2.3000 	0.0031 	4.8542 	0.0042 
270.37655 	-0.01029 	-0.00048 	0.00005 	270.31530 	-0.07155 	-0.00002 	0.00014 	1.0919 	0.0007 	0.3885 	0.0003 	-0.7368 	0.0005 	0.4634 	0.0008 	0.3484 	0.0008 	2.3004 	0.0027 	4.8543 	0.0039 
272.29826 	-0.00970 	0.00011 	0.00006 	272.23650 	-0.07147 	0.00006 	0.00022 	1.0967 	0.0012 	0.3879 	0.0004 	-0.7406 	0.0008 	0.4651 	0.0010 	0.3490 	0.0012 	2.3018 	0.0040 	4.8594 	0.0056 
273.73869 	-0.01011 	-0.00030 	0.00013 	273.67748 	-0.07132 	0.00021 	0.00035 	1.0922 	0.0021 	0.3875 	0.0007 	-0.7361 	0.0014 	0.4653 	0.0019 	0.3493 	0.0019 	2.3001 	0.0056 	4.8599 	0.0080 
275.17998 	-0.00966 	0.00015 	0.00013 	275.11784 	-0.07180 	-0.00027 	0.00044 	1.0928 	0.0023 	0.3870 	0.0008 	-0.7367 	0.0015 	0.4659 	0.0020 	0.3506 	0.0022 	2.2978 	0.0075 	4.8560 	0.0107 
276.62047 	-0.01001 	-0.00020 	0.00010 	276.55888 	-0.07160 	-0.00007 	0.00026 	1.0973 	0.0015 	0.3872 	0.0005 	-0.7400 	0.0010 	0.4661 	0.0014 	0.3511 	0.0014 	2.2987 	0.0042 	4.8576 	0.0060 
278.06144 	-0.00988 	-0.00007 	0.00011 	277.99938 	-0.07195 	-0.00041 	0.00038 	1.0930 	0.0023 	0.3865 	0.0008 	-0.7358 	0.0016 	0.4658 	0.0021 	0.3508 	0.0020 	2.2953 	0.0072 	4.8600 	0.0104 
279.50209 	-0.01007 	-0.00026 	0.00028 	279.44111 	-0.07106 	0.00048 	0.00102 	1.0936 	0.0046 	0.3857 	0.0016 	-0.7373 	0.0031 	0.4683 	0.0055 	0.3515 	0.0047 	2.3064 	0.0169 	4.8605 	0.0263 
281.42344 	-0.00985 	-0.00003 	0.00005 	281.36186 	-0.07142 	0.00012 	0.00019 	1.0965 	0.0014 	0.3863 	0.0005 	-0.7391 	0.0009 	0.4672 	0.0012 	0.3524 	0.0011 	2.2977 	0.0046 	4.8560 	0.0070 
283.34438 	-0.01003 	-0.00021 	0.00012 	283.28312 	-0.07128 	0.00026 	0.00026 	1.0965 	0.0016 	0.3864 	0.0006 	-0.7396 	0.0011 	0.4674 	0.0014 	0.3530 	0.0013 	2.2994 	0.0050 	4.8543 	0.0074 
284.78524 	-0.01000 	-0.00018 	0.00006 	284.72328 	-0.07197 	-0.00042 	0.00020 	1.0945 	0.0011 	0.3863 	0.0004 	-0.7381 	0.0008 	0.4667 	0.0012 	0.3523 	0.0011 	2.2981 	0.0035 	4.8558 	0.0053 
286.22625 	-0.00984 	-0.00001 	0.00010 	286.16427 	-0.07181 	-0.00027 	0.00030 	1.0942 	0.0018 	0.3858 	0.0006 	-0.7374 	0.0012 	0.4685 	0.0015 	0.3537 	0.0015 	2.2967 	0.0056 	4.8554 	0.0082 
288.14741 	-0.00980 	0.00003 	0.00006 	288.08629 	-0.07091 	0.00064 	0.00031 	1.0942 	0.0009 	0.3864 	0.0003 	-0.7376 	0.0006 	0.4685 	0.0013 	0.3532 	0.0010 	2.3005 	0.0045 	4.8579 	0.0072 
289.58840 	-0.00964 	0.00019 	0.00009 	289.52576 	-0.07228 	-0.00074 	0.00024 	1.0944 	0.0019 	0.3866 	0.0007 	-0.7379 	0.0013 	0.4678 	0.0015 	0.3519 	0.0013 	2.2987 	0.0065 	4.8548 	0.0096 
291.50913 	-0.01004 	-0.00021 	0.00007 	291.44807 	-0.07109 	0.00046 	0.00023 	1.0964 	0.0010 	0.3871 	0.0003 	-0.7406 	0.0007 	0.4675 	0.0013 	0.3525 	0.0009 	2.3001 	0.0043 	4.8518 	0.0069 
293.43021 	-0.01007 	-0.00024 	0.00011 	293.36818 	-0.07210 	-0.00055 	0.00036 	1.0991 	0.0028 	0.3870 	0.0010 	-0.7428 	0.0019 	0.4678 	0.0025 	0.3529 	0.0020 	2.2973 	0.0081 	4.8510 	0.0126 
294.87124 	-0.00989 	-0.00005 	0.00011 	294.80971 	-0.07141 	0.00014 	0.00035 	1.0959 	0.0017 	0.3873 	0.0006 	-0.7390 	0.0012 	0.4671 	0.0015 	0.3523 	0.0014 	2.2978 	0.0051 	4.8523 	0.0074 
296.31206 	-0.00990 	-0.00007 	0.00011 	296.24990 	-0.07206 	-0.00051 	0.00035 	1.0935 	0.0024 	0.3873 	0.0009 	-0.7368 	0.0016 	0.4674 	0.0023 	0.3509 	0.0018 	2.2978 	0.0067 	4.8496 	0.0106 
297.75294 	-0.00986 	-0.00003 	0.00010 	297.69075 	-0.07205 	-0.00049 	0.00029 	1.0920 	0.0016 	0.3876 	0.0006 	-0.7361 	0.0011 	0.4670 	0.0015 	0.3504 	0.0015 	2.2986 	0.0050 	4.8512 	0.0071 
299.67409 	-0.00983 	0.00001 	0.00008 	299.61238 	-0.07155 	0.00001 	0.00025 	1.0984 	0.0017 	0.3885 	0.0006 	-0.7420 	0.0011 	0.4664 	0.0016 	0.3502 	0.0012 	2.3013 	0.0047 	4.8456 	0.0075 
301.11478 	-0.00998 	-0.00014 	0.00010 	301.05269 	-0.07207 	-0.00051 	0.00031 	1.0948 	0.0018 	0.3883 	0.0006 	-0.7409 	0.0012 	0.4661 	0.0016 	0.3489 	0.0016 	2.3033 	0.0062 	4.8469 	0.0087 
302.55571 	-0.00990 	-0.00006 	0.00010 	302.49397 	-0.07163 	-0.00007 	0.00034 	1.0990 	0.0020 	0.3889 	0.0007 	-0.7432 	0.0014 	0.4669 	0.0020 	0.3503 	0.0015 	2.3025 	0.0057 	4.8476 	0.0090 
303.99661 	-0.00983 	0.00001 	0.00007 	303.93428 	-0.07216 	-0.00060 	0.00021 	1.0985 	0.0014 	0.3892 	0.0005 	-0.7433 	0.0009 	0.4661 	0.0011 	0.3494 	0.0012 	2.3023 	0.0045 	4.8463 	0.0065 
305.43749 	-0.00979 	0.00005 	0.00007 	305.37577 	-0.07151 	0.00005 	0.00034 	1.0990 	0.0015 	0.3895 	0.0005 	-0.7425 	0.0010 	0.4653 	0.0014 	0.3488 	0.0012 	2.3034 	0.0041 	4.8464 	0.0064 
306.87816 	-0.00997 	-0.00012 	0.00006 	306.81627 	-0.07185 	-0.00028 	0.00018 	1.0968 	0.0010 	0.3901 	0.0004 	-0.7436 	0.0007 	0.4642 	0.0009 	0.3474 	0.0010 	2.3035 	0.0033 	4.8451 	0.0047 
308.31902 	-0.00994 	-0.00009 	0.00008 	308.25707 	-0.07189 	-0.00033 	0.00024 	1.0997 	0.0018 	0.3899 	0.0006 	-0.7446 	0.0012 	0.4656 	0.0017 	0.3480 	0.0015 	2.3036 	0.0047 	4.8462 	0.0073 
309.75986 	-0.00994 	-0.00009 	0.00006 	309.69861 	-0.07119 	0.00038 	0.00021 	1.0980 	0.0010 	0.3898 	0.0004 	-0.7441 	0.0007 	0.4641 	0.0010 	0.3470 	0.0010 	2.3010 	0.0031 	4.8442 	0.0044 
311.20076 	-0.00988 	-0.00003 	0.00005 	311.13906 	-0.07158 	-0.00001 	0.00015 	1.0968 	0.0013 	0.3903 	0.0004 	-0.7429 	0.0009 	0.4650 	0.0012 	0.3472 	0.0011 	2.3031 	0.0033 	4.8470 	0.0052 
313.12223 	-0.00953 	0.00032 	0.00007 	313.06015 	-0.07161 	-0.00004 	0.00022 	1.1020 	0.0011 	0.3904 	0.0004 	-0.7454 	0.0007 	0.4658 	0.0011 	0.3480 	0.0012 	2.3024 	0.0040 	4.8494 	0.0056 
314.56288 	-0.00972 	0.00013 	0.00009 	314.50104 	-0.07157 	0.00001 	0.00020 	1.0999 	0.0015 	0.3911 	0.0005 	-0.7447 	0.0010 	0.4647 	0.0014 	0.3468 	0.0014 	2.3013 	0.0039 	4.8481 	0.0059 
316.00372 	-0.00972 	0.00014 	0.00006 	315.94186 	-0.07158 	0.00000 	0.00022 	1.1001 	0.0011 	0.3912 	0.0004 	-0.7433 	0.0007 	0.4638 	0.0011 	0.3469 	0.0012 	2.3013 	0.0037 	4.8487 	0.0051 
317.44440 	-0.00988 	-0.00003 	0.00006 	317.38304 	-0.07124 	0.00033 	0.00017 	1.1008 	0.0012 	0.3911 	0.0004 	-0.7429 	0.0008 	0.4643 	0.0013 	0.3471 	0.0012 	2.3023 	0.0033 	4.8513 	0.0050 
318.88529 	-0.00983 	0.00003 	0.00006 	318.82345 	-0.07167 	-0.00009 	0.00023 	1.0992 	0.0011 	0.3907 	0.0004 	-0.7434 	0.0007 	0.4638 	0.0011 	0.3466 	0.0012 	2.3049 	0.0035 	4.8505 	0.0049 
320.32596 	-0.01000 	-0.00014 	0.00028 	320.26477 	-0.07118 	0.00039 	0.00015 	1.1018 	0.0009 	0.3906 	0.0003 	-0.7457 	0.0006 	0.4654 	0.0009 	0.3471 	0.0009 	2.3017 	0.0025 	4.8508 	0.0036 
322.72735 	-0.01001 	-0.00015 	0.00006 	322.66592 	-0.07144 	0.00014 	0.00022 	1.0982 	0.0012 	0.3911 	0.0004 	-0.7428 	0.0008 	0.4636 	0.0012 	0.3458 	0.0012 	2.2998 	0.0037 	4.8501 	0.0053 
325.12894 	-0.00982 	0.00004 	0.00006 	325.06719 	-0.07157 	0.00001 	0.00021 	1.0995 	0.0012 	0.3902 	0.0004 	-0.7428 	0.0008 	0.4642 	0.0013 	0.3478 	0.0016 	2.2986 	0.0052 	4.8509 	0.0072 
327.05002 	-0.00986 	0.00000 	0.00008 	326.98903 	-0.07085 	0.00074 	0.00024 	1.0990 	0.0012 	0.3901 	0.0004 	-0.7423 	0.0008 	0.4643 	0.0011 	0.3473 	0.0013 	2.2964 	0.0039 	4.8532 	0.0053 
328.49088 	-0.00984 	0.00002 	0.00007 	328.42900 	-0.07172 	-0.00013 	0.00024 	1.0973 	0.0012 	0.3898 	0.0004 	-0.7409 	0.0008 	0.4644 	0.0014 	0.3478 	0.0017 	2.2980 	0.0052 	4.8548 	0.0074 
329.93148 	-0.01008 	-0.00021 	0.00010 	329.87051 	-0.07105 	0.00054 	0.00032 	1.0975 	0.0015 	0.3892 	0.0005 	-0.7416 	0.0010 	0.4648 	0.0014 	0.3489 	0.0016 	2.2991 	0.0049 	4.8565 	0.0066 
331.37254 	-0.00986 	0.00001 	0.00007 	331.31075 	-0.07165 	-0.00006 	0.00023 	1.0935 	0.0012 	0.3887 	0.0004 	-0.7377 	0.0008 	0.4648 	0.0014 	0.3482 	0.0015 	2.2964 	0.0048 	4.8577 	0.0068 
332.81317 	-0.01006 	-0.00019 	0.00017 	332.75208 	-0.07116 	0.00044 	0.00037 	1.0981 	0.0017 	0.3883 	0.0006 	-0.7409 	0.0011 	0.4667 	0.0017 	0.3496 	0.0018 	2.2966 	0.0052 	4.8565 	0.0073 
334.25419 	-0.00989 	-0.00001 	0.00012 	334.19245 	-0.07163 	-0.00004 	0.00036 	1.0926 	0.0017 	0.3876 	0.0006 	-0.7381 	0.0011 	0.4655 	0.0019 	0.3493 	0.0020 	2.2946 	0.0064 	4.8573 	0.0094 
335.69490 	-0.01002 	-0.00015 	0.00013 	335.63338 	-0.07154 	0.00006 	0.00022 	1.0995 	0.0015 	0.3878 	0.0005 	-0.7417 	0.0010 	0.4672 	0.0014 	0.3512 	0.0014 	2.2951 	0.0040 	4.8573 	0.0054 
337.61661 	-0.00943 	0.00044 	0.00013 	337.55440 	-0.07164 	-0.00004 	0.00029 	1.1009 	0.0013 	0.3877 	0.0004 	-0.7421 	0.0009 	0.4671 	0.0023 	0.3514 	0.0023 	2.2957 	0.0083 	4.8567 	0.0125 
339.05691 	-0.00997 	-0.00009 	0.00006 	338.99546 	-0.07142 	0.00018 	0.00025 	1.0970 	0.0013 	0.3877 	0.0005 	-0.7400 	0.0009 	0.4671 	0.0012 	0.3504 	0.0013 	2.2986 	0.0044 	4.8586 	0.0060 
340.49782 	-0.00990 	-0.00002 	0.00010 	340.43645 	-0.07127 	0.00033 	0.00031 	1.0989 	0.0014 	0.3873 	0.0005 	-0.7400 	0.0010 	0.4675 	0.0019 	0.3517 	0.0018 	2.2970 	0.0062 	4.8602 	0.0095 
341.93873 	-0.00982 	0.00005 	0.00007 	341.87729 	-0.07127 	0.00033 	0.00027 	1.0993 	0.0014 	0.3873 	0.0005 	-0.7405 	0.0010 	0.4681 	0.0013 	0.3525 	0.0014 	2.2935 	0.0043 	4.8562 	0.0060 
343.85981 	-0.00987 	0.00001 	0.00008 	343.79780 	-0.07188 	-0.00028 	0.00027 	1.0971 	0.0020 	0.3872 	0.0007 	-0.7397 	0.0013 	0.4676 	0.0017 	0.3524 	0.0017 	2.2960 	0.0060 	4.8560 	0.0084 
345.30030 	-0.01022 	-0.00034 	0.00009 	345.23894 	-0.07157 	0.00003 	0.00024 	1.1005 	0.0013 	0.3869 	0.0005 	-0.7405 	0.0009 	0.4689 	0.0012 	0.3533 	0.0012 	2.2964 	0.0044 	4.8609 	0.0061 
346.74143 	-0.00992 	-0.00004 	0.00008 	346.67970 	-0.07166 	-0.00006 	0.00028 	1.0987 	0.0016 	0.3871 	0.0006 	-0.7413 	0.0011 	0.4690 	0.0014 	0.3534 	0.0014 	2.2959 	0.0043 	4.8536 	0.0062 
348.18241 	-0.00979 	0.00010 	0.00007 	348.12079 	-0.07141 	0.00020 	0.00024 	1.1017 	0.0013 	0.3873 	0.0005 	-0.7417 	0.0009 	0.4694 	0.0012 	0.3531 	0.0011 	2.2949 	0.0042 	4.8539 	0.0061 
351.06406 	-0.00982 	0.00007 	0.00012 	351.00184 	-0.07203 	-0.00043 	0.00034 	1.1036 	0.0021 	0.3888 	0.0008 	-0.7430 	0.0014 	0.4689 	0.0021 	0.3526 	0.0020 	2.2974 	0.0060 	4.8528 	0.0086 
354.42592 	-0.00992 	-0.00003 	0.00008 	354.36408 	-0.07176 	-0.00014 	0.00021 	1.1033 	0.0014 	0.3900 	0.0005 	-0.7414 	0.0009 	0.4675 	0.0012 	0.3519 	0.0011 	2.2956 	0.0042 	4.8538 	0.0064 
355.86684 	-0.00983 	0.00006 	0.00007 	355.80500 	-0.07168 	-0.00006 	0.00021 	1.1100 	0.0010 	0.3902 	0.0004 	-0.7449 	0.0007 	0.4684 	0.0016 	0.3520 	0.0010 	2.2974 	0.0052 	4.8545 	0.0085 
357.30758 	-0.00994 	-0.00005 	0.00009 	357.24593 	-0.07158 	0.00003 	0.00025 	1.1069 	0.0018 	0.3907 	0.0006 	-0.7446 	0.0012 	0.4687 	0.0016 	0.3513 	0.0013 	2.3002 	0.0054 	4.8523 	0.0081 
358.74862 	-0.00974 	0.00015 	0.00007 	358.68659 	-0.07176 	-0.00015 	0.00023 	1.1084 	0.0011 	0.3910 	0.0004 	-0.7453 	0.0007 	0.4681 	0.0016 	0.3513 	0.0010 	2.2984 	0.0055 	4.8497 	0.0088 
360.18926 	-0.00994 	-0.00005 	0.00007 	360.12776 	-0.07143 	0.00018 	0.00020 	1.1071 	0.0014 	0.3911 	0.0005 	-0.7453 	0.0010 	0.4681 	0.0013 	0.3506 	0.0011 	2.2978 	0.0042 	4.8475 	0.0065 
361.63037 	-0.00966 	0.00023 	0.00006 	361.56830 	-0.07173 	-0.00011 	0.00019 	1.1092 	0.0009 	0.3919 	0.0003 	-0.7463 	0.0006 	0.4676 	0.0013 	0.3504 	0.0008 	2.2982 	0.0044 	4.8457 	0.0072 
363.07109 	-0.00979 	0.00011 	0.00007 	363.00925 	-0.07163 	-0.00001 	0.00018 	1.1060 	0.0012 	0.3920 	0.0004 	-0.7442 	0.0008 	0.4671 	0.0011 	0.3495 	0.0009 	2.2997 	0.0033 	4.8480 	0.0051 
364.99242 	-0.00958 	0.00032 	0.00005 	364.93032 	-0.07168 	-0.00005 	0.00020 	1.1095 	0.0009 	0.3927 	0.0003 	-0.7473 	0.0006 	0.4669 	0.0012 	0.3497 	0.0009 	2.3005 	0.0040 	4.8456 	0.0063 
366.43308 	-0.00976 	0.00014 	0.00005 	366.37106 	-0.07177 	-0.00015 	0.00017 	1.1087 	0.0012 	0.3931 	0.0004 	-0.7459 	0.0008 	0.4657 	0.0011 	0.3488 	0.0009 	2.3006 	0.0034 	4.8447 	0.0054 
367.87377 	-0.00990 	0.00000 	0.00006 	367.81182 	-0.07185 	-0.00023 	0.00020 	1.1061 	0.0010 	0.3931 	0.0004 	-0.7452 	0.0007 	0.4655 	0.0009 	0.3475 	0.0009 	2.3015 	0.0036 	4.8466 	0.0052 
369.31457 	-0.00995 	-0.00004 	0.00013 	369.25291 	-0.07160 	0.00002 	0.00027 	1.1074 	0.0026 	0.3934 	0.0009 	-0.7460 	0.0018 	0.4648 	0.0024 	0.3470 	0.0020 	2.3018 	0.0068 	4.8425 	0.0105 
371.23578 	-0.00985 	0.00005 	0.00007 	371.17418 	-0.07146 	0.00017 	0.00019 	1.1083 	0.0009 	0.3938 	0.0003 	-0.7475 	0.0006 	0.4652 	0.0009 	0.3470 	0.0008 	2.3008 	0.0030 	4.8432 	0.0044 
372.67656 	-0.00991 	-0.00001 	0.00010 	372.61523 	-0.07124 	0.00039 	0.00030 	1.1082 	0.0022 	0.3937 	0.0008 	-0.7465 	0.0015 	0.4652 	0.0021 	0.3484 	0.0017 	2.2976 	0.0061 	4.8457 	0.0100 
374.11793 	-0.00938 	0.00053 	0.00009 	374.05508 	-0.07224 	-0.00061 	0.00030 	1.1064 	0.0016 	0.3941 	0.0006 	-0.7444 	0.0011 	0.4626 	0.0014 	0.3462 	0.0015 	2.2966 	0.0057 	4.8427 	0.0082 
375.55838 	-0.00978 	0.00013 	0.00009 	375.49687 	-0.07128 	0.00035 	0.00022 	1.1087 	0.0012 	0.3940 	0.0004 	-0.7466 	0.0008 	0.4637 	0.0012 	0.3468 	0.0012 	2.3016 	0.0035 	4.8480 	0.0051 
377.47941 	-0.00987 	0.00004 	0.00008 	377.41820 	-0.07108 	0.00056 	0.00026 	1.1065 	0.0015 	0.3940 	0.0005 	-0.7452 	0.0010 	0.4629 	0.0012 	0.3462 	0.0014 	2.3005 	0.0054 	4.8483 	0.0074 
378.91996 	-0.01015 	-0.00024 	0.00013 	378.85899 	-0.07113 	0.00051 	0.00023 	1.1006 	0.0016 	0.3935 	0.0006 	-0.7375 	0.0011 	0.4618 	0.0013 	0.3460 	0.0017 	2.3012 	0.0049 	4.8528 	0.0062 
380.84176 	-0.00948 	0.00043 	0.00011 	380.77966 	-0.07158 	0.00006 	0.00038 	1.0946 	0.0018 	0.3929 	0.0007 	-0.7344 	0.0012 	0.4618 	0.0017 	0.3449 	0.0021 	2.2997 	0.0078 	4.8525 	0.0108 
382.28202 	-0.01006 	-0.00014 	0.00009 	382.22090 	-0.07118 	0.00046 	0.00024 	1.0999 	0.0011 	0.3931 	0.0004 	-0.7390 	0.0007 	0.4620 	0.0011 	0.3460 	0.0012 	2.2989 	0.0043 	4.8483 	0.0060 
384.20337 	-0.00982 	0.00009 	0.00007 	384.14172 	-0.07147 	0.00017 	0.00025 	1.1032 	0.0012 	0.3929 	0.0004 	-0.7446 	0.0008 	0.4626 	0.0012 	0.3466 	0.0012 	2.2984 	0.0032 	4.8475 	0.0047 
388.04536 	-0.01007 	-0.00015 	0.00008 	387.98439 	-0.07104 	0.00060 	0.00029 	1.1049 	0.0012 	0.3921 	0.0004 	-0.7446 	0.0008 	0.4639 	0.0011 	0.3488 	0.0013 	2.2981 	0.0041 	4.8520 	0.0056 
389.48640 	-0.00987 	0.00005 	0.00008 	389.42461 	-0.07166 	-0.00002 	0.00027 	1.1033 	0.0016 	0.3922 	0.0006 	-0.7429 	0.0011 	0.4636 	0.0016 	0.3478 	0.0019 	2.2978 	0.0062 	4.8527 	0.0088 
390.92735 	-0.00976 	0.00016 	0.00011 	390.86585 	-0.07126 	0.00038 	0.00029 	1.1050 	0.0013 	0.3915 	0.0005 	-0.7432 	0.0009 	0.4637 	0.0013 	0.3492 	0.0014 	2.2959 	0.0045 	4.8485 	0.0062 
392.36820 	-0.00975 	0.00017 	0.00008 	392.30637 	-0.07158 	0.00006 	0.00025 	1.1028 	0.0014 	0.3912 	0.0005 	-0.7420 	0.0009 	0.4644 	0.0014 	0.3500 	0.0017 	2.2957 	0.0054 	4.8544 	0.0075 
393.80910 	-0.00969 	0.00023 	0.00012 	393.74704 	-0.07175 	-0.00010 	0.00026 	1.1020 	0.0014 	0.3908 	0.0005 	-0.7420 	0.0009 	0.4642 	0.0013 	0.3494 	0.0014 	2.2975 	0.0044 	4.8525 	0.0060 
395.24946 	-0.01017 	-0.00025 	0.00011 	395.18838 	-0.07125 	0.00040 	0.00036 	1.1025 	0.0017 	0.3907 	0.0006 	-0.7411 	0.0011 	0.4642 	0.0018 	0.3500 	0.0019 	2.2974 	0.0058 	4.8541 	0.0082 
399.09212 	-0.00976 	0.00017 	0.00008 	399.02997 	-0.07190 	-0.00025 	0.00024 	1.1021 	0.0014 	0.3898 	0.0005 	-0.7407 	0.0009 	0.4653 	0.0013 	0.3505 	0.0014 	2.2961 	0.0041 	4.8545 	0.0056 
402.45380 	-0.01003 	-0.00010 	0.00009 	402.39226 	-0.07157 	0.00008 	0.00025 	1.1033 	0.0017 	0.3897 	0.0006 	-0.7410 	0.0011 	0.4654 	0.0016 	0.3509 	0.0016 	2.2992 	0.0047 	4.8565 	0.0066 
403.89500 	-0.00967 	0.00026 	0.00012 	403.83308 	-0.07159 	0.00007 	0.00025 	1.0951 	0.0013 	0.3891 	0.0004 	-0.7339 	0.0008 	0.4648 	0.0015 	0.3494 	0.0015 	2.3017 	0.0050 	4.8591 	0.0073 
405.33573 	-0.00978 	0.00015 	0.00008 	405.27371 	-0.07180 	-0.00015 	0.00021 	1.1001 	0.0015 	0.3891 	0.0005 	-0.7381 	0.0010 	0.4662 	0.0013 	0.3517 	0.0014 	2.2995 	0.0041 	4.8547 	0.0058 
406.77648 	-0.00987 	0.00006 	0.00007 	406.71487 	-0.07148 	0.00017 	0.00020 	1.1010 	0.0010 	0.3891 	0.0004 	-0.7386 	0.0007 	0.4668 	0.0011 	0.3518 	0.0010 	2.2984 	0.0032 	4.8541 	0.0046 
408.21735 	-0.00984 	0.00010 	0.00007 	408.15574 	-0.07145 	0.00020 	0.00021 	1.1051 	0.0014 	0.3892 	0.0005 	-0.7415 	0.0009 	0.4680 	0.0013 	0.3526 	0.0013 	2.2974 	0.0038 	4.8546 	0.0054 
410.13858 	-0.00973 	0.00020 	0.00006 	410.07657 	-0.07174 	-0.00008 	0.00021 	1.1049 	0.0009 	0.3895 	0.0003 	-0.7419 	0.0006 	0.4676 	0.0011 	0.3520 	0.0010 	2.2995 	0.0034 	4.8536 	0.0050 
411.57931 	-0.00984 	0.00009 	0.00008 	411.51735 	-0.07180 	-0.00014 	0.00018 	1.1063 	0.0015 	0.3895 	0.0005 	-0.7434 	0.0010 	0.4682 	0.0014 	0.3521 	0.0014 	2.2982 	0.0046 	4.8529 	0.0066 
413.02041 	-0.00958 	0.00036 	0.00007 	412.95820 	-0.07179 	-0.00013 	0.00021 	1.1064 	0.0010 	0.3899 	0.0004 	-0.7426 	0.0007 	0.4685 	0.0012 	0.3519 	0.0011 	2.2967 	0.0037 	4.8490 	0.0056 
414.46095 	-0.00988 	0.00005 	0.00010 	414.39907 	-0.07176 	-0.00009 	0.00019 	1.1067 	0.0017 	0.3903 	0.0006 	-0.7431 	0.0011 	0.4682 	0.0014 	0.3511 	0.0013 	2.3012 	0.0047 	4.8557 	0.0070 
415.90180 	-0.00987 	0.00007 	0.00009 	415.84026 	-0.07141 	0.00025 	0.00027 	1.1031 	0.0014 	0.3900 	0.0005 	-0.7405 	0.0009 	0.4681 	0.0015 	0.3508 	0.0014 	2.3011 	0.0044 	4.8513 	0.0068 
417.82305 	-0.00974 	0.00020 	0.00005 	417.76102 	-0.07177 	-0.00010 	0.00016 	1.1056 	0.0012 	0.3905 	0.0004 	-0.7440 	0.0008 	0.4673 	0.0010 	0.3505 	0.0010 	2.3006 	0.0038 	4.8528 	0.0055 
419.26378 	-0.00985 	0.00010 	0.00008 	419.20206 	-0.07157 	0.00010 	0.00021 	1.1033 	0.0011 	0.3909 	0.0004 	-0.7421 	0.0007 	0.4662 	0.0014 	0.3494 	0.0011 	2.3016 	0.0042 	4.8497 	0.0065 
420.70497 	-0.00949 	0.00045 	0.00008 	420.64181 	-0.07266 	-0.00099 	0.00023 	1.1054 	0.0018 	0.3913 	0.0006 	-0.7434 	0.0012 	0.4662 	0.0014 	0.3484 	0.0013 	2.3043 	0.0055 	4.8512 	0.0081 
422.14545 	-0.00986 	0.00008 	0.00005 	422.08385 	-0.07145 	0.00022 	0.00014 	1.1037 	0.0007 	0.3913 	0.0002 	-0.7427 	0.0005 	0.4661 	0.0008 	0.3488 	0.0007 	2.3058 	0.0027 	4.8510 	0.0042 
423.58654 	-0.00961 	0.00034 	0.00007 	423.52436 	-0.07179 	-0.00012 	0.00024 	1.1033 	0.0016 	0.3916 	0.0006 	-0.7426 	0.0011 	0.4657 	0.0013 	0.3484 	0.0012 	2.3032 	0.0052 	4.8483 	0.0077 
425.02692 	-0.01007 	-0.00012 	0.00009 	424.96542 	-0.07157 	0.00010 	0.00017 	1.1042 	0.0009 	0.3923 	0.0003 	-0.7429 	0.0006 	0.4659 	0.0010 	0.3473 	0.0009 	2.3030 	0.0032 	4.8482 	0.0049 
426.46804 	-0.00979 	0.00016 	0.00008 	426.40585 	-0.07198 	-0.00031 	0.00019 	1.1047 	0.0015 	0.3921 	0.0005 	-0.7430 	0.0010 	0.4658 	0.0013 	0.3483 	0.0011 	2.3022 	0.0046 	4.8467 	0.0069 
427.90889 	-0.00977 	0.00017 	0.00008 	427.84668 	-0.07199 	-0.00032 	0.00024 	1.1058 	0.0012 	0.3922 	0.0004 	-0.7438 	0.0008 	0.4662 	0.0014 	0.3478 	0.0011 	2.3035 	0.0041 	4.8462 	0.0064 
429.34985 	-0.00966 	0.00029 	0.00005 	429.28818 	-0.07133 	0.00034 	0.00019 	1.1053 	0.0013 	0.3924 	0.0005 	-0.7439 	0.0009 	0.4655 	0.0010 	0.3476 	0.0008 	2.3035 	0.0050 	4.8461 	0.0074 
431.27114 	-0.00949 	0.00046 	0.00004 	431.20827 	-0.07236 	-0.00068 	0.00011 	1.1076 	0.0006 	0.3925 	0.0002 	-0.7458 	0.0004 	0.4653 	0.0007 	0.3468 	0.0006 	2.3038 	0.0023 	4.8439 	0.0037 
432.71172 	-0.00975 	0.00020 	0.00008 	432.65025 	-0.07122 	0.00046 	0.00019 	1.1018 	0.0011 	0.3925 	0.0004 	-0.7417 	0.0008 	0.4648 	0.0009 	0.3466 	0.0008 	2.3028 	0.0040 	4.8457 	0.0060 
434.15281 	-0.00950 	0.00045 	0.00008 	434.09082 	-0.07149 	0.00019 	0.00023 	1.1004 	0.0011 	0.3922 	0.0004 	-0.7394 	0.0007 	0.4655 	0.0013 	0.3466 	0.0011 	2.2997 	0.0043 	4.8459 	0.0065 
435.59324 	-0.00991 	0.00004 	0.00007 	435.53216 	-0.07099 	0.00069 	0.00029 	1.1040 	0.0016 	0.3922 	0.0006 	-0.7426 	0.0011 	0.4658 	0.0014 	0.3465 	0.0013 	2.2974 	0.0051 	4.8476 	0.0074 
437.51457 	-0.00970 	0.00026 	0.00009 	437.45315 	-0.07112 	0.00056 	0.00028 	1.1047 	0.0012 	0.3923 	0.0004 	-0.7423 	0.0008 	0.4653 	0.0015 	0.3471 	0.0012 	2.3008 	0.0054 	4.8509 	0.0083 
438.95547 	-0.00963 	0.00032 	0.00007 	438.89379 	-0.07132 	0.00036 	0.00025 	1.1036 	0.0014 	0.3918 	0.0005 	-0.7414 	0.0010 	0.4656 	0.0013 	0.3473 	0.0011 	2.2985 	0.0039 	4.8518 	0.0061 
440.39616 	-0.00978 	0.00017 	0.00009 	440.33454 	-0.07141 	0.00027 	0.00022 	1.1040 	0.0013 	0.3918 	0.0005 	-0.7412 	0.0009 	0.4669 	0.0015 	0.3468 	0.0013 	2.2990 	0.0055 	4.8525 	0.0084 
442.79770 	-0.00965 	0.00031 	0.00006 	442.73638 	-0.07097 	0.00072 	0.00021 	1.1053 	0.0010 	0.3923 	0.0003 	-0.7418 	0.0006 	0.4652 	0.0009 	0.3474 	0.0009 	2.3013 	0.0025 	4.8575 	0.0037 
445.67916 	-0.00986 	0.00010 	0.00009 	445.61813 	-0.07090 	0.00079 	0.00038 	1.1064 	0.0020 	0.3923 	0.0007 	-0.7413 	0.0013 	0.4646 	0.0019 	0.3478 	0.0018 	2.3010 	0.0053 	4.8587 	0.0079 
447.12008 	-0.00978 	0.00018 	0.00008 	447.05875 	-0.07112 	0.00057 	0.00025 	1.1067 	0.0012 	0.3921 	0.0004 	-0.7417 	0.0008 	0.4650 	0.0011 	0.3480 	0.0012 	2.3022 	0.0041 	4.8635 	0.0059 
448.56096 	-0.00975 	0.00021 	0.00010 	448.49911 	-0.07160 	0.00009 	0.00034 	1.1039 	0.0028 	0.3915 	0.0010 	-0.7403 	0.0019 	0.4647 	0.0027 	0.3484 	0.0024 	2.3005 	0.0073 	4.8614 	0.0114 
450.00167 	-0.00988 	0.00009 	0.00011 	449.94028 	-0.07127 	0.00042 	0.00037 	1.1055 	0.0015 	0.3913 	0.0005 	-0.7419 	0.0010 	0.4649 	0.0014 	0.3496 	0.0016 	2.2974 	0.0053 	4.8597 	0.0074 
451.44253 	-0.00986 	0.00010 	0.00007 	451.38112 	-0.07127 	0.00042 	0.00023 	1.1053 	0.0018 	0.3911 	0.0006 	-0.7411 	0.0012 	0.4653 	0.0017 	0.3491 	0.0016 	2.3011 	0.0046 	4.8622 	0.0071 
452.88344 	-0.00979 	0.00018 	0.00009 	452.82186 	-0.07137 	0.00032 	0.00017 	1.1059 	0.0010 	0.3909 	0.0004 	-0.7418 	0.0007 	0.4656 	0.0009 	0.3502 	0.0010 	2.3016 	0.0033 	4.8611 	0.0045 
454.80438 	-0.00997 	0.00000 	0.00015 	454.74320 	-0.07115 	0.00055 	0.00029 	1.0984 	0.0022 	0.3903 	0.0008 	-0.7354 	0.0015 	0.4625 	0.0022 	0.3482 	0.0021 	2.2981 	0.0059 	4.8536 	0.0086 
456.24520 	-0.00999 	-0.00002 	0.00007 	456.18388 	-0.07130 	0.00039 	0.00023 	1.1038 	0.0013 	0.3904 	0.0005 	-0.7406 	0.0009 	0.4641 	0.0013 	0.3513 	0.0016 	2.3016 	0.0050 	4.8611 	0.0071 
457.68606 	-0.00996 	0.00001 	0.00008 	457.62465 	-0.07138 	0.00032 	0.00030 	1.1050 	0.0013 	0.3901 	0.0004 	-0.7410 	0.0008 	0.4654 	0.0012 	0.3523 	0.0013 	2.3019 	0.0040 	4.8640 	0.0056 
459.12689 	-0.00998 	-0.00001 	0.00008 	459.06509 	-0.07177 	-0.00008 	0.00022 	1.1039 	0.0014 	0.3898 	0.0005 	-0.7404 	0.0009 	0.4660 	0.0014 	0.3517 	0.0016 	2.3007 	0.0050 	4.8606 	0.0070 
460.56787 	-0.00984 	0.00013 	0.00009 	460.50595 	-0.07176 	-0.00006 	0.00022 	1.1033 	0.0020 	0.3896 	0.0007 	-0.7385 	0.0014 	0.4659 	0.0019 	0.3523 	0.0019 	2.3006 	0.0052 	4.8614 	0.0076 
462.48884 	-0.00999 	-0.00002 	0.00008 	462.42786 	-0.07097 	0.00073 	0.00025 	1.1066 	0.0012 	0.3898 	0.0004 	-0.7405 	0.0008 	0.4668 	0.0013 	0.3527 	0.0015 	2.3015 	0.0042 	4.8633 	0.0060 
463.92983 	-0.00984 	0.00014 	0.00007 	463.86797 	-0.07170 	0.00000 	0.00019 	1.1053 	0.0011 	0.3899 	0.0004 	-0.7407 	0.0007 	0.4671 	0.0010 	0.3523 	0.0011 	2.3013 	0.0036 	4.8605 	0.0048 
465.37069 	-0.00982 	0.00016 	0.00007 	465.30895 	-0.07156 	0.00015 	0.00024 	1.1064 	0.0012 	0.3894 	0.0004 	-0.7412 	0.0008 	0.4684 	0.0013 	0.3530 	0.0015 	2.3019 	0.0048 	4.8591 	0.0068 
466.81140 	-0.00995 	0.00003 	0.00006 	466.74958 	-0.07176 	-0.00006 	0.00017 	1.1055 	0.0010 	0.3893 	0.0003 	-0.7425 	0.0007 	0.4680 	0.0009 	0.3526 	0.0010 	2.3042 	0.0031 	4.8595 	0.0043 
468.25217 	-0.01002 	-0.00004 	0.00006 	468.19056 	-0.07162 	0.00008 	0.00020 	1.1071 	0.0013 	0.3893 	0.0005 	-0.7428 	0.0009 	0.4690 	0.0014 	0.3534 	0.0014 	2.3012 	0.0042 	4.8579 	0.0060 
470.17358 	-0.00973 	0.00025 	0.00005 	470.11170 	-0.07161 	0.00010 	0.00018 	1.1083 	0.0010 	0.3893 	0.0003 	-0.7441 	0.0006 	0.4692 	0.0008 	0.3540 	0.0010 	2.3006 	0.0032 	4.8557 	0.0043 
471.61364 	-0.01050 	-0.00052 	0.00024 	471.55238 	-0.07176 	-0.00006 	0.00018 	1.1026 	0.0015 	0.3896 	0.0005 	-0.7388 	0.0010 	0.4695 	0.0022 	0.3537 	0.0019 	2.3008 	0.0064 	4.8515 	0.0096 
473.05484 	-0.01014 	-0.00016 	0.00012 	472.99319 	-0.07179 	-0.00009 	0.00040 	1.1053 	0.0020 	0.3892 	0.0007 	-0.7448 	0.0013 	0.4676 	0.0018 	0.3517 	0.0021 	2.3029 	0.0064 	4.8533 	0.0089 
475.45635 	-0.01003 	-0.00005 	0.00005 	475.39464 	-0.07174 	-0.00003 	0.00016 	1.1056 	0.0011 	0.3896 	0.0004 	-0.7433 	0.0007 	0.4686 	0.0011 	0.3523 	0.0011 	2.3041 	0.0031 	4.8551 	0.0045 
477.37795 	-0.00955 	0.00043 	0.00005 	477.31561 	-0.07189 	-0.00018 	0.00013 	1.1055 	0.0007 	0.3905 	0.0003 	-0.7438 	0.0005 	0.4674 	0.0010 	0.3507 	0.0009 	2.3042 	0.0033 	4.8528 	0.0050 
478.81855 	-0.00980 	0.00019 	0.00005 	478.75648 	-0.07186 	-0.00015 	0.00019 	1.1044 	0.0010 	0.3908 	0.0004 	-0.7429 	0.0007 	0.4666 	0.0009 	0.3501 	0.0010 	2.3039 	0.0031 	4.8496 	0.0044 
480.25925 	-0.00993 	0.00005 	0.00005 	480.19755 	-0.07164 	0.00008 	0.00015 	1.1058 	0.0008 	0.3908 	0.0003 	-0.7441 	0.0006 	0.4669 	0.0010 	0.3499 	0.0009 	2.3040 	0.0033 	4.8508 	0.0050 
481.70030 	-0.00972 	0.00027 	0.00005 	481.63811 	-0.07191 	-0.00020 	0.00016 	1.1039 	0.0008 	0.3909 	0.0003 	-0.7441 	0.0006 	0.4664 	0.0008 	0.3484 	0.0008 	2.3046 	0.0024 	4.8462 	0.0034 
483.14109 	-0.00977 	0.00022 	0.00008 	483.07904 	-0.07183 	-0.00011 	0.00021 	1.1047 	0.0011 	0.3912 	0.0004 	-0.7442 	0.0008 	0.4657 	0.0013 	0.3489 	0.0012 	2.3054 	0.0037 	4.8462 	0.0056 
484.58191 	-0.00979 	0.00019 	0.00006 	484.51974 	-0.07196 	-0.00025 	0.00020 	1.1051 	0.0012 	0.3914 	0.0004 	-0.7449 	0.0008 	0.4661 	0.0011 	0.3489 	0.0011 	2.3047 	0.0037 	4.8453 	0.0053 
486.02284 	-0.00970 	0.00029 	0.00006 	485.96071 	-0.07183 	-0.00011 	0.00019 	1.1047 	0.0009 	0.3919 	0.0003 	-0.7439 	0.0006 	0.4654 	0.0010 	0.3478 	0.0009 	2.3054 	0.0032 	4.8473 	0.0049 
487.46341 	-0.00997 	0.00002 	0.00005 	487.40202 	-0.07137 	0.00035 	0.00017 	1.1035 	0.0013 	0.3920 	0.0005 	-0.7433 	0.0009 	0.4653 	0.0010 	0.3472 	0.0010 	2.3023 	0.0042 	4.8456 	0.0063 
489.38464 	-0.00986 	0.00013 	0.00010 	489.32275 	-0.07175 	-0.00003 	0.00040 	1.1016 	0.0017 	0.3918 	0.0006 	-0.7431 	0.0012 	0.4647 	0.0023 	0.3461 	0.0018 	2.3044 	0.0074 	4.8493 	0.0118 
490.82553 	-0.00981 	0.00018 	0.00007 	490.76409 	-0.07125 	0.00046 	0.00018 	1.1023 	0.0014 	0.3917 	0.0005 	-0.7434 	0.0009 	0.4655 	0.0011 	0.3471 	0.0010 	2.3015 	0.0045 	4.8441 	0.0069 
492.26659 	-0.00959 	0.00040 	0.00006 	492.20439 	-0.07179 	-0.00007 	0.00020 	1.1035 	0.0009 	0.3916 	0.0003 	-0.7441 	0.0006 	0.4660 	0.0012 	0.3479 	0.0009 	2.2993 	0.0037 	4.8436 	0.0060 
493.70716 	-0.00986 	0.00013 	0.00006 	493.64590 	-0.07112 	0.00060 	0.00018 	1.1023 	0.0012 	0.3920 	0.0004 	-0.7436 	0.0008 	0.4639 	0.0009 	0.3469 	0.0008 	2.2993 	0.0039 	4.8442 	0.0059 
495.14822 	-0.00965 	0.00035 	0.00005 	495.08644 	-0.07142 	0.00030 	0.00021 	1.1009 	0.0008 	0.3920 	0.0003 	-0.7420 	0.0005 	0.4642 	0.0010 	0.3465 	0.0008 	2.2975 	0.0030 	4.8456 	0.0047 
496.58879 	-0.00991 	0.00009 	0.00008 	496.52757 	-0.07113 	0.00059 	0.00024 	1.1015 	0.0015 	0.3919 	0.0005 	-0.7423 	0.0010 	0.4641 	0.0012 	0.3467 	0.0011 	2.3002 	0.0051 	4.8486 	0.0075 
498.02982 	-0.00972 	0.00028 	0.00007 	497.96785 	-0.07169 	0.00003 	0.00024 	1.0995 	0.0011 	0.3917 	0.0004 	-0.7410 	0.0008 	0.4633 	0.0013 	0.3461 	0.0011 	2.2980 	0.0041 	4.8473 	0.0063 
499.47050 	-0.00988 	0.00012 	0.00009 	499.40917 	-0.07121 	0.00051 	0.00028 	1.1011 	0.0016 	0.3913 	0.0006 	-0.7430 	0.0011 	0.4645 	0.0013 	0.3466 	0.0012 	2.2984 	0.0054 	4.8477 	0.0079 
500.91151 	-0.00971 	0.00029 	0.00007 	500.84957 	-0.07165 	0.00008 	0.00025 	1.0980 	0.0011 	0.3912 	0.0004 	-0.7396 	0.0008 	0.4636 	0.0013 	0.3465 	0.0011 	2.2986 	0.0040 	4.8495 	0.0060 
502.35215 	-0.00991 	0.00008 	0.00009 	502.29094 	-0.07112 	0.00060 	0.00027 	1.0975 	0.0014 	0.3911 	0.0005 	-0.7396 	0.0010 	0.4634 	0.0012 	0.3465 	0.0011 	2.3009 	0.0048 	4.8497 	0.0069 
504.27327 	-0.00991 	0.00009 	0.00010 	504.21202 	-0.07116 	0.00057 	0.00032 	1.0998 	0.0016 	0.3909 	0.0006 	-0.7412 	0.0010 	0.4641 	0.0016 	0.3467 	0.0015 	2.2991 	0.0045 	4.8485 	0.0066 
505.71393 	-0.01009 	-0.00009 	0.00009 	505.65289 	-0.07113 	0.00060 	0.00034 	1.0989 	0.0019 	0.3907 	0.0007 	-0.7409 	0.0013 	0.4630 	0.0018 	0.3472 	0.0015 	2.3013 	0.0052 	4.8527 	0.0081 
507.15512 	-0.00974 	0.00026 	0.00008 	507.09307 	-0.07179 	-0.00006 	0.00023 	1.0983 	0.0012 	0.3903 	0.0004 	-0.7407 	0.0008 	0.4636 	0.0015 	0.3478 	0.0012 	2.3014 	0.0056 	4.8572 	0.0088 
509.07600 	-0.00998 	0.00002 	0.00007 	509.01449 	-0.07149 	0.00024 	0.00028 	1.0996 	0.0015 	0.3897 	0.0005 	-0.7411 	0.0010 	0.4641 	0.0014 	0.3487 	0.0012 	2.2994 	0.0040 	4.8557 	0.0061 
510.51689 	-0.00993 	0.00008 	0.00009 	510.45540 	-0.07142 	0.00031 	0.00035 	1.0983 	0.0016 	0.3896 	0.0006 	-0.7402 	0.0011 	0.4643 	0.0020 	0.3484 	0.0018 	2.3008 	0.0070 	4.8532 	0.0107 
511.95758 	-0.01008 	-0.00007 	0.00010 	511.89641 	-0.07125 	0.00048 	0.00035 	1.1003 	0.0016 	0.3895 	0.0006 	-0.7407 	0.0011 	0.4640 	0.0016 	0.3489 	0.0015 	2.3017 	0.0044 	4.8565 	0.0066 
513.39832 	-0.01018 	-0.00017 	0.00008 	513.33684 	-0.07166 	0.00007 	0.00025 	1.0991 	0.0014 	0.3890 	0.0005 	-0.7402 	0.0010 	0.4654 	0.0016 	0.3500 	0.0015 	2.3005 	0.0059 	4.8571 	0.0087 
514.83916 	-0.01018 	-0.00017 	0.00008 	514.77811 	-0.07123 	0.00050 	0.00026 	1.1008 	0.0013 	0.3892 	0.0005 	-0.7408 	0.0009 	0.4658 	0.0013 	0.3501 	0.0012 	2.2983 	0.0035 	4.8565 	0.0052 
516.28019 	-0.00999 	0.00001 	0.00009 	516.21805 	-0.07213 	-0.00039 	0.00029 	1.1030 	0.0018 	0.3885 	0.0006 	-0.7425 	0.0012 	0.4653 	0.0019 	0.3504 	0.0020 	2.2978 	0.0073 	4.8581 	0.0106 
517.72057 	-0.01045 	-0.00044 	0.00011 	517.65955 	-0.07146 	0.00027 	0.00041 	1.0954 	0.0023 	0.3886 	0.0008 	-0.7391 	0.0015 	0.4662 	0.0022 	0.3503 	0.0021 	2.2976 	0.0059 	4.8551 	0.0086 
519.64219 	-0.00995 	0.00006 	0.00013 	519.58088 	-0.07125 	0.00048 	0.00041 	1.0959 	0.0021 	0.3877 	0.0007 	-0.7339 	0.0014 	0.4672 	0.0022 	0.3518 	0.0025 	2.2991 	0.0090 	4.8592 	0.0126 
521.08296 	-0.01002 	-0.00001 	0.00009 	521.02118 	-0.07180 	-0.00007 	0.00022 	1.0877 	0.0015 	0.3874 	0.0005 	-0.7267 	0.0010 	0.4662 	0.0015 	0.3505 	0.0014 	2.2981 	0.0040 	4.8596 	0.0058 
522.52368 	-0.01014 	-0.00013 	0.00015 	522.46182 	-0.07200 	-0.00026 	0.00042 	1.1048 	0.0024 	0.3882 	0.0009 	-0.7417 	0.0016 	0.4664 	0.0024 	0.3513 	0.0029 	2.2986 	0.0100 	4.8587 	0.0135 
523.96470 	-0.00996 	0.00005 	0.00009 	523.90273 	-0.07193 	-0.00019 	0.00025 	1.1007 	0.0017 	0.3882 	0.0006 	-0.7400 	0.0011 	0.4662 	0.0017 	0.3522 	0.0016 	2.2993 	0.0045 	4.8576 	0.0065 
525.40545 	-0.01005 	-0.00004 	0.00010 	525.34377 	-0.07172 	0.00001 	0.00035 	1.1020 	0.0017 	0.3887 	0.0006 	-0.7396 	0.0011 	0.4662 	0.0016 	0.3521 	0.0021 	2.3013 	0.0069 	4.8579 	0.0095 
526.84628 	-0.01006 	-0.00005 	0.00007 	526.78453 	-0.07181 	-0.00007 	0.00020 	1.1012 	0.0014 	0.3888 	0.0005 	-0.7399 	0.0009 	0.4664 	0.0013 	0.3514 	0.0013 	2.3017 	0.0036 	4.8553 	0.0053 
528.28726 	-0.00992 	0.00010 	0.00004 	528.22610 	-0.07108 	0.00066 	0.00014 	1.1079 	0.0008 	0.3889 	0.0003 	-0.7403 	0.0005 	0.4678 	0.0007 	0.3532 	0.0009 	2.3029 	0.0029 	4.8584 	0.0040 
529.72809 	-0.00993 	0.00008 	0.00009 	529.66606 	-0.07196 	-0.00022 	0.00028 	1.1016 	0.0018 	0.3888 	0.0006 	-0.7392 	0.0012 	0.4659 	0.0017 	0.3524 	0.0017 	2.3010 	0.0046 	4.8556 	0.0066 
531.16834 	-0.01052 	-0.00051 	0.00010 	531.10688 	-0.07197 	-0.00023 	0.00020 	1.1028 	0.0017 	0.3890 	0.0006 	-0.7395 	0.0012 	0.4673 	0.0017 	0.3528 	0.0016 	2.3002 	0.0042 	4.8550 	0.0061 
533.09012 	-0.00986 	0.00015 	0.00007 	533.02819 	-0.07178 	-0.00004 	0.00022 	1.1052 	0.0012 	0.3891 	0.0004 	-0.7401 	0.0008 	0.4682 	0.0012 	0.3524 	0.0012 	2.3000 	0.0033 	4.8557 	0.0047 
534.53097 	-0.00984 	0.00017 	0.00016 	534.46910 	-0.07172 	0.00003 	0.00039 	1.0992 	0.0026 	0.3887 	0.0009 	-0.7362 	0.0017 	0.4662 	0.0023 	0.3521 	0.0032 	2.3049 	0.0102 	4.8580 	0.0135 
535.97192 	-0.00974 	0.00028 	0.00006 	535.90990 	-0.07175 	-0.00001 	0.00022 	1.1042 	0.0012 	0.3895 	0.0004 	-0.7403 	0.0008 	0.4683 	0.0012 	0.3517 	0.0012 	2.2996 	0.0032 	4.8526 	0.0045 
538.37314 	-0.00992 	0.00010 	0.00014 	538.31185 	-0.07121 	0.00054 	0.00041 	1.1040 	0.0021 	0.3907 	0.0007 	-0.7392 	0.0014 	0.4669 	0.0020 	0.3503 	0.0021 	2.3036 	0.0062 	4.8539 	0.0085 
540.77462 	-0.00983 	0.00018 	0.00006 	540.71276 	-0.07169 	0.00005 	0.00017 	1.1114 	0.0012 	0.3930 	0.0004 	-0.7439 	0.0008 	0.4666 	0.0009 	0.3498 	0.0013 	2.3025 	0.0046 	4.8557 	0.0061 
542.21539 	-0.00991 	0.00011 	0.00009 	542.15361 	-0.07169 	0.00006 	0.00024 	1.1124 	0.0018 	0.3936 	0.0006 	-0.7471 	0.0012 	0.4665 	0.0016 	0.3495 	0.0016 	2.3003 	0.0049 	4.8494 	0.0069 
543.65639 	-0.00975 	0.00027 	0.00006 	543.59439 	-0.07175 	0.00000 	0.00021 	1.1121 	0.0013 	0.3936 	0.0005 	-0.7462 	0.0009 	0.4668 	0.0010 	0.3494 	0.0014 	2.2994 	0.0050 	4.8498 	0.0068 
545.09713 	-0.00984 	0.00018 	0.00006 	545.03528 	-0.07169 	0.00006 	0.00016 	1.1117 	0.0011 	0.3940 	0.0004 	-0.7478 	0.0007 	0.4663 	0.0009 	0.3487 	0.0010 	2.3018 	0.0029 	4.8512 	0.0042 
547.01818 	-0.00991 	0.00011 	0.00004 	546.95636 	-0.07173 	0.00002 	0.00013 	1.1117 	0.0008 	0.3941 	0.0003 	-0.7473 	0.0005 	0.4653 	0.0007 	0.3484 	0.0008 	2.3007 	0.0027 	4.8481 	0.0038 
548.45932 	-0.00961 	0.00041 	0.00006 	548.39699 	-0.07195 	-0.00020 	0.00017 	1.1106 	0.0013 	0.3945 	0.0005 	-0.7458 	0.0009 	0.4654 	0.0011 	0.3476 	0.0011 	2.3045 	0.0036 	4.8530 	0.0053 
549.89988 	-0.00990 	0.00013 	0.00005 	549.83821 	-0.07157 	0.00018 	0.00014 	1.1113 	0.0008 	0.3948 	0.0003 	-0.7463 	0.0006 	0.4647 	0.0009 	0.3471 	0.0008 	2.3016 	0.0026 	4.8493 	0.0039 
551.82096 	-0.00993 	0.00009 	0.00007 	551.75974 	-0.07115 	0.00060 	0.00021 	1.1121 	0.0016 	0.3949 	0.0006 	-0.7473 	0.0011 	0.4643 	0.0014 	0.3471 	0.0013 	2.3032 	0.0048 	4.8501 	0.0072 
553.26190 	-0.00983 	0.00019 	0.00006 	553.19995 	-0.07178 	-0.00003 	0.00023 	1.1085 	0.0011 	0.3949 	0.0004 	-0.7445 	0.0007 	0.4635 	0.0014 	0.3458 	0.0012 	2.3025 	0.0043 	4.8506 	0.0067 
554.70249 	-0.01009 	-0.00006 	0.00019 	554.64094 	-0.07164 	0.00012 	0.00028 	1.1037 	0.0020 	0.3951 	0.0007 	-0.7420 	0.0013 	0.4619 	0.0017 	0.3455 	0.0018 	2.3005 	0.0066 	4.8481 	0.0094 
556.14377 	-0.00965 	0.00038 	0.00003 	556.08135 	-0.07207 	-0.00031 	0.00048 	1.1060 	0.0005 	0.3948 	0.0002 	-0.7444 	0.0003 	0.4636 	0.0006 	0.3463 	0.0005 	2.3017 	0.0018 	4.8523 	0.0028 
557.58435 	-0.00990 	0.00013 	0.00009 	557.52294 	-0.07131 	0.00045 	0.00017 	1.1094 	0.0010 	0.3946 	0.0004 	-0.7453 	0.0007 	0.4632 	0.0009 	0.3463 	0.0009 	2.3015 	0.0028 	4.8518 	0.0040 
559.02523 	-0.00986 	0.00017 	0.00006 	558.96366 	-0.07144 	0.00032 	0.00028 	1.1086 	0.0012 	0.3943 	0.0004 	-0.7441 	0.0008 	0.4624 	0.0013 	0.3461 	0.0012 	2.3016 	0.0040 	4.8519 	0.0061 
560.94654 	-0.00967 	0.00036 	0.00007 	560.88435 	-0.07186 	-0.00010 	0.00020 	1.1075 	0.0014 	0.3943 	0.0005 	-0.7451 	0.0009 	0.4623 	0.0014 	0.3463 	0.0014 	2.3023 	0.0043 	4.8553 	0.0059 
562.38691 	-0.01014 	-0.00011 	0.00008 	562.32619 	-0.07087 	0.00089 	0.00027 	1.1085 	0.0012 	0.3936 	0.0004 	-0.7460 	0.0008 	0.4636 	0.0015 	0.3482 	0.0011 	2.3023 	0.0048 	4.8565 	0.0076 
563.82816 	-0.00974 	0.00029 	0.00007 	563.76597 	-0.07192 	-0.00016 	0.00022 	1.1038 	0.0012 	0.3932 	0.0004 	-0.7423 	0.0008 	0.4629 	0.0012 	0.3473 	0.0011 	2.3031 	0.0034 	4.8544 	0.0050 
565.26867 	-0.01006 	-0.00003 	0.00009 	565.20755 	-0.07119 	0.00057 	0.00030 	1.1065 	0.0012 	0.3928 	0.0004 	-0.7451 	0.0008 	0.4641 	0.0016 	0.3472 	0.0013 	2.2986 	0.0054 	4.8540 	0.0086 
567.19008 	-0.00978 	0.00025 	0.00011 	567.12806 	-0.07179 	-0.00003 	0.00032 	1.1028 	0.0018 	0.3924 	0.0006 	-0.7401 	0.0012 	0.4634 	0.0017 	0.3484 	0.0016 	2.3009 	0.0048 	4.8608 	0.0070 
569.11091 	-0.01006 	-0.00003 	0.00009 	569.04973 	-0.07124 	0.00052 	0.00030 	1.1064 	0.0016 	0.3923 	0.0006 	-0.7433 	0.0011 	0.4640 	0.0013 	0.3488 	0.0012 	2.3016 	0.0049 	4.8593 	0.0072 
570.55181 	-0.01001 	0.00003 	0.00006 	570.48977 	-0.07205 	-0.00028 	0.00019 	1.1047 	0.0017 	0.3917 	0.0006 	-0.7422 	0.0011 	0.4647 	0.0015 	0.3491 	0.0011 	2.3027 	0.0048 	4.8619 	0.0077 
571.99267 	-0.00999 	0.00005 	0.00009 	571.93127 	-0.07138 	0.00038 	0.00034 	1.1045 	0.0018 	0.3909 	0.0006 	-0.7430 	0.0012 	0.4660 	0.0017 	0.3502 	0.0016 	2.3014 	0.0054 	4.8659 	0.0078 
573.91379 	-0.00998 	0.00005 	0.00010 	573.85261 	-0.07116 	0.00060 	0.00032 	1.1071 	0.0022 	0.3909 	0.0008 	-0.7433 	0.0015 	0.4659 	0.0021 	0.3512 	0.0015 	2.3010 	0.0063 	4.8628 	0.0104 
575.35478 	-0.00983 	0.00021 	0.00007 	575.29268 	-0.07194 	-0.00017 	0.00022 	1.1044 	0.0013 	0.3908 	0.0005 	-0.7434 	0.0009 	0.4658 	0.0011 	0.3503 	0.0011 	2.3031 	0.0046 	4.8607 	0.0066 
576.79543 	-0.01003 	0.00001 	0.00009 	576.73431 	-0.07114 	0.00062 	0.00030 	1.1077 	0.0021 	0.3905 	0.0007 	-0.7442 	0.0014 	0.4670 	0.0020 	0.3520 	0.0015 	2.3021 	0.0059 	4.8612 	0.0092 
578.23613 	-0.01016 	-0.00013 	0.00008 	578.17444 	-0.07186 	-0.00009 	0.00025 	1.1048 	0.0017 	0.3903 	0.0006 	-0.7411 	0.0012 	0.4665 	0.0015 	0.3516 	0.0015 	2.3025 	0.0059 	4.8638 	0.0083 
579.67721 	-0.00992 	0.00012 	0.00009 	579.61563 	-0.07150 	0.00027 	0.00032 	1.1065 	0.0022 	0.3905 	0.0008 	-0.7416 	0.0014 	0.4666 	0.0020 	0.3519 	0.0016 	2.3018 	0.0058 	4.8612 	0.0093 
581.11808 	-0.00990 	0.00014 	0.00006 	581.05614 	-0.07183 	-0.00006 	0.00020 	1.1055 	0.0012 	0.3905 	0.0004 	-0.7418 	0.0008 	0.4669 	0.0011 	0.3518 	0.0011 	2.3004 	0.0040 	4.8602 	0.0058 
582.55889 	-0.00992 	0.00012 	0.00009 	582.49733 	-0.07149 	0.00028 	0.00029 	1.1089 	0.0021 	0.3903 	0.0007 	-0.7431 	0.0014 	0.4675 	0.0020 	0.3530 	0.0017 	2.3012 	0.0055 	4.8616 	0.0087 
583.99976 	-0.00989 	0.00015 	0.00008 	583.93777 	-0.07189 	-0.00012 	0.00023 	1.1090 	0.0015 	0.3904 	0.0005 	-0.7433 	0.0010 	0.4676 	0.0014 	0.3526 	0.0014 	2.3011 	0.0048 	4.8609 	0.0069 
585.44076 	-0.00973 	0.00031 	0.00007 	585.37862 	-0.07187 	-0.00010 	0.00023 	1.1080 	0.0017 	0.3906 	0.0006 	-0.7419 	0.0011 	0.4656 	0.0016 	0.3524 	0.0014 	2.3009 	0.0043 	4.8579 	0.0067 
587.36154 	-0.01007 	-0.00003 	0.00012 	587.29968 	-0.07193 	-0.00016 	0.00023 	1.1084 	0.0015 	0.3910 	0.0005 	-0.7432 	0.0010 	0.4669 	0.0015 	0.3529 	0.0015 	2.3020 	0.0045 	4.8585 	0.0063 
590.24325 	-0.01004 	0.00000 	0.00008 	590.18154 	-0.07175 	0.00002 	0.00020 	1.1076 	0.0013 	0.3908 	0.0005 	-0.7429 	0.0009 	0.4669 	0.0013 	0.3523 	0.0014 	2.3011 	0.0043 	4.8566 	0.0061 
592.16455 	-0.00986 	0.00018 	0.00009 	592.10267 	-0.07174 	0.00003 	0.00020 	1.1094 	0.0011 	0.3913 	0.0004 	-0.7445 	0.0007 	0.4670 	0.0010 	0.3532 	0.0011 	2.3032 	0.0036 	4.8552 	0.0049 
593.60563 	-0.00962 	0.00042 	0.00012 	593.54309 	-0.07216 	-0.00039 	0.00017 	1.1084 	0.0012 	0.3910 	0.0004 	-0.7445 	0.0008 	0.4674 	0.0012 	0.3518 	0.0015 	2.3041 	0.0049 	4.8529 	0.0067 
595.04629 	-0.00980 	0.00024 	0.00007 	594.98423 	-0.07186 	-0.00009 	0.00021 	1.1087 	0.0011 	0.3913 	0.0004 	-0.7434 	0.0007 	0.4669 	0.0010 	0.3518 	0.0012 	2.3056 	0.0038 	4.8554 	0.0053 
596.48683 	-0.01010 	-0.00006 	0.00007 	596.42508 	-0.07185 	-0.00008 	0.00017 	1.1095 	0.0015 	0.3922 	0.0005 	-0.7449 	0.0010 	0.4660 	0.0012 	0.3502 	0.0015 	2.3061 	0.0043 	4.8512 	0.0056 
598.88829 	-0.01004 	0.00001 	0.00005 	598.82663 	-0.07170 	0.00008 	0.00012 	1.1080 	0.0007 	0.3921 	0.0003 	-0.7440 	0.0005 	0.4662 	0.0007 	0.3500 	0.0008 	2.3055 	0.0024 	4.8546 	0.0033 
600.80978 	-0.00967 	0.00038 	0.00005 	600.74771 	-0.07174 	0.00004 	0.00016 	1.1099 	0.0013 	0.3927 	0.0004 	-0.7448 	0.0008 	0.4657 	0.0012 	0.3502 	0.0013 	2.3055 	0.0033 	4.8543 	0.0048 
602.25030 	-0.00999 	0.00006 	0.00006 	602.18888 	-0.07141 	0.00036 	0.00019 	1.1069 	0.0008 	0.3933 	0.0003 	-0.7458 	0.0006 	0.4642 	0.0009 	0.3488 	0.0010 	2.3051 	0.0030 	4.8481 	0.0041 
603.69124 	-0.00989 	0.00016 	0.00006 	603.62908 	-0.07205 	-0.00028 	0.00015 	1.1085 	0.0013 	0.3933 	0.0004 	-0.7436 	0.0009 	0.4660 	0.0012 	0.3489 	0.0012 	2.3068 	0.0034 	4.8539 	0.0049 
605.13210 	-0.00987 	0.00017 	0.00020 	605.07052 	-0.07145 	0.00033 	0.00042 	1.1088 	0.0023 	0.3928 	0.0008 	-0.7447 	0.0015 	0.4658 	0.0025 	0.3492 	0.0027 	2.3050 	0.0084 	4.8554 	0.0121 
606.57314 	-0.00967 	0.00037 	0.00018 	606.51041 	-0.07240 	-0.00062 	0.00060 	1.1076 	0.0050 	0.3936 	0.0018 	-0.7455 	0.0034 	0.4637 	0.0045 	0.3471 	0.0047 	2.3081 	0.0131 	4.8461 	0.0191 
608.01363 	-0.01002 	0.00003 	0.00008 	607.95225 	-0.07140 	0.00038 	0.00023 	1.1057 	0.0011 	0.3936 	0.0004 	-0.7449 	0.0008 	0.4633 	0.0012 	0.3467 	0.0013 	2.3034 	0.0039 	4.8459 	0.0057 
609.45452 	-0.00997 	0.00008 	0.00007 	609.39271 	-0.07178 	0.00000 	0.00019 	1.1047 	0.0018 	0.3935 	0.0006 	-0.7435 	0.0012 	0.4640 	0.0016 	0.3468 	0.0017 	2.3038 	0.0050 	4.8475 	0.0071 
611.37592 	-0.00969 	0.00036 	0.00005 	611.31383 	-0.07178 	0.00000 	0.00019 	1.1056 	0.0009 	0.3935 	0.0003 	-0.7458 	0.0006 	0.4635 	0.0012 	0.3464 	0.0012 	2.3066 	0.0039 	4.8477 	0.0057 
612.81650 	-0.00995 	0.00010 	0.00009 	612.75515 	-0.07130 	0.00048 	0.00027 	1.1055 	0.0020 	0.3935 	0.0007 	-0.7455 	0.0013 	0.4633 	0.0018 	0.3466 	0.0019 	2.3070 	0.0057 	4.8520 	0.0082 
614.25749 	-0.00979 	0.00026 	0.00006 	614.19564 	-0.07165 	0.00013 	0.00023 	1.1049 	0.0012 	0.3938 	0.0004 	-0.7445 	0.0008 	0.4633 	0.0014 	0.3461 	0.0013 	2.3052 	0.0044 	4.8536 	0.0064 
615.69838 	-0.00975 	0.00030 	0.00011 	615.63646 	-0.07167 	0.00011 	0.00033 	1.1049 	0.0025 	0.3934 	0.0009 	-0.7442 	0.0017 	0.4632 	0.0022 	0.3460 	0.0022 	2.3035 	0.0073 	4.8533 	0.0106 
617.13919 	-0.00978 	0.00027 	0.00008 	617.07717 	-0.07180 	-0.00002 	0.00026 	1.1030 	0.0014 	0.3929 	0.0005 	-0.7439 	0.0009 	0.4626 	0.0018 	0.3464 	0.0016 	2.3027 	0.0062 	4.8526 	0.0096 
618.57983 	-0.00998 	0.00008 	0.00010 	618.51816 	-0.07164 	0.00014 	0.00028 	1.1002 	0.0023 	0.3924 	0.0008 	-0.7406 	0.0016 	0.4620 	0.0022 	0.3461 	0.0019 	2.3031 	0.0064 	4.8543 	0.0100 
620.50087 	-0.01006 	-0.00001 	0.00022 	620.43975 	-0.07118 	0.00061 	0.00028 	1.1045 	0.0016 	0.3930 	0.0006 	-0.7446 	0.0011 	0.4640 	0.0019 	0.3469 	0.0017 	2.3021 	0.0055 	4.8527 	0.0080 
621.94167 	-0.01010 	-0.00004 	0.00009 	621.87996 	-0.07181 	-0.00003 	0.00025 	1.1016 	0.0015 	0.3924 	0.0005 	-0.7428 	0.0010 	0.4628 	0.0014 	0.3461 	0.0014 	2.3017 	0.0044 	4.8559 	0.0063 
623.38267 	-0.00994 	0.00011 	0.00011 	623.32140 	-0.07121 	0.00058 	0.00040 	1.1010 	0.0015 	0.3918 	0.0005 	-0.7414 	0.0010 	0.4631 	0.0020 	0.3465 	0.0016 	2.3008 	0.0066 	4.8593 	0.0104 
624.82356 	-0.00989 	0.00016 	0.00008 	624.76173 	-0.07172 	0.00007 	0.00022 	1.0954 	0.0013 	0.3913 	0.0005 	-0.7361 	0.0009 	0.4632 	0.0013 	0.3463 	0.0012 	2.3013 	0.0039 	4.8568 	0.0057 
626.26430 	-0.00999 	0.00007 	0.00009 	626.20255 	-0.07174 	0.00005 	0.00023 	1.1014 	0.0013 	0.3914 	0.0005 	-0.7430 	0.0009 	0.4625 	0.0016 	0.3476 	0.0012 	2.3036 	0.0050 	4.8585 	0.0079 
627.70494 	-0.01019 	-0.00013 	0.00009 	627.64396 	-0.07116 	0.00062 	0.00034 	1.1016 	0.0015 	0.3911 	0.0005 	-0.7430 	0.0010 	0.4628 	0.0014 	0.3477 	0.0013 	2.3041 	0.0042 	4.8627 	0.0061 
629.62655 	-0.00970 	0.00036 	0.00010 	629.56419 	-0.07206 	-0.00027 	0.00029 	1.1004 	0.0015 	0.3906 	0.0005 	-0.7434 	0.0010 	0.4645 	0.0018 	0.3487 	0.0014 	2.3003 	0.0053 	4.8590 	0.0082 
631.54735 	-0.01002 	0.00004 	0.00007 	631.48605 	-0.07132 	0.00047 	0.00027 	1.1049 	0.0011 	0.3905 	0.0004 	-0.7455 	0.0007 	0.4650 	0.0012 	0.3499 	0.0010 	2.3020 	0.0035 	4.8622 	0.0053 
634.42934 	-0.00971 	0.00035 	0.00023 	634.36749 	-0.07156 	0.00023 	0.00070 	1.1064 	0.0087 	0.3901 	0.0031 	-0.7433 	0.0059 	0.4656 	0.0052 	0.3497 	0.0042 	2.3002 	0.0328 	4.8699 	0.0491 
637.31067 	-0.01005 	0.00001 	0.00007 	637.24887 	-0.07186 	-0.00007 	0.00021 	1.1037 	0.0015 	0.3897 	0.0005 	-0.7455 	0.0010 	0.4661 	0.0014 	0.3505 	0.0011 	2.3008 	0.0043 	4.8614 	0.0066 
638.75167 	-0.00990 	0.00016 	0.00007 	638.68994 	-0.07163 	0.00016 	0.00028 	1.1049 	0.0013 	0.3896 	0.0004 	-0.7459 	0.0009 	0.4666 	0.0012 	0.3518 	0.0011 	2.3019 	0.0037 	4.8594 	0.0052 
640.19221 	-0.01019 	-0.00014 	0.00007 	640.13098 	-0.07142 	0.00037 	0.00018 	1.1042 	0.0012 	0.3893 	0.0004 	-0.7458 	0.0008 	0.4670 	0.0012 	0.3506 	0.0009 	2.3016 	0.0035 	4.8595 	0.0054 
641.63324 	-0.01000 	0.00006 	0.00008 	641.57145 	-0.07179 	0.00000 	0.00026 	1.1057 	0.0012 	0.3892 	0.0004 	-0.7459 	0.0008 	0.4676 	0.0016 	0.3517 	0.0012 	2.3024 	0.0058 	4.8618 	0.0094 
643.07405 	-0.01004 	0.00002 	0.00008 	643.01239 	-0.07169 	0.00010 	0.00023 	1.1002 	0.0015 	0.3891 	0.0005 	-0.7422 	0.0010 	0.4669 	0.0014 	0.3516 	0.0012 	2.3017 	0.0041 	4.8601 	0.0064 
644.99526 	-0.00994 	0.00012 	0.00007 	644.93353 	-0.07168 	0.00011 	0.00016 	1.1053 	0.0009 	0.3895 	0.0003 	-0.7460 	0.0006 	0.4679 	0.0010 	0.3522 	0.0009 	2.2994 	0.0035 	4.8544 	0.0053 
646.43608 	-0.00997 	0.00009 	0.00006 	646.37437 	-0.07168 	0.00011 	0.00018 	1.1052 	0.0013 	0.3894 	0.0005 	-0.7441 	0.0009 	0.4684 	0.0013 	0.3523 	0.0010 	2.2994 	0.0036 	4.8584 	0.0056 
647.87643 	-0.01045 	-0.00039 	0.00005 	647.81494 	-0.07194 	-0.00015 	0.00014 	1.1060 	0.0009 	0.3898 	0.0003 	-0.7450 	0.0006 	0.4685 	0.0009 	0.3527 	0.0008 	2.2983 	0.0028 	4.8529 	0.0041 
649.31738 	-0.01034 	-0.00028 	0.00006 	649.25598 	-0.07174 	0.00005 	0.00016 	1.1067 	0.0012 	0.3901 	0.0004 	-0.7466 	0.0008 	0.4680 	0.0011 	0.3522 	0.0010 	2.3000 	0.0031 	4.8542 	0.0048 
651.23916 	-0.00969 	0.00037 	0.00005 	651.17690 	-0.07195 	-0.00016 	0.00014 	1.1076 	0.0007 	0.3901 	0.0003 	-0.7465 	0.0005 	0.4693 	0.0007 	0.3521 	0.0007 	2.2995 	0.0026 	4.8570 	0.0037 
652.67995 	-0.00974 	0.00033 	0.00005 	652.61726 	-0.07243 	-0.00064 	0.00014 	1.1065 	0.0011 	0.3905 	0.0004 	-0.7460 	0.0008 	0.4681 	0.0011 	0.3515 	0.0010 	2.3026 	0.0030 	4.8571 	0.0048 
654.12066 	-0.00986 	0.00020 	0.00006 	654.05864 	-0.07188 	-0.00009 	0.00021 	1.1079 	0.0012 	0.3906 	0.0004 	-0.7477 	0.0008 	0.4686 	0.0011 	0.3514 	0.0012 	2.3015 	0.0039 	4.8524 	0.0054 
655.56142 	-0.00995 	0.00012 	0.00006 	655.49964 	-0.07173 	0.00007 	0.00019 	1.1069 	0.0016 	0.3909 	0.0006 	-0.7479 	0.0011 	0.4675 	0.0015 	0.3510 	0.0013 	2.3032 	0.0040 	4.8533 	0.0063 
657.00210 	-0.01011 	-0.00004 	0.00008 	656.94043 	-0.07177 	0.00002 	0.00026 	1.0997 	0.0015 	0.3910 	0.0005 	-0.7403 	0.0010 	0.4656 	0.0014 	0.3490 	0.0015 	2.3028 	0.0051 	4.8529 	0.0071 
658.44290 	-0.01014 	-0.00008 	0.00007 	658.38152 	-0.07152 	0.00027 	0.00021 	1.1062 	0.0015 	0.3918 	0.0005 	-0.7477 	0.0010 	0.4661 	0.0015 	0.3499 	0.0014 	2.3035 	0.0040 	4.8526 	0.0060 
660.36423 	-0.00993 	0.00013 	0.00007 	660.30210 	-0.07207 	-0.00027 	0.00022 	1.1050 	0.0012 	0.3918 	0.0004 	-0.7461 	0.0008 	0.4664 	0.0012 	0.3494 	0.0012 	2.3039 	0.0034 	4.8514 	0.0048 
662.28505 	-0.01024 	-0.00017 	0.00008 	662.22378 	-0.07151 	0.00029 	0.00020 	1.1077 	0.0010 	0.3928 	0.0003 	-0.7499 	0.0007 	0.4655 	0.0009 	0.3483 	0.0012 	2.3069 	0.0038 	4.8529 	0.0052 
663.72555 	-0.01057 	-0.00051 	0.00023 	663.66421 	-0.07191 	-0.00012 	0.00021 	1.1077 	0.0019 	0.3934 	0.0007 	-0.7489 	0.0013 	0.4658 	0.0018 	0.3483 	0.0018 	2.3061 	0.0050 	4.8511 	0.0072 
665.16737 	-0.00960 	0.00047 	0.00008 	665.10478 	-0.07218 	-0.00039 	0.00022 	1.1053 	0.0013 	0.3932 	0.0005 	-0.7468 	0.0009 	0.4645 	0.0012 	0.3482 	0.0016 	2.3047 	0.0055 	4.8535 	0.0073 
667.08807 	-0.01002 	0.00005 	0.00007 	667.02672 	-0.07137 	0.00043 	0.00030 	1.1067 	0.0015 	0.3932 	0.0005 	-0.7485 	0.0010 	0.4650 	0.0015 	0.3482 	0.0015 	2.3036 	0.0040 	4.8496 	0.0057 
668.52907 	-0.00985 	0.00021 	0.00007 	668.46720 	-0.07173 	0.00007 	0.00025 	1.1057 	0.0013 	0.3932 	0.0005 	-0.7464 	0.0009 	0.4650 	0.0012 	0.3475 	0.0016 	2.3030 	0.0053 	4.8515 	0.0071 
669.96987 	-0.00989 	0.00017 	0.00011 	669.90835 	-0.07141 	0.00038 	0.00038 	1.1051 	0.0017 	0.3934 	0.0006 	-0.7469 	0.0012 	0.4650 	0.0017 	0.3460 	0.0017 	2.3067 	0.0046 	4.8554 	0.0066 
671.41065 	-0.00995 	0.00012 	0.00012 	671.34885 	-0.07175 	0.00004 	0.00039 	1.1007 	0.0025 	0.3928 	0.0009 	-0.7423 	0.0017 	0.4641 	0.0022 	0.3463 	0.0029 	2.3023 	0.0096 	4.8527 	0.0125 
672.85163 	-0.00981 	0.00026 	0.00008 	672.79005 	-0.07139 	0.00041 	0.00027 	1.1054 	0.0012 	0.3931 	0.0004 	-0.7474 	0.0008 	0.4650 	0.0012 	0.3467 	0.0012 	2.3014 	0.0034 	4.8540 	0.0047 
674.29254 	-0.00974 	0.00033 	0.00008 	674.23054 	-0.07174 	0.00006 	0.00025 	1.1066 	0.0015 	0.3929 	0.0005 	-0.7482 	0.0010 	0.4657 	0.0013 	0.3468 	0.0017 	2.3023 	0.0057 	4.8569 	0.0074 
675.73337 	-0.00975 	0.00032 	0.00010 	675.67191 	-0.07121 	0.00059 	0.00035 	1.1051 	0.0015 	0.3928 	0.0005 	-0.7471 	0.0010 	0.4649 	0.0019 	0.3471 	0.0021 	2.3035 	0.0068 	4.8606 	0.0097 
677.17419 	-0.00977 	0.00030 	0.00006 	677.11219 	-0.07177 	0.00003 	0.00019 	1.1037 	0.0011 	0.3925 	0.0004 	-0.7461 	0.0008 	0.4648 	0.0010 	0.3471 	0.0012 	2.3020 	0.0040 	4.8581 	0.0055 
678.61476 	-0.01004 	0.00003 	0.00009 	678.55337 	-0.07143 	0.00037 	0.00027 	1.1015 	0.0011 	0.3923 	0.0004 	-0.7439 	0.0008 	0.4649 	0.0015 	0.3465 	0.0015 	2.3029 	0.0052 	4.8596 	0.0077 
680.05589 	-0.00975 	0.00032 	0.00009 	679.99376 	-0.07188 	-0.00008 	0.00023 	1.1032 	0.0015 	0.3922 	0.0005 	-0.7455 	0.0010 	0.4644 	0.0013 	0.3467 	0.0015 	2.3004 	0.0049 	4.8559 	0.0068 
681.49662 	-0.00986 	0.00021 	0.00008 	681.43486 	-0.07162 	0.00018 	0.00023 	1.1077 	0.0013 	0.3920 	0.0005 	-0.7487 	0.0009 	0.4654 	0.0016 	0.3485 	0.0016 	2.3023 	0.0055 	4.8586 	0.0082 
682.93732 	-0.01000 	0.00007 	0.00007 	682.87586 	-0.07146 	0.00034 	0.00025 	1.1041 	0.0013 	0.3916 	0.0005 	-0.7468 	0.0009 	0.4650 	0.0012 	0.3480 	0.0013 	2.3007 	0.0042 	4.8566 	0.0060 
684.37829 	-0.00987 	0.00020 	0.00005 	684.31645 	-0.07171 	0.00009 	0.00015 	1.1046 	0.0008 	0.3916 	0.0003 	-0.7471 	0.0006 	0.4645 	0.0010 	0.3476 	0.0010 	2.3017 	0.0032 	4.8598 	0.0048 
685.81885 	-0.01015 	-0.00008 	0.00008 	685.75755 	-0.07145 	0.00035 	0.00033 	1.1046 	0.0016 	0.3912 	0.0006 	-0.7477 	0.0011 	0.4641 	0.0015 	0.3488 	0.0016 	2.3004 	0.0051 	4.8591 	0.0073 
687.74007 	-0.01005 	0.00002 	0.00006 	687.67848 	-0.07164 	0.00016 	0.00018 	1.1030 	0.0010 	0.3908 	0.0004 	-0.7468 	0.0007 	0.4639 	0.0014 	0.3486 	0.0013 	2.3009 	0.0048 	4.8613 	0.0075 
689.18107 	-0.00989 	0.00018 	0.00007 	689.11923 	-0.07173 	0.00007 	0.00023 	1.1055 	0.0013 	0.3908 	0.0005 	-0.7486 	0.0009 	0.4646 	0.0011 	0.3498 	0.0012 	2.3000 	0.0041 	4.8567 	0.0059 
691.10201 	-0.01007 	0.00000 	0.00005 	691.04070 	-0.07138 	0.00042 	0.00017 	1.1053 	0.0008 	0.3909 	0.0003 	-0.7480 	0.0005 	0.4648 	0.0009 	0.3500 	0.0008 	2.3012 	0.0029 	4.8578 	0.0044 
693.02307 	-0.01013 	-0.00006 	0.00013 	692.96124 	-0.07196 	-0.00016 	0.00038 	1.1001 	0.0018 	0.3899 	0.0006 	-0.7424 	0.0012 	0.4644 	0.0021 	0.3492 	0.0018 	2.3002 	0.0062 	4.8598 	0.0096 
694.46380 	-0.01024 	-0.00017 	0.00005 	694.40245 	-0.07159 	0.00021 	0.00014 	1.1029 	0.0010 	0.3905 	0.0004 	-0.7443 	0.0007 	0.4647 	0.0009 	0.3502 	0.0008 	2.3007 	0.0032 	4.8627 	0.0047 
695.90517 	-0.00971 	0.00037 	0.00011 	695.84293 	-0.07195 	-0.00014 	0.00033 	1.1007 	0.0015 	0.3894 	0.0005 	-0.7408 	0.0010 	0.4651 	0.0018 	0.3512 	0.0015 	2.3012 	0.0051 	4.8653 	0.0078 
697.34558 	-0.01014 	-0.00006 	0.00007 	697.28405 	-0.07167 	0.00014 	0.00021 	1.1050 	0.0014 	0.3902 	0.0005 	-0.7466 	0.0009 	0.4656 	0.0012 	0.3512 	0.0011 	2.3010 	0.0043 	4.8599 	0.0064 
698.78664 	-0.00992 	0.00015 	0.00006 	698.72457 	-0.07198 	-0.00018 	0.00025 	1.1048 	0.0016 	0.3896 	0.0006 	-0.7450 	0.0011 	0.4671 	0.0014 	0.3523 	0.0012 	2.2998 	0.0054 	4.8633 	0.0082 
700.22728 	-0.01012 	-0.00004 	0.00007 	700.16579 	-0.07161 	0.00019 	0.00020 	1.1070 	0.0012 	0.3900 	0.0004 	-0.7470 	0.0008 	0.4672 	0.0011 	0.3519 	0.0010 	2.3005 	0.0039 	4.8599 	0.0058 
701.66830 	-0.00994 	0.00014 	0.00007 	701.60628 	-0.07196 	-0.00016 	0.00024 	1.1074 	0.0018 	0.3900 	0.0006 	-0.7469 	0.0012 	0.4673 	0.0015 	0.3525 	0.0012 	2.3000 	0.0055 	4.8579 	0.0083 
703.10892 	-0.01016 	-0.00008 	0.00007 	703.04740 	-0.07168 	0.00012 	0.00021 	1.1067 	0.0012 	0.3900 	0.0004 	-0.7467 	0.0008 	0.4671 	0.0010 	0.3527 	0.0010 	2.3018 	0.0038 	4.8584 	0.0053 
704.54978 	-0.01014 	-0.00007 	0.00005 	704.48808 	-0.07184 	-0.00004 	0.00016 	1.1052 	0.0011 	0.3902 	0.0004 	-0.7453 	0.0008 	0.4676 	0.0010 	0.3523 	0.0008 	2.3022 	0.0034 	4.8561 	0.0052 
705.99065 	-0.01011 	-0.00003 	0.00007 	705.92929 	-0.07146 	0.00034 	0.00021 	1.1063 	0.0011 	0.3902 	0.0004 	-0.7466 	0.0008 	0.4671 	0.0010 	0.3523 	0.0009 	2.3019 	0.0035 	4.8567 	0.0050 
707.43161 	-0.00998 	0.00009 	0.00006 	707.36946 	-0.07214 	-0.00033 	0.00023 	1.1065 	0.0016 	0.3907 	0.0006 	-0.7466 	0.0011 	0.4675 	0.0015 	0.3517 	0.0011 	2.3016 	0.0046 	4.8597 	0.0072 
708.87234 	-0.01010 	-0.00002 	0.00007 	708.81119 	-0.07125 	0.00056 	0.00023 	1.1076 	0.0011 	0.3906 	0.0004 	-0.7470 	0.0007 	0.4677 	0.0010 	0.3529 	0.0009 	2.3014 	0.0033 	4.8574 	0.0049 
710.79366 	-0.00990 	0.00018 	0.00005 	710.73169 	-0.07186 	-0.00006 	0.00020 	1.1062 	0.0011 	0.3912 	0.0004 	-0.7458 	0.0008 	0.4666 	0.0010 	0.3520 	0.0009 	2.3010 	0.0031 	4.8533 	0.0049 
712.23438 	-0.01002 	0.00005 	0.00006 	712.17225 	-0.07215 	-0.00034 	0.00021 	1.1064 	0.0013 	0.3918 	0.0005 	-0.7468 	0.0009 	0.4657 	0.0011 	0.3509 	0.0011 	2.3056 	0.0044 	4.8544 	0.0064 
713.67548 	-0.00975 	0.00032 	0.00011 	713.61310 	-0.07214 	-0.00033 	0.00025 	1.1081 	0.0015 	0.3919 	0.0005 	-0.7465 	0.0010 	0.4672 	0.0015 	0.3512 	0.0014 	2.3030 	0.0048 	4.8538 	0.0071 
715.11594 	-0.01013 	-0.00006 	0.00010 	715.05490 	-0.07118 	0.00063 	0.00033 	1.1075 	0.0016 	0.3922 	0.0006 	-0.7477 	0.0011 	0.4671 	0.0015 	0.3506 	0.0016 	2.3008 	0.0053 	4.8494 	0.0075 
717.03770 	-0.00949 	0.00058 	0.00013 	716.97484 	-0.07236 	-0.00055 	0.00018 	1.1070 	0.0013 	0.3925 	0.0005 	-0.7461 	0.0009 	0.4665 	0.0012 	0.3499 	0.0013 	2.3027 	0.0041 	4.8525 	0.0055 
718.47798 	-0.01006 	0.00002 	0.00009 	718.41647 	-0.07156 	0.00024 	0.00031 	1.1082 	0.0016 	0.3926 	0.0006 	-0.7459 	0.0011 	0.4667 	0.0013 	0.3502 	0.0015 	2.3014 	0.0057 	4.8524 	0.0078 
727.60335 	-0.01000 	0.00008 	0.00009 	727.54142 	-0.07194 	-0.00013 	0.00028 	1.1030 	0.0015 	0.3921 	0.0005 	-0.7538 	0.0010 	0.4652 	0.0015 	0.3475 	0.0015 	2.2995 	0.0046 	4.8488 	0.0065 
737.20886 	-0.01010 	-0.00001 	0.00007 	737.14716 	-0.07180 	0.00001 	0.00014 	1.0996 	0.0010 	0.3912 	0.0003 	-0.7481 	0.0006 	0.4635 	0.0010 	0.3453 	0.0010 	2.2993 	0.0026 	4.8502 	0.0037 
740.57066 	-0.01025 	-0.00017 	0.00009 	740.50885 	-0.07207 	-0.00026 	0.00020 	1.0918 	0.0017 	0.3900 	0.0006 	-0.7395 	0.0012 	0.4629 	0.0017 	0.3449 	0.0018 	2.3001 	0.0052 	4.8544 	0.0072 
742.49185 	-0.01018 	-0.00010 	0.00005 	742.43022 	-0.07181 	0.00000 	0.00016 	1.0967 	0.0008 	0.3904 	0.0003 	-0.7452 	0.0006 	0.4634 	0.0010 	0.3465 	0.0011 	2.2994 	0.0034 	4.8532 	0.0048 
743.93169 	-0.01118 	-0.00110 	0.00010 	743.87117 	-0.07170 	0.00011 	0.00017 	1.0972 	0.0013 	0.3900 	0.0005 	-0.7458 	0.0009 	0.4644 	0.0013 	0.3474 	0.0012 	2.2968 	0.0031 	4.8534 	0.0044 
745.37378 	-0.00994 	0.00015 	0.00005 	745.31178 	-0.07193 	-0.00012 	0.00016 	1.0991 	0.0008 	0.3901 	0.0003 	-0.7461 	0.0006 	0.4644 	0.0010 	0.3472 	0.0010 	2.2983 	0.0033 	4.8550 	0.0048 
746.81465 	-0.00990 	0.00018 	0.00008 	746.75156 	-0.07300 	-0.00119 	0.00019 	1.0987 	0.0010 	0.3897 	0.0004 	-0.7464 	0.0007 	0.4643 	0.0008 	0.3474 	0.0011 	2.2980 	0.0034 	4.8546 	0.0045 
748.25468 	-0.01072 	-0.00063 	0.00006 	748.19367 	-0.07173 	0.00008 	0.00017 	1.0977 	0.0010 	0.3894 	0.0003 	-0.7455 	0.0007 	0.4653 	0.0011 	0.3475 	0.0011 	2.2994 	0.0032 	4.8547 	0.0048 
750.17621 	-0.01030 	-0.00022 	0.00006 	750.11466 	-0.07185 	-0.00004 	0.00021 	1.0975 	0.0011 	0.3893 	0.0004 	-0.7442 	0.0008 	0.4648 	0.0010 	0.3489 	0.0012 	2.2992 	0.0037 	4.8576 	0.0051 
751.61688 	-0.01047 	-0.00039 	0.00008 	751.55580 	-0.07156 	0.00025 	0.00023 	1.0980 	0.0011 	0.3885 	0.0004 	-0.7446 	0.0008 	0.4656 	0.0015 	0.3503 	0.0015 	2.2947 	0.0051 	4.8548 	0.0076 
753.05800 	-0.01020 	-0.00012 	0.00007 	752.99601 	-0.07218 	-0.00037 	0.00017 	1.0959 	0.0011 	0.3886 	0.0004 	-0.7417 	0.0007 	0.4653 	0.0010 	0.3502 	0.0010 	2.2973 	0.0033 	4.8569 	0.0047 
754.49885 	-0.01018 	-0.00010 	0.00010 	754.43739 	-0.07164 	0.00017 	0.00029 	1.0985 	0.0014 	0.3886 	0.0005 	-0.7433 	0.0009 	0.4668 	0.0017 	0.3506 	0.0016 	2.2975 	0.0053 	4.8608 	0.0079 
755.93961 	-0.01027 	-0.00018 	0.00009 	755.87837 	-0.07150 	0.00031 	0.00025 	1.1008 	0.0016 	0.3884 	0.0006 	-0.7436 	0.0011 	0.4671 	0.0013 	0.3512 	0.0014 	2.2943 	0.0052 	4.8594 	0.0074 
757.86163 	-0.00936 	0.00072 	0.00019 	757.79837 	-0.07262 	-0.00081 	0.00028 	1.0981 	0.0018 	0.3882 	0.0006 	-0.7412 	0.0012 	0.4672 	0.0035 	0.3514 	0.0026 	2.2952 	0.0118 	4.8615 	0.0187 
759.30162 	-0.01021 	-0.00013 	0.00008 	759.24004 	-0.07179 	0.00002 	0.00022 	1.0990 	0.0013 	0.3885 	0.0005 	-0.7414 	0.0009 	0.4670 	0.0011 	0.3515 	0.0011 	2.2979 	0.0041 	4.8619 	0.0059 
762.18391 	-0.00961 	0.00048 	0.00009 	762.12088 	-0.07263 	-0.00082 	0.00024 	1.1000 	0.0012 	0.3885 	0.0004 	-0.7443 	0.0008 	0.4671 	0.0013 	0.3514 	0.0012 	2.2986 	0.0036 	4.8585 	0.0054 
764.58464 	-0.01027 	-0.00019 	0.00009 	764.52316 	-0.07175 	0.00006 	0.00034 	1.1004 	0.0016 	0.3890 	0.0006 	-0.7440 	0.0011 	0.4664 	0.0015 	0.3511 	0.0014 	2.2993 	0.0046 	4.8587 	0.0068 
766.50599 	-0.01004 	0.00004 	0.00008 	766.44384 	-0.07219 	-0.00038 	0.00024 	1.1014 	0.0012 	0.3891 	0.0004 	-0.7444 	0.0008 	0.4669 	0.0018 	0.3522 	0.0013 	2.2996 	0.0058 	4.8594 	0.0094 
767.94673 	-0.01014 	-0.00006 	0.00008 	767.88523 	-0.07164 	0.00017 	0.00028 	1.1032 	0.0013 	0.3896 	0.0005 	-0.7454 	0.0009 	0.4672 	0.0013 	0.3516 	0.0011 	2.2991 	0.0039 	4.8546 	0.0059 
769.38779 	-0.00992 	0.00016 	0.00009 	769.32551 	-0.07221 	-0.00039 	0.00028 	1.1018 	0.0014 	0.3895 	0.0005 	-0.7460 	0.0009 	0.4674 	0.0018 	0.3514 	0.0013 	2.2996 	0.0056 	4.8556 	0.0090 
770.82848 	-0.01007 	0.00001 	0.00010 	770.76686 	-0.07169 	0.00012 	0.00034 	1.1053 	0.0022 	0.3899 	0.0008 	-0.7471 	0.0015 	0.4682 	0.0016 	0.3515 	0.0014 	2.3022 	0.0074 	4.8543 	0.0108 
772.26929 	-0.01010 	-0.00002 	0.00008 	772.20723 	-0.07216 	-0.00035 	0.00026 	1.1019 	0.0014 	0.3901 	0.0005 	-0.7454 	0.0009 	0.4672 	0.0017 	0.3504 	0.0013 	2.3028 	0.0053 	4.8554 	0.0083 
773.71010 	-0.01013 	-0.00005 	0.00012 	773.64852 	-0.07171 	0.00010 	0.00040 	1.1042 	0.0024 	0.3900 	0.0009 	-0.7460 	0.0016 	0.4673 	0.0018 	0.3504 	0.0017 	2.3030 	0.0084 	4.8553 	0.0121 
775.15153 	-0.00954 	0.00054 	0.00014 	775.08827 	-0.07280 	-0.00099 	0.00024 	1.0934 	0.0017 	0.3901 	0.0006 	-0.7363 	0.0012 	0.4657 	0.0018 	0.3488 	0.0018 	2.3030 	0.0055 	4.8564 	0.0079 
776.59173 	-0.01018 	-0.00010 	0.00011 	776.53016 	-0.07175 	0.00006 	0.00038 	1.1025 	0.0021 	0.3906 	0.0007 	-0.7452 	0.0014 	0.4666 	0.0016 	0.3498 	0.0015 	2.3017 	0.0073 	4.8543 	0.0108 
778.03258 	-0.01017 	-0.00009 	0.00006 	777.97086 	-0.07189 	-0.00008 	0.00021 	1.1038 	0.0010 	0.3912 	0.0004 	-0.7465 	0.0007 	0.4658 	0.0012 	0.3487 	0.0010 	2.3046 	0.0038 	4.8550 	0.0059 
779.47363 	-0.00996 	0.00012 	0.00009 	779.41202 	-0.07157 	0.00024 	0.00030 	1.1046 	0.0018 	0.3915 	0.0006 	-0.7455 	0.0012 	0.4665 	0.0014 	0.3487 	0.0014 	2.3037 	0.0064 	4.8563 	0.0093 
780.91443 	-0.01000 	0.00008 	0.00008 	780.85211 	-0.07232 	-0.00051 	0.00022 	1.1037 	0.0012 	0.3917 	0.0004 	-0.7462 	0.0008 	0.4655 	0.0013 	0.3478 	0.0011 	2.3038 	0.0042 	4.8526 	0.0065 
782.35507 	-0.01020 	-0.00012 	0.00017 	782.29351 	-0.07176 	0.00005 	0.00068 	1.1028 	0.0037 	0.3911 	0.0013 	-0.7469 	0.0025 	0.4656 	0.0033 	0.3514 	0.0033 	2.2947 	0.0119 	4.8430 	0.0174 
784.27647 	-0.00992 	0.00016 	0.00008 	784.21460 	-0.07179 	0.00002 	0.00025 	1.1047 	0.0011 	0.3918 	0.0004 	-0.7465 	0.0008 	0.4656 	0.0013 	0.3477 	0.0012 	2.3062 	0.0045 	4.8524 	0.0069 
785.71700 	-0.01023 	-0.00015 	0.00007 	785.65503 	-0.07220 	-0.00039 	0.00020 	1.1046 	0.0015 	0.3925 	0.0005 	-0.7461 	0.0010 	0.4649 	0.0012 	0.3470 	0.0013 	2.3054 	0.0059 	4.8539 	0.0085 
787.15843 	-0.00964 	0.00044 	0.00006 	787.09600 	-0.07207 	-0.00026 	0.00017 	1.1051 	0.0008 	0.3927 	0.0003 	-0.7464 	0.0005 	0.4639 	0.0009 	0.3463 	0.0009 	2.3037 	0.0034 	4.8516 	0.0050 
788.59950 	-0.00941 	0.00067 	0.00013 	788.53606 	-0.07285 	-0.00104 	0.00013 	1.1022 	0.0011 	0.3926 	0.0004 	-0.7432 	0.0007 	0.4630 	0.0011 	0.3448 	0.0012 	2.3060 	0.0038 	4.8519 	0.0054 
790.03965 	-0.01010 	-0.00002 	0.00017 	789.97792 	-0.07183 	-0.00002 	0.00055 	1.1062 	0.0026 	0.3928 	0.0009 	-0.7465 	0.0017 	0.4651 	0.0027 	0.3466 	0.0027 	2.3092 	0.0094 	4.8506 	0.0137 
791.48058 	-0.01000 	0.00008 	0.00014 	791.41882 	-0.07176 	0.00005 	0.00044 	1.1042 	0.0029 	0.3927 	0.0010 	-0.7448 	0.0019 	0.4654 	0.0023 	0.3451 	0.0029 	2.3082 	0.0113 	4.8557 	0.0160 
792.92143 	-0.01000 	0.00009 	0.00006 	792.85949 	-0.07194 	-0.00013 	0.00020 	1.1053 	0.0009 	0.3929 	0.0003 	-0.7451 	0.0006 	0.4642 	0.0009 	0.3465 	0.0010 	2.3055 	0.0032 	4.8569 	0.0046 
794.36206 	-0.01020 	-0.00012 	0.00007 	794.30046 	-0.07181 	0.00000 	0.00017 	1.1051 	0.0010 	0.3926 	0.0004 	-0.7452 	0.0007 	0.4644 	0.0009 	0.3458 	0.0011 	2.3042 	0.0038 	4.8552 	0.0054 
795.80294 	-0.01017 	-0.00009 	0.00006 	795.74083 	-0.07228 	-0.00047 	0.00014 	1.1095 	0.0011 	0.3934 	0.0004 	-0.7488 	0.0008 	0.4635 	0.0009 	0.3460 	0.0011 	2.3051 	0.0032 	4.8570 	0.0040 
797.72430 	-0.00993 	0.00015 	0.00008 	797.66222 	-0.07201 	-0.00019 	0.00026 	1.1024 	0.0014 	0.3924 	0.0005 	-0.7418 	0.0010 	0.4637 	0.0014 	0.3461 	0.0017 	2.3019 	0.0059 	4.8568 	0.0081 
799.16479 	-0.01027 	-0.00019 	0.00006 	799.10371 	-0.07136 	0.00045 	0.00015 	1.1053 	0.0007 	0.3924 	0.0003 	-0.7447 	0.0005 	0.4640 	0.0007 	0.3462 	0.0008 	2.3019 	0.0027 	4.8579 	0.0036 
800.60604 	-0.00987 	0.00021 	0.00006 	800.54390 	-0.07200 	-0.00019 	0.00015 	1.1034 	0.0009 	0.3920 	0.0003 	-0.7419 	0.0006 	0.4636 	0.0009 	0.3465 	0.0011 	2.3013 	0.0035 	4.8581 	0.0049 
805.40863 	-0.01008 	0.00000 	0.00013 	805.34663 	-0.07207 	-0.00026 	0.00039 	1.1005 	0.0021 	0.3905 	0.0007 	-0.7422 	0.0014 	0.4648 	0.0021 	0.3483 	0.0020 	2.3007 	0.0059 	4.8583 	0.0083 
809.73066 	-0.01057 	-0.00048 	0.00008 	809.66975 	-0.07148 	0.00033 	0.00030 	1.0994 	0.0013 	0.3886 	0.0005 	-0.7481 	0.0009 	0.4656 	0.0012 	0.3505 	0.0012 	2.3034 	0.0035 	4.8613 	0.0050 
811.17163 	-0.01044 	-0.00035 	0.00009 	811.11072 	-0.07135 	0.00046 	0.00019 	1.0947 	0.0012 	0.3880 	0.0004 	-0.7426 	0.0008 	0.4655 	0.0010 	0.3505 	0.0014 	2.3029 	0.0046 	4.8621 	0.0060 
813.09306 	-0.01013 	-0.00004 	0.00009 	813.03100 	-0.07218 	-0.00037 	0.00033 	1.0974 	0.0019 	0.3880 	0.0007 	-0.7450 	0.0013 	0.4663 	0.0019 	0.3508 	0.0019 	2.3013 	0.0052 	4.8647 	0.0074 
814.53358 	-0.01045 	-0.00036 	0.00011 	814.47235 	-0.07168 	0.00013 	0.00033 	1.1002 	0.0019 	0.3876 	0.0007 	-0.7465 	0.0013 	0.4673 	0.0015 	0.3518 	0.0022 	2.3017 	0.0073 	4.8622 	0.0095 
815.97461 	-0.01026 	-0.00017 	0.00007 	815.91275 	-0.07212 	-0.00031 	0.00027 	1.0989 	0.0016 	0.3876 	0.0006 	-0.7464 	0.0011 	0.4674 	0.0015 	0.3516 	0.0015 	2.3020 	0.0044 	4.8625 	0.0061 
817.41535 	-0.01036 	-0.00028 	0.00009 	817.35423 	-0.07148 	0.00033 	0.00028 	1.1009 	0.0015 	0.3875 	0.0005 	-0.7476 	0.0010 	0.4676 	0.0013 	0.3530 	0.0017 	2.3026 	0.0057 	4.8638 	0.0076 
818.85647 	-0.01008 	0.00000 	0.00009 	818.79407 	-0.07247 	-0.00066 	0.00024 	1.0970 	0.0015 	0.3871 	0.0005 	-0.7439 	0.0010 	0.4684 	0.0014 	0.3526 	0.0014 	2.3014 	0.0043 	4.8624 	0.0061 
820.29688 	-0.01051 	-0.00042 	0.00049 	820.23556 	-0.07182 	-0.00001 	0.00034 	1.0996 	0.0031 	0.3870 	0.0011 	-0.7465 	0.0021 	0.4683 	0.0032 	0.3537 	0.0031 	2.2983 	0.0074 	4.8556 	0.0108 
822.21841 	-0.01009 	-0.00001 	0.00012 	822.15690 	-0.07160 	0.00021 	0.00028 	1.1020 	0.0015 	0.3873 	0.0005 	-0.7466 	0.0010 	0.4696 	0.0014 	0.3540 	0.0014 	2.2999 	0.0044 	4.8608 	0.0063 
823.65918 	-0.01016 	-0.00008 	0.00006 	823.59715 	-0.07219 	-0.00038 	0.00022 	1.0993 	0.0015 	0.3875 	0.0005 	-0.7452 	0.0010 	0.4693 	0.0012 	0.3530 	0.0015 	2.3024 	0.0054 	4.8625 	0.0075 
825.10000 	-0.01019 	-0.00011 	0.00023 	825.03814 	-0.07204 	-0.00023 	0.00030 	1.1036 	0.0020 	0.3879 	0.0007 	-0.7479 	0.0014 	0.4698 	0.0020 	0.3543 	0.0021 	2.3009 	0.0057 	4.8595 	0.0081 
826.54120 	-0.00983 	0.00025 	0.00011 	826.47892 	-0.07211 	-0.00030 	0.00028 	1.1018 	0.0017 	0.3880 	0.0006 	-0.7469 	0.0011 	0.4689 	0.0014 	0.3531 	0.0016 	2.3005 	0.0056 	4.8595 	0.0081 
827.98168 	-0.01018 	-0.00010 	0.00014 	827.92012 	-0.07175 	0.00006 	0.00031 	1.0988 	0.0018 	0.3876 	0.0006 	-0.7424 	0.0012 	0.4692 	0.0016 	0.3532 	0.0016 	2.3034 	0.0052 	4.8618 	0.0076 
829.42261 	-0.01010 	-0.00002 	0.00009 	829.36018 	-0.07253 	-0.00072 	0.00021 	1.0985 	0.0017 	0.3883 	0.0006 	-0.7437 	0.0011 	0.4692 	0.0014 	0.3522 	0.0013 	2.3030 	0.0054 	4.8583 	0.0080 
830.86330 	-0.01024 	-0.00016 	0.00010 	830.80183 	-0.07171 	0.00010 	0.00032 	1.1033 	0.0016 	0.3888 	0.0006 	-0.7483 	0.0011 	0.4691 	0.0015 	0.3524 	0.0015 	2.3047 	0.0047 	4.8568 	0.0067 
832.30415 	-0.01024 	-0.00016 	0.00006 	832.24231 	-0.07207 	-0.00026 	0.00026 	1.1023 	0.0018 	0.3887 	0.0006 	-0.7469 	0.0012 	0.4693 	0.0014 	0.3517 	0.0013 	2.3053 	0.0059 	4.8570 	0.0088 
833.74517 	-0.01005 	0.00003 	0.00010 	833.68281 	-0.07241 	-0.00060 	0.00031 	1.1030 	0.0018 	0.3891 	0.0006 	-0.7484 	0.0012 	0.4690 	0.0017 	0.3520 	0.0016 	2.3021 	0.0053 	4.8550 	0.0076 
835.18588 	-0.01018 	-0.00010 	0.00007 	835.12445 	-0.07162 	0.00019 	0.00027 	1.1033 	0.0018 	0.3898 	0.0006 	-0.7482 	0.0012 	0.4675 	0.0015 	0.3510 	0.0012 	2.3033 	0.0056 	4.8535 	0.0085 
837.10718 	-0.01000 	0.00008 	0.00008 	837.04540 	-0.07178 	0.00002 	0.00028 	1.1011 	0.0016 	0.3897 	0.0006 	-0.7463 	0.0011 	0.4680 	0.0014 	0.3504 	0.0013 	2.3035 	0.0050 	4.8522 	0.0073 
838.54806 	-0.00996 	0.00012 	0.00008 	838.48629 	-0.07174 	0.00007 	0.00026 	1.1046 	0.0016 	0.3906 	0.0006 	-0.7489 	0.0011 	0.4674 	0.0014 	0.3509 	0.0012 	2.3031 	0.0049 	4.8507 	0.0076 
839.98894 	-0.00992 	0.00016 	0.00008 	839.92667 	-0.07219 	-0.00038 	0.00022 	1.1024 	0.0013 	0.3910 	0.0005 	-0.7478 	0.0009 	0.4662 	0.0012 	0.3491 	0.0011 	2.3025 	0.0041 	4.8497 	0.0060 
841.42966 	-0.01004 	0.00004 	0.00008 	841.36827 	-0.07143 	0.00037 	0.00032 	1.1050 	0.0015 	0.3911 	0.0005 	-0.7489 	0.0010 	0.4666 	0.0014 	0.3498 	0.0011 	2.3024 	0.0046 	4.8477 	0.0071 
842.87053 	-0.01002 	0.00007 	0.00007 	842.80843 	-0.07211 	-0.00031 	0.00021 	1.1027 	0.0012 	0.3916 	0.0004 	-0.7481 	0.0008 	0.4662 	0.0011 	0.3483 	0.0010 	2.3020 	0.0037 	4.8492 	0.0054 
844.79155 	-0.01011 	-0.00003 	0.00010 	844.72968 	-0.07198 	-0.00017 	0.00031 	1.1039 	0.0018 	0.3918 	0.0006 	-0.7473 	0.0012 	0.4653 	0.0017 	0.3482 	0.0014 	2.3028 	0.0053 	4.8507 	0.0081 
846.23254 	-0.00997 	0.00011 	0.00009 	846.17043 	-0.07207 	-0.00027 	0.00025 	1.1022 	0.0016 	0.3922 	0.0006 	-0.7472 	0.0011 	0.4645 	0.0014 	0.3475 	0.0013 	2.3029 	0.0050 	4.8512 	0.0074 
847.67319 	-0.01015 	-0.00007 	0.00006 	847.61149 	-0.07185 	-0.00005 	0.00025 	1.1058 	0.0011 	0.3923 	0.0004 	-0.7504 	0.0008 	0.4645 	0.0012 	0.3476 	0.0011 	2.3062 	0.0038 	4.8495 	0.0057 
849.59442 	-0.01004 	0.00004 	0.00007 	849.53316 	-0.07130 	0.00051 	0.00025 	1.1035 	0.0014 	0.3922 	0.0005 	-0.7476 	0.0009 	0.4651 	0.0011 	0.3466 	0.0012 	2.3046 	0.0052 	4.8511 	0.0074 
851.03526 	-0.01004 	0.00004 	0.00006 	850.97375 	-0.07155 	0.00026 	0.00042 	1.1126 	0.0010 	0.3925 	0.0004 	-0.7504 	0.0007 	0.4651 	0.0011 	0.3469 	0.0010 	2.3065 	0.0035 	4.8552 	0.0053 
852.47597 	-0.01017 	-0.00009 	0.00007 	852.41423 	-0.07192 	-0.00011 	0.00019 	1.1053 	0.0014 	0.3927 	0.0005 	-0.7499 	0.0009 	0.4639 	0.0011 	0.3468 	0.0011 	2.3029 	0.0048 	4.8456 	0.0069 
853.91708 	-0.00990 	0.00018 	0.00008 	853.85487 	-0.07211 	-0.00031 	0.00019 	1.1060 	0.0009 	0.3927 	0.0003 	-0.7485 	0.0006 	0.4639 	0.0010 	0.3470 	0.0009 	2.3023 	0.0032 	4.8496 	0.0047 
855.35754 	-0.01029 	-0.00021 	0.00005 	855.29601 	-0.07181 	0.00000 	0.00016 	1.1028 	0.0010 	0.3925 	0.0004 	-0.7478 	0.0007 	0.4631 	0.0009 	0.3460 	0.0009 	2.3028 	0.0036 	4.8499 	0.0052 
856.79844 	-0.01023 	-0.00015 	0.00007 	856.73680 	-0.07187 	-0.00006 	0.00023 	1.1039 	0.0011 	0.3922 	0.0004 	-0.7468 	0.0007 	0.4639 	0.0011 	0.3463 	0.0011 	2.3041 	0.0037 	4.8527 	0.0054 
858.23925 	-0.01025 	-0.00017 	0.00006 	858.17779 	-0.07171 	0.00009 	0.00016 	1.1034 	0.0011 	0.3918 	0.0004 	-0.7460 	0.0007 	0.4639 	0.0009 	0.3467 	0.0010 	2.2997 	0.0037 	4.8523 	0.0052 
859.68023 	-0.01011 	-0.00003 	0.00005 	859.61846 	-0.07188 	-0.00007 	0.00016 	1.1055 	0.0008 	0.3919 	0.0003 	-0.7471 	0.0005 	0.4645 	0.0008 	0.3471 	0.0008 	2.3018 	0.0024 	4.8523 	0.0035 
861.12084 	-0.01034 	-0.00026 	0.00007 	861.05943 	-0.07175 	0.00005 	0.00020 	1.1031 	0.0013 	0.3914 	0.0005 	-0.7465 	0.0009 	0.4648 	0.0011 	0.3470 	0.0013 	2.3050 	0.0042 	4.8592 	0.0061 
862.56199 	-0.01003 	0.00005 	0.00010 	862.49979 	-0.07223 	-0.00043 	0.00021 	1.0917 	0.0013 	0.3909 	0.0005 	-0.7337 	0.0008 	0.4626 	0.0012 	0.3457 	0.0012 	2.3036 	0.0037 	4.8606 	0.0053 
864.00253 	-0.01033 	-0.00025 	0.00008 	863.94159 	-0.07127 	0.00053 	0.00023 	1.1043 	0.0012 	0.3915 	0.0004 	-0.7456 	0.0008 	0.4634 	0.0011 	0.3479 	0.0013 	2.3030 	0.0041 	4.8586 	0.0057 
865.44348 	-0.01022 	-0.00014 	0.00005 	865.38163 	-0.07207 	-0.00027 	0.00017 	1.1020 	0.0011 	0.3910 	0.0004 	-0.7444 	0.0008 	0.4639 	0.0011 	0.3477 	0.0011 	2.3026 	0.0030 	4.8605 	0.0044 
866.88426 	-0.01029 	-0.00021 	0.00007 	866.82264 	-0.07190 	-0.00010 	0.00023 	1.1028 	0.0011 	0.3907 	0.0004 	-0.7452 	0.0008 	0.4641 	0.0011 	0.3481 	0.0012 	2.3050 	0.0039 	4.8609 	0.0054 
868.32490 	-0.01048 	-0.00040 	0.00008 	868.26358 	-0.07180 	0.00000 	0.00024 	1.1021 	0.0020 	0.3906 	0.0007 	-0.7446 	0.0013 	0.4638 	0.0019 	0.3483 	0.0019 	2.3008 	0.0051 	4.8588 	0.0076 
870.24630 	-0.01021 	-0.00013 	0.00009 	870.18462 	-0.07189 	-0.00008 	0.00026 	1.0994 	0.0015 	0.3897 	0.0005 	-0.7396 	0.0010 	0.4650 	0.0015 	0.3488 	0.0018 	2.3017 	0.0057 	4.8626 	0.0078 
871.68692 	-0.01042 	-0.00034 	0.00014 	871.62585 	-0.07149 	0.00032 	0.00031 	1.0998 	0.0024 	0.3901 	0.0009 	-0.7407 	0.0016 	0.4644 	0.0024 	0.3487 	0.0024 	2.2992 	0.0065 	4.8585 	0.0096 
873.12797 	-0.01021 	-0.00013 	0.00010 	873.06594 	-0.07224 	-0.00043 	0.00037 	1.0999 	0.0017 	0.3899 	0.0006 	-0.7408 	0.0012 	0.4649 	0.0018 	0.3488 	0.0021 	2.3020 	0.0064 	4.8637 	0.0089 
874.56854 	-0.01048 	-0.00040 	0.00010 	874.50740 	-0.07162 	0.00019 	0.00022 	1.1012 	0.0016 	0.3897 	0.0006 	-0.7418 	0.0011 	0.4653 	0.0015 	0.3494 	0.0015 	2.3027 	0.0041 	4.8626 	0.0059 
876.48947 	-0.01067 	-0.00059 	0.00008 	876.42839 	-0.07176 	0.00005 	0.00024 	1.1029 	0.0012 	0.3896 	0.0004 	-0.7442 	0.0008 	0.4660 	0.0013 	0.3506 	0.0016 	2.3022 	0.0051 	4.8622 	0.0072 
877.93064 	-0.01034 	-0.00026 	0.00007 	877.86880 	-0.07218 	-0.00037 	0.00024 	1.1024 	0.0012 	0.3895 	0.0004 	-0.7430 	0.0008 	0.4668 	0.0012 	0.3511 	0.0013 	2.3018 	0.0040 	4.8615 	0.0055 
879.37124 	-0.01058 	-0.00050 	0.00008 	879.30993 	-0.07189 	-0.00009 	0.00026 	1.1043 	0.0013 	0.3895 	0.0004 	-0.7441 	0.0008 	0.4674 	0.0014 	0.3518 	0.0016 	2.3036 	0.0051 	4.8638 	0.0073 
880.81242 	-0.01024 	-0.00016 	0.00006 	880.75042 	-0.07224 	-0.00043 	0.00021 	1.1023 	0.0011 	0.3894 	0.0004 	-0.7422 	0.0007 	0.4674 	0.0010 	0.3517 	0.0011 	2.3016 	0.0035 	4.8622 	0.0048 
882.25294 	-0.01056 	-0.00049 	0.00012 	882.19170 	-0.07179 	0.00001 	0.00032 	1.1050 	0.0017 	0.3893 	0.0006 	-0.7437 	0.0012 	0.4684 	0.0020 	0.3525 	0.0021 	2.3004 	0.0067 	4.8615 	0.0098 
883.69430 	-0.01004 	0.00003 	0.00006 	883.63204 	-0.07230 	-0.00050 	0.00024 	1.1048 	0.0012 	0.3895 	0.0004 	-0.7427 	0.0008 	0.4684 	0.0012 	0.3525 	0.0012 	2.3002 	0.0036 	4.8632 	0.0050 
885.61527 	-0.01019 	-0.00011 	0.00008 	885.55328 	-0.07218 	-0.00038 	0.00021 	1.0988 	0.0013 	0.3892 	0.0005 	-0.7357 	0.0009 	0.4678 	0.0014 	0.3518 	0.0014 	2.3031 	0.0044 	4.8664 	0.0063 
887.05590 	-0.01040 	-0.00032 	0.00019 	886.99443 	-0.07187 	-0.00007 	0.00039 	1.1060 	0.0021 	0.3899 	0.0007 	-0.7435 	0.0014 	0.4682 	0.0019 	0.3517 	0.0020 	2.3047 	0.0064 	4.8649 	0.0087 
888.49673 	-0.01041 	-0.00034 	0.00009 	888.43529 	-0.07185 	-0.00005 	0.00031 	1.1053 	0.0014 	0.3901 	0.0005 	-0.7432 	0.0010 	0.4677 	0.0017 	0.3521 	0.0017 	2.3020 	0.0053 	4.8589 	0.0079 
889.93790 	-0.01008 	0.00000 	0.00010 	889.87564 	-0.07234 	-0.00054 	0.00029 	1.1025 	0.0019 	0.3902 	0.0007 	-0.7425 	0.0013 	0.4669 	0.0016 	0.3512 	0.0019 	2.3027 	0.0065 	4.8549 	0.0089 
891.85873 	-0.01037 	-0.00030 	0.00010 	891.79708 	-0.07202 	-0.00022 	0.00035 	1.1030 	0.0016 	0.3902 	0.0006 	-0.7423 	0.0011 	0.4669 	0.0025 	0.3506 	0.0023 	2.3050 	0.0086 	4.8569 	0.0133 
893.29955 	-0.01039 	-0.00031 	0.00008 	893.23756 	-0.07237 	-0.00057 	0.00026 	1.1010 	0.0018 	0.3898 	0.0006 	-0.7402 	0.0012 	0.4652 	0.0016 	0.3488 	0.0017 	2.3047 	0.0058 	4.8592 	0.0082 
894.74046 	-0.01032 	-0.00024 	0.00010 	894.67898 	-0.07180 	0.00000 	0.00034 	1.1056 	0.0014 	0.3913 	0.0005 	-0.7450 	0.0010 	0.4659 	0.0021 	0.3504 	0.0018 	2.3052 	0.0070 	4.8524 	0.0109 
896.18150 	-0.01012 	-0.00005 	0.00007 	896.11933 	-0.07229 	-0.00049 	0.00023 	1.1036 	0.0013 	0.3916 	0.0005 	-0.7446 	0.0009 	0.4653 	0.0012 	0.3496 	0.0012 	2.3063 	0.0044 	4.8529 	0.0062 
897.62215 	-0.01031 	-0.00024 	0.00009 	897.56067 	-0.07179 	0.00001 	0.00030 	1.1058 	0.0013 	0.3919 	0.0004 	-0.7457 	0.0009 	0.4650 	0.0018 	0.3495 	0.0014 	2.3068 	0.0057 	4.8546 	0.0089 
899.06308 	-0.01022 	-0.00015 	0.00007 	899.00108 	-0.07222 	-0.00042 	0.00022 	1.1041 	0.0014 	0.3924 	0.0005 	-0.7436 	0.0009 	0.4643 	0.0012 	0.3484 	0.0012 	2.3070 	0.0044 	4.8535 	0.0062 
900.50387 	-0.01027 	-0.00020 	0.00007 	900.44279 	-0.07135 	0.00045 	0.00026 	1.1099 	0.0010 	0.3922 	0.0003 	-0.7467 	0.0007 	0.4660 	0.0013 	0.3496 	0.0010 	2.3054 	0.0042 	4.8546 	0.0066 
901.94481 	-0.01017 	-0.00010 	0.00006 	901.88258 	-0.07240 	-0.00060 	0.00019 	1.1055 	0.0013 	0.3928 	0.0005 	-0.7446 	0.0009 	0.4645 	0.0012 	0.3475 	0.0011 	2.3065 	0.0041 	4.8547 	0.0060 
903.38583 	-0.00998 	0.00009 	0.00009 	903.32388 	-0.07194 	-0.00014 	0.00031 	1.1068 	0.0012 	0.3930 	0.0004 	-0.7459 	0.0008 	0.4636 	0.0019 	0.3482 	0.0013 	2.3070 	0.0065 	4.8575 	0.0107 
904.82643 	-0.01023 	-0.00016 	0.00007 	904.76450 	-0.07216 	-0.00036 	0.00023 	1.1034 	0.0014 	0.3931 	0.0005 	-0.7440 	0.0009 	0.4628 	0.0013 	0.3471 	0.0012 	2.3062 	0.0040 	4.8569 	0.0059 
906.74763 	-0.01015 	-0.00008 	0.00008 	906.68605 	-0.07173 	0.00007 	0.00027 	1.1064 	0.0011 	0.3930 	0.0004 	-0.7471 	0.0008 	0.4636 	0.0013 	0.3477 	0.0011 	2.3060 	0.0039 	4.8556 	0.0061 
908.66866 	-0.01023 	-0.00016 	0.00009 	908.60689 	-0.07200 	-0.00021 	0.00026 	1.1038 	0.0021 	0.3929 	0.0007 	-0.7464 	0.0014 	0.4637 	0.0019 	0.3466 	0.0014 	2.3026 	0.0066 	4.8557 	0.0101 
910.10959 	-0.01015 	-0.00008 	0.00008 	910.04790 	-0.07183 	-0.00004 	0.00027 	1.1065 	0.0015 	0.3930 	0.0005 	-0.7475 	0.0010 	0.4640 	0.0013 	0.3466 	0.0012 	2.3051 	0.0046 	4.8569 	0.0069 
911.55045 	-0.01013 	-0.00006 	0.00014 	911.48830 	-0.07228 	-0.00048 	0.00043 	1.1043 	0.0032 	0.3934 	0.0012 	-0.7470 	0.0022 	0.4627 	0.0028 	0.3451 	0.0021 	2.3020 	0.0094 	4.8581 	0.0149 
913.95200 	-0.00998 	0.00009 	0.00005 	913.89036 	-0.07161 	0.00018 	0.00017 	1.1069 	0.0008 	0.3926 	0.0003 	-0.7471 	0.0006 	0.4636 	0.0008 	0.3478 	0.0007 	2.3049 	0.0024 	4.8577 	0.0034 
915.87288 	-0.01021 	-0.00014 	0.00006 	915.81105 	-0.07204 	-0.00025 	0.00020 	1.1051 	0.0012 	0.3925 	0.0004 	-0.7474 	0.0008 	0.4635 	0.0011 	0.3469 	0.0010 	2.3021 	0.0036 	4.8591 	0.0053 
917.79422 	-0.01000 	0.00007 	0.00008 	917.73219 	-0.07202 	-0.00023 	0.00018 	1.1035 	0.0014 	0.3921 	0.0005 	-0.7447 	0.0010 	0.4635 	0.0013 	0.3470 	0.0010 	2.3040 	0.0039 	4.8599 	0.0062 
919.23478 	-0.01027 	-0.00020 	0.00008 	919.17299 	-0.07206 	-0.00027 	0.00021 	1.1048 	0.0015 	0.3921 	0.0005 	-0.7470 	0.0010 	0.4626 	0.0012 	0.3473 	0.0012 	2.3052 	0.0048 	4.8590 	0.0071 
920.67584 	-0.01005 	0.00001 	0.00009 	920.61347 	-0.07243 	-0.00063 	0.00017 	1.1046 	0.0012 	0.3914 	0.0004 	-0.7453 	0.0008 	0.4639 	0.0011 	0.3475 	0.0011 	2.3066 	0.0033 	4.8623 	0.0049 
922.11657 	-0.01017 	-0.00010 	0.00007 	922.05538 	-0.07136 	0.00043 	0.00023 	1.1037 	0.0011 	0.3910 	0.0004 	-0.7433 	0.0008 	0.4657 	0.0011 	0.3488 	0.0011 	2.3015 	0.0037 	4.8579 	0.0053 
924.03779 	-0.01006 	0.00000 	0.00005 	923.97678 	-0.07108 	0.00071 	0.00019 	1.1030 	0.0008 	0.3907 	0.0003 	-0.7407 	0.0005 	0.4647 	0.0009 	0.3487 	0.0008 	2.3006 	0.0028 	4.8620 	0.0040 
925.47865 	-0.01005 	0.00002 	0.00005 	925.41682 	-0.07188 	-0.00008 	0.00017 	1.1043 	0.0010 	0.3907 	0.0004 	-0.7431 	0.0007 	0.4650 	0.0009 	0.3499 	0.0010 	2.3000 	0.0038 	4.8618 	0.0053 
926.91934 	-0.01019 	-0.00012 	0.00005 	926.85758 	-0.07196 	-0.00017 	0.00017 	1.1045 	0.0009 	0.3905 	0.0003 	-0.7428 	0.0006 	0.4658 	0.0009 	0.3502 	0.0009 	2.2999 	0.0032 	4.8619 	0.0044 
928.84042 	-0.01023 	-0.00017 	0.00008 	928.77888 	-0.07178 	0.00001 	0.00016 	1.1047 	0.0010 	0.3901 	0.0004 	-0.7421 	0.0007 	0.4660 	0.0010 	0.3504 	0.0009 	2.3020 	0.0027 	4.8655 	0.0039 
930.28128 	-0.01022 	-0.00015 	0.00006 	930.21923 	-0.07226 	-0.00047 	0.00020 	1.1048 	0.0012 	0.3896 	0.0004 	-0.7430 	0.0008 	0.4671 	0.0013 	0.3510 	0.0014 	2.3010 	0.0051 	4.8629 	0.0072 
931.72261 	-0.00973 	0.00034 	0.00012 	931.66050 	-0.07184 	-0.00005 	0.00025 	1.1040 	0.0015 	0.3896 	0.0005 	-0.7406 	0.0010 	0.4669 	0.0015 	0.3512 	0.0014 	2.3004 	0.0040 	4.8643 	0.0057 
933.64313 	-0.01032 	-0.00026 	0.00008 	933.58207 	-0.07138 	0.00040 	0.00021 	1.1042 	0.0012 	0.3895 	0.0004 	-0.7411 	0.0008 	0.4664 	0.0011 	0.3517 	0.0014 	2.3007 	0.0048 	4.8634 	0.0067 
935.08406 	-0.01023 	-0.00017 	0.00007 	935.02258 	-0.07172 	0.00007 	0.00022 	1.1053 	0.0015 	0.3895 	0.0005 	-0.7418 	0.0010 	0.4672 	0.0014 	0.3530 	0.0014 	2.2999 	0.0038 	4.8624 	0.0055 
937.48528 	-0.01041 	-0.00035 	0.00008 	937.42308 	-0.07262 	-0.00083 	0.00018 	1.1061 	0.0012 	0.3896 	0.0004 	-0.7423 	0.0008 	0.4667 	0.0012 	0.3525 	0.0012 	2.3008 	0.0036 	4.8614 	0.0050 
939.40649 	-0.01032 	-0.00026 	0.00007 	939.34504 	-0.07177 	0.00001 	0.00020 	1.1043 	0.0011 	0.3893 	0.0004 	-0.7400 	0.0007 	0.4679 	0.0011 	0.3526 	0.0013 	2.2987 	0.0040 	4.8586 	0.0055 
940.84755 	-0.01011 	-0.00004 	0.00006 	940.78563 	-0.07203 	-0.00024 	0.00024 	1.1068 	0.0014 	0.3894 	0.0005 	-0.7413 	0.0009 	0.4689 	0.0014 	0.3536 	0.0018 	2.3022 	0.0060 	4.8608 	0.0081 
942.28828 	-0.01022 	-0.00015 	0.00011 	942.22707 	-0.07142 	0.00037 	0.00037 	1.1060 	0.0012 	0.3891 	0.0004 	-0.7412 	0.0008 	0.4685 	0.0012 	0.3540 	0.0014 	2.2987 	0.0046 	4.8567 	0.0062 
943.72892 	-0.01042 	-0.00036 	0.00012 	943.66716 	-0.07217 	-0.00038 	0.00018 	1.1073 	0.0015 	0.3898 	0.0005 	-0.7432 	0.0010 	0.4673 	0.0014 	0.3529 	0.0015 	2.3006 	0.0042 	4.8589 	0.0057 
945.65050 	-0.00995 	0.00011 	0.00016 	945.58955 	-0.07090 	0.00089 	0.00043 	1.1061 	0.0017 	0.3895 	0.0006 	-0.7424 	0.0011 	0.4679 	0.0013 	0.3531 	0.0022 	2.3014 	0.0070 	4.8535 	0.0090 
947.57159 	-0.00998 	0.00008 	0.00003 	947.50885 	-0.07272 	-0.00094 	0.00011 	1.1067 	0.0009 	0.3900 	0.0003 	-0.7427 	0.0006 	0.4673 	0.0009 	0.3519 	0.0010 	2.3023 	0.0025 	4.8545 	0.0037 
949.01219 	-0.01023 	-0.00016 	0.00009 	948.95088 	-0.07154 	0.00025 	0.00030 	1.1073 	0.0012 	0.3899 	0.0004 	-0.7436 	0.0008 	0.4684 	0.0014 	0.3527 	0.0014 	2.3028 	0.0043 	4.8502 	0.0061 
950.45331 	-0.00994 	0.00012 	0.00010 	950.39092 	-0.07233 	-0.00055 	0.00029 	1.1048 	0.0023 	0.3900 	0.0008 	-0.7414 	0.0015 	0.4675 	0.0021 	0.3523 	0.0022 	2.3023 	0.0063 	4.8552 	0.0089 
951.89403 	-0.01006 	0.00000 	0.00015 	951.83232 	-0.07177 	0.00001 	0.00037 	1.1068 	0.0016 	0.3904 	0.0006 	-0.7435 	0.0011 	0.4682 	0.0017 	0.3517 	0.0017 	2.3024 	0.0050 	4.8526 	0.0071 
953.33484 	-0.01009 	-0.00003 	0.00007 	953.27280 	-0.07214 	-0.00035 	0.00022 	1.1025 	0.0016 	0.3909 	0.0006 	-0.7404 	0.0011 	0.4666 	0.0015 	0.3510 	0.0015 	2.3019 	0.0043 	4.8509 	0.0061 
954.77518 	-0.01059 	-0.00053 	0.00009 	954.71460 	-0.07118 	0.00061 	0.00034 	1.1060 	0.0012 	0.3911 	0.0004 	-0.7421 	0.0008 	0.4678 	0.0013 	0.3521 	0.0012 	2.3029 	0.0036 	4.8525 	0.0051 
956.21661 	-0.01000 	0.00006 	0.00009 	956.15447 	-0.07214 	-0.00036 	0.00028 	1.1062 	0.0021 	0.3913 	0.0007 	-0.7436 	0.0014 	0.4676 	0.0018 	0.3510 	0.0019 	2.3016 	0.0056 	4.8491 	0.0081 
957.65720 	-0.01025 	-0.00019 	0.00011 	957.59559 	-0.07186 	-0.00008 	0.00023 	1.1072 	0.0014 	0.3916 	0.0005 	-0.7442 	0.0009 	0.4663 	0.0011 	0.3504 	0.0014 	2.3031 	0.0049 	4.8478 	0.0068 
959.09784 	-0.01045 	-0.00040 	0.00011 	959.03646 	-0.07183 	-0.00005 	0.00021 	1.0994 	0.0012 	0.3917 	0.0004 	-0.7375 	0.0008 	0.4648 	0.0012 	0.3498 	0.0012 	2.3041 	0.0034 	4.8486 	0.0050 
961.01946 	-0.00995 	0.00011 	0.00006 	960.95711 	-0.07230 	-0.00052 	0.00022 	1.1033 	0.0012 	0.3920 	0.0004 	-0.7422 	0.0008 	0.4657 	0.0016 	0.3489 	0.0014 	2.3047 	0.0051 	4.8509 	0.0078 
962.46016 	-0.01009 	-0.00003 	0.00006 	962.39850 	-0.07175 	0.00002 	0.00022 	1.1065 	0.0012 	0.3923 	0.0004 	-0.7442 	0.0008 	0.4655 	0.0011 	0.3489 	0.0011 	2.3028 	0.0037 	4.8491 	0.0054 
963.90098 	-0.01011 	-0.00006 	0.00006 	963.83898 	-0.07211 	-0.00033 	0.00021 	1.1024 	0.0009 	0.3924 	0.0003 	-0.7440 	0.0006 	0.4645 	0.0011 	0.3480 	0.0010 	2.3011 	0.0032 	4.8471 	0.0047 
965.34188 	-0.01005 	0.00001 	0.00010 	965.28012 	-0.07181 	-0.00003 	0.00030 	1.1053 	0.0018 	0.3923 	0.0006 	-0.7428 	0.0012 	0.4652 	0.0016 	0.3480 	0.0015 	2.3022 	0.0055 	4.8475 	0.0078 
966.78261 	-0.01017 	-0.00011 	0.00005 	966.72077 	-0.07200 	-0.00022 	0.00026 	1.1001 	0.0009 	0.3927 	0.0003 	-0.7442 	0.0006 	0.4639 	0.0010 	0.3466 	0.0009 	2.3054 	0.0030 	4.8509 	0.0044 
968.22377 	-0.00984 	0.00021 	0.00011 	968.16179 	-0.07182 	-0.00004 	0.00029 	1.1051 	0.0018 	0.3930 	0.0006 	-0.7434 	0.0012 	0.4635 	0.0015 	0.3468 	0.0014 	2.3030 	0.0053 	4.8481 	0.0078 
970.14445 	-0.01028 	-0.00023 	0.00006 	970.08296 	-0.07177 	0.00000 	0.00017 	1.1026 	0.0013 	0.3928 	0.0005 	-0.7429 	0.0009 	0.4626 	0.0011 	0.3459 	0.0010 	2.3026 	0.0040 	4.8475 	0.0059 
972.06574 	-0.01011 	-0.00006 	0.00006 	972.00457 	-0.07128 	0.00049 	0.00027 	1.1037 	0.0011 	0.3927 	0.0004 	-0.7421 	0.0007 	0.4631 	0.0010 	0.3462 	0.0009 	2.3029 	0.0033 	4.8506 	0.0048 
973.50661 	-0.01008 	-0.00003 	0.00007 	973.44488 	-0.07181 	-0.00003 	0.00019 	1.1021 	0.0010 	0.3923 	0.0004 	-0.7424 	0.0007 	0.4626 	0.0014 	0.3463 	0.0010 	2.3024 	0.0049 	4.8535 	0.0079 
974.94729 	-0.01024 	-0.00019 	0.00008 	974.88559 	-0.07194 	-0.00017 	0.00019 	1.1043 	0.0012 	0.3919 	0.0004 	-0.7429 	0.0008 	0.4640 	0.0011 	0.3476 	0.0010 	2.3025 	0.0034 	4.8533 	0.0051 
976.38822 	-0.01015 	-0.00010 	0.00005 	976.32653 	-0.07184 	-0.00007 	0.00021 	1.1040 	0.0009 	0.3919 	0.0003 	-0.7433 	0.0006 	0.4637 	0.0014 	0.3471 	0.0009 	2.3023 	0.0049 	4.8540 	0.0080 
978.30925 	-0.01024 	-0.00019 	0.00005 	978.24778 	-0.07171 	0.00007 	0.00015 	1.1025 	0.0011 	0.3917 	0.0004 	-0.7430 	0.0007 	0.4640 	0.0010 	0.3467 	0.0008 	2.2998 	0.0031 	4.8529 	0.0048 
979.75012 	-0.01021 	-0.00016 	0.00006 	979.68827 	-0.07206 	-0.00029 	0.00015 	1.1056 	0.0008 	0.3916 	0.0003 	-0.7453 	0.0006 	0.4649 	0.0011 	0.3479 	0.0008 	2.3020 	0.0036 	4.8538 	0.0058 
981.19078 	-0.01039 	-0.00034 	0.00007 	981.12892 	-0.07225 	-0.00048 	0.00013 	1.1053 	0.0014 	0.3912 	0.0005 	-0.7446 	0.0009 	0.4651 	0.0012 	0.3480 	0.0009 	2.2994 	0.0037 	4.8537 	0.0059 
982.63162 	-0.01039 	-0.00034 	0.00005 	982.57031 	-0.07170 	0.00007 	0.00016 	1.1030 	0.0009 	0.3908 	0.0003 	-0.7420 	0.0006 	0.4649 	0.0009 	0.3478 	0.0008 	2.3010 	0.0026 	4.8560 	0.0038 
984.55308 	-0.01005 	-0.00001 	0.00007 	984.49113 	-0.07200 	-0.00023 	0.00020 	1.1028 	0.0015 	0.3907 	0.0005 	-0.7416 	0.0010 	0.4645 	0.0014 	0.3482 	0.0011 	2.2983 	0.0042 	4.8540 	0.0065 
985.99347 	-0.01050 	-0.00045 	0.00009 	985.93234 	-0.07163 	0.00014 	0.00025 	1.0995 	0.0014 	0.3899 	0.0005 	-0.7405 	0.0009 	0.4637 	0.0012 	0.3488 	0.0012 	2.3000 	0.0045 	4.8553 	0.0062 
987.43461 	-0.01020 	-0.00015 	0.00007 	987.37305 	-0.07175 	0.00002 	0.00024 	1.1013 	0.0016 	0.3898 	0.0006 	-0.7403 	0.0011 	0.4655 	0.0015 	0.3492 	0.0012 	2.3000 	0.0045 	4.8559 	0.0070 
988.87519 	-0.01046 	-0.00041 	0.00007 	988.81411 	-0.07154 	0.00023 	0.00016 	1.1018 	0.0009 	0.3898 	0.0003 	-0.7422 	0.0006 	0.4646 	0.0008 	0.3490 	0.0008 	2.2999 	0.0027 	4.8569 	0.0038 
990.31622 	-0.01027 	-0.00022 	0.00005 	990.25433 	-0.07216 	-0.00039 	0.00015 	1.1008 	0.0011 	0.3895 	0.0004 	-0.7409 	0.0007 	0.4655 	0.0010 	0.3494 	0.0009 	2.2998 	0.0029 	4.8546 	0.0046 
991.75694 	-0.01039 	-0.00034 	0.00011 	991.69533 	-0.07200 	-0.00023 	0.00019 	1.1005 	0.0012 	0.3891 	0.0004 	-0.7405 	0.0008 	0.4657 	0.0012 	0.3499 	0.0012 	2.3001 	0.0036 	4.8577 	0.0052 
993.19775 	-0.01041 	-0.00037 	0.00009 	993.13656 	-0.07161 	0.00016 	0.00031 	1.0955 	0.0018 	0.3888 	0.0006 	-0.7351 	0.0012 	0.4650 	0.0018 	0.3496 	0.0016 	2.2996 	0.0048 	4.8578 	0.0073 
995.11972 	-0.00957 	0.00048 	0.00009 	995.05732 	-0.07196 	-0.00020 	0.00024 	1.0979 	0.0010 	0.3888 	0.0004 	-0.7386 	0.0007 	0.4658 	0.0009 	0.3500 	0.0010 	2.3000 	0.0036 	4.8550 	0.0049 
996.55972 	-0.01041 	-0.00036 	0.00008 	996.49809 	-0.07204 	-0.00027 	0.00017 	1.0942 	0.0014 	0.3884 	0.0005 	-0.7343 	0.0009 	0.4653 	0.0014 	0.3505 	0.0012 	2.2977 	0.0037 	4.8547 	0.0055 
998.48099 	-0.01026 	-0.00022 	0.00009 	998.41975 	-0.07150 	0.00027 	0.00020 	1.0986 	0.0010 	0.3887 	0.0004 	-0.7379 	0.0007 	0.4663 	0.0010 	0.3517 	0.0011 	2.2998 	0.0039 	4.8587 	0.0055 
1000.40218 	-0.01019 	-0.00015 	0.00008 	1000.34024 	-0.07212 	-0.00036 	0.00027 	1.0987 	0.0014 	0.3889 	0.0005 	-0.7383 	0.0010 	0.4662 	0.0014 	0.3513 	0.0014 	2.2968 	0.0041 	4.8550 	0.0059 
1002.32326 	-0.01023 	-0.00019 	0.00009 	1002.26186 	-0.07162 	0.00014 	0.00029 	1.1029 	0.0016 	0.3888 	0.0006 	-0.7411 	0.0011 	0.4681 	0.0016 	0.3528 	0.0016 	2.3003 	0.0043 	4.8581 	0.0064 
1004.24460 	-0.01001 	0.00003 	0.00007 	1004.18227 	-0.07233 	-0.00057 	0.00021 	1.1031 	0.0012 	0.3892 	0.0004 	-0.7413 	0.0008 	0.4680 	0.0012 	0.3520 	0.0013 	2.3004 	0.0040 	4.8585 	0.0056 
1008.08687 	-0.00997 	0.00006 	0.00010 	1008.02460 	-0.07225 	-0.00049 	0.00028 	1.1030 	0.0015 	0.3900 	0.0005 	-0.7409 	0.0010 	0.4671 	0.0015 	0.3510 	0.0016 	2.3021 	0.0051 	4.8565 	0.0071 
1010.96852 	-0.01001 	0.00003 	0.00010 	1010.90670 	-0.07183 	-0.00007 	0.00027 	1.1052 	0.0015 	0.3899 	0.0005 	-0.7432 	0.0010 	0.4676 	0.0014 	0.3514 	0.0014 	2.3018 	0.0038 	4.8571 	0.0055 
1012.89007 	-0.00958 	0.00046 	0.00010 	1012.82677 	-0.07287 	-0.00112 	0.00020 	1.0980 	0.0015 	0.3899 	0.0005 	-0.7369 	0.0010 	0.4668 	0.0015 	0.3499 	0.0016 	2.3038 	0.0043 	4.8581 	0.0061 
1014.33025 	-0.01024 	-0.00020 	0.00008 	1014.26841 	-0.07208 	-0.00032 	0.00020 	1.0981 	0.0015 	0.3902 	0.0005 	-0.7382 	0.0010 	0.4668 	0.0014 	0.3494 	0.0014 	2.3041 	0.0039 	4.8584 	0.0056 
1015.77139 	-0.00994 	0.00010 	0.00007 	1015.70956 	-0.07177 	-0.00001 	0.00022 	1.1059 	0.0009 	0.3906 	0.0003 	-0.7438 	0.0006 	0.4682 	0.0010 	0.3513 	0.0010 	2.3024 	0.0030 	4.8562 	0.0043 
1017.21212 	-0.01004 	-0.00001 	0.00006 	1017.15016 	-0.07200 	-0.00024 	0.00017 	1.1039 	0.0013 	0.3905 	0.0005 	-0.7431 	0.0009 	0.4678 	0.0012 	0.3497 	0.0012 	2.3029 	0.0034 	4.8552 	0.0050 
1018.65288 	-0.01013 	-0.00009 	0.00006 	1018.59124 	-0.07177 	-0.00001 	0.00019 	1.1054 	0.0012 	0.3912 	0.0004 	-0.7451 	0.0008 	0.4670 	0.0011 	0.3491 	0.0012 	2.3046 	0.0033 	4.8570 	0.0046 
1020.57437 	-0.00976 	0.00028 	0.00008 	1020.51216 	-0.07197 	-0.00022 	0.00025 	1.1082 	0.0016 	0.3915 	0.0006 	-0.7466 	0.0011 	0.4670 	0.0015 	0.3491 	0.0016 	2.3030 	0.0045 	4.8550 	0.0065 
1022.01492 	-0.01004 	-0.00001 	0.00010 	1021.95337 	-0.07160 	0.00016 	0.00024 	1.1037 	0.0013 	0.3913 	0.0004 	-0.7429 	0.0008 	0.4670 	0.0014 	0.3487 	0.0014 	2.3047 	0.0042 	4.8545 	0.0062 
1023.45590 	-0.00991 	0.00013 	0.00006 	1023.39372 	-0.07209 	-0.00034 	0.00016 	1.1048 	0.0012 	0.3918 	0.0004 	-0.7449 	0.0008 	0.4664 	0.0011 	0.3474 	0.0011 	2.3062 	0.0034 	4.8544 	0.0048 
1024.89660 	-0.01005 	-0.00002 	0.00006 	1024.83475 	-0.07190 	-0.00014 	0.00021 	1.1044 	0.0009 	0.3919 	0.0003 	-0.7452 	0.0006 	0.4657 	0.0012 	0.3468 	0.0012 	2.3068 	0.0038 	4.8552 	0.0057 
1026.81766 	-0.01011 	-0.00008 	0.00007 	1026.75602 	-0.07175 	0.00000 	0.00019 	1.1059 	0.0013 	0.3920 	0.0005 	-0.7471 	0.0009 	0.4650 	0.0012 	0.3469 	0.0012 	2.3054 	0.0040 	4.8522 	0.0057 
1028.25869 	-0.00992 	0.00011 	0.00008 	1028.19672 	-0.07188 	-0.00013 	0.00020 	1.1062 	0.0010 	0.3918 	0.0004 	-0.7466 	0.0007 	0.4662 	0.0012 	0.3474 	0.0011 	2.3043 	0.0040 	4.8514 	0.0061 
1029.69937 	-0.01008 	-0.00005 	0.00007 	1029.63752 	-0.07193 	-0.00018 	0.00024 	1.1056 	0.0014 	0.3919 	0.0005 	-0.7446 	0.0009 	0.4649 	0.0012 	0.3464 	0.0013 	2.3048 	0.0037 	4.8564 	0.0052 
1031.62043 	-0.01014 	-0.00011 	0.00007 	1031.55902 	-0.07155 	0.00020 	0.00018 	1.1023 	0.0009 	0.3911 	0.0003 	-0.7434 	0.0006 	0.4654 	0.0013 	0.3468 	0.0011 	2.3042 	0.0043 	4.8551 	0.0067 
1033.06184 	-0.00956 	0.00046 	0.00007 	1032.99971 	-0.07169 	0.00006 	0.00016 	1.1042 	0.0019 	0.3915 	0.0007 	-0.7458 	0.0013 	0.4652 	0.0013 	0.3475 	0.0014 	2.3029 	0.0069 	4.8535 	0.0100 
1034.98244 	-0.01009 	-0.00006 	0.00007 	1034.92062 	-0.07191 	-0.00016 	0.00019 	1.1008 	0.0012 	0.3912 	0.0004 	-0.7425 	0.0008 	0.4636 	0.0011 	0.3473 	0.0010 	2.3002 	0.0034 	4.8542 	0.0050 
1036.42330 	-0.01006 	-0.00004 	0.00007 	1036.36137 	-0.07200 	-0.00025 	0.00020 	1.1014 	0.0013 	0.3912 	0.0005 	-0.7436 	0.0009 	0.4639 	0.0011 	0.3467 	0.0011 	2.3006 	0.0041 	4.8551 	0.0060 
1038.34425 	-0.01023 	-0.00021 	0.00008 	1038.28362 	-0.07087 	0.00088 	0.00049 	1.0991 	0.0012 	0.3904 	0.0004 	-0.7418 	0.0008 	0.4647 	0.0011 	0.3481 	0.0010 	2.3024 	0.0038 	4.8561 	0.0055 
1039.78523 	-0.01010 	-0.00007 	0.00008 	1039.72342 	-0.07190 	-0.00015 	0.00028 	1.0982 	0.0020 	0.3900 	0.0007 	-0.7411 	0.0013 	0.4636 	0.0017 	0.3481 	0.0015 	2.3017 	0.0067 	4.8574 	0.0100 
1041.22583 	-0.01033 	-0.00031 	0.00009 	1041.16467 	-0.07150 	0.00025 	0.00023 	1.0996 	0.0013 	0.3896 	0.0005 	-0.7429 	0.0009 	0.4648 	0.0011 	0.3485 	0.0010 	2.3010 	0.0041 	4.8560 	0.0059 
1042.66685 	-0.01015 	-0.00013 	0.00005 	1042.60510 	-0.07190 	-0.00016 	0.00018 	1.0983 	0.0013 	0.3899 	0.0005 	-0.7412 	0.0009 	0.4639 	0.0012 	0.3488 	0.0009 	2.3009 	0.0043 	4.8580 	0.0064 
1044.10763 	-0.01022 	-0.00019 	0.00012 	1044.04651 	-0.07134 	0.00040 	0.00035 	1.0975 	0.0019 	0.3895 	0.0007 	-0.7392 	0.0013 	0.4644 	0.0016 	0.3493 	0.0015 	2.2994 	0.0058 	4.8587 	0.0084 
1045.54843 	-0.01025 	-0.00023 	0.00008 	1045.48687 	-0.07182 	-0.00007 	0.00027 	1.0921 	0.0020 	0.3888 	0.0007 	-0.7345 	0.0013 	0.4644 	0.0018 	0.3488 	0.0014 	2.2987 	0.0062 	4.8569 	0.0094 
1046.98935 	-0.01017 	-0.00015 	0.00013 	1046.92825 	-0.07127 	0.00047 	0.00042 	1.0997 	0.0020 	0.3885 	0.0007 	-0.7419 	0.0014 	0.4665 	0.0018 	0.3513 	0.0017 	2.2975 	0.0062 	4.8583 	0.0088 
1048.43019 	-0.01017 	-0.00015 	0.00008 	1048.36826 	-0.07210 	-0.00036 	0.00029 	1.0952 	0.0020 	0.3884 	0.0007 	-0.7393 	0.0013 	0.4652 	0.0018 	0.3496 	0.0014 	2.2989 	0.0059 	4.8582 	0.0091 
1049.87109 	-0.01011 	-0.00009 	0.00007 	1049.80925 	-0.07195 	-0.00021 	0.00024 	1.1015 	0.0012 	0.3885 	0.0004 	-0.7427 	0.0008 	0.4663 	0.0010 	0.3517 	0.0010 	2.2998 	0.0034 	4.8605 	0.0049 
1051.31187 	-0.01017 	-0.00015 	0.00006 	1051.25007 	-0.07197 	-0.00023 	0.00021 	1.0969 	0.0014 	0.3881 	0.0005 	-0.7395 	0.0010 	0.4659 	0.0013 	0.3517 	0.0011 	2.3013 	0.0041 	4.8603 	0.0065 
1052.75289 	-0.00999 	0.00003 	0.00012 	1052.69078 	-0.07210 	-0.00036 	0.00029 	1.0995 	0.0014 	0.3878 	0.0005 	-0.7401 	0.0009 	0.4673 	0.0012 	0.3522 	0.0012 	2.2997 	0.0040 	4.8631 	0.0059 
1054.19356 	-0.01017 	-0.00015 	0.00008 	1054.13160 	-0.07212 	-0.00039 	0.00028 	1.0970 	0.0020 	0.3878 	0.0007 	-0.7403 	0.0013 	0.4668 	0.0018 	0.3516 	0.0015 	2.2973 	0.0054 	4.8567 	0.0084 
1055.63437 	-0.01019 	-0.00018 	0.00008 	1055.57265 	-0.07191 	-0.00018 	0.00021 	1.1019 	0.0013 	0.3877 	0.0004 	-0.7425 	0.0009 	0.4679 	0.0012 	0.3543 	0.0011 	2.2981 	0.0035 	4.8622 	0.0051 
1057.07508 	-0.01032 	-0.00030 	0.00008 	1057.01376 	-0.07164 	0.00010 	0.00031 	1.1003 	0.0018 	0.3872 	0.0006 	-0.7409 	0.0012 	0.4685 	0.0017 	0.3538 	0.0014 	2.2975 	0.0049 	4.8598 	0.0077 
1058.99638 	-0.01014 	-0.00012 	0.00007 	1058.93457 	-0.07195 	-0.00022 	0.00022 	1.0998 	0.0013 	0.3875 	0.0005 	-0.7400 	0.0009 	0.4680 	0.0012 	0.3535 	0.0013 	2.2981 	0.0043 	4.8615 	0.0062 
1060.43736 	-0.01000 	0.00001 	0.00009 	1060.37554 	-0.07182 	-0.00009 	0.00029 	1.1036 	0.0018 	0.3875 	0.0006 	-0.7422 	0.0012 	0.4696 	0.0018 	0.3550 	0.0015 	2.2966 	0.0049 	4.8588 	0.0078 
1061.87811 	-0.01009 	-0.00008 	0.00008 	1061.81628 	-0.07192 	-0.00019 	0.00024 	1.1031 	0.0015 	0.3878 	0.0005 	-0.7427 	0.0010 	0.4697 	0.0019 	0.3536 	0.0017 	2.2998 	0.0072 	4.8584 	0.0111 
1063.79931 	-0.01001 	0.00000 	0.00006 	1063.73735 	-0.07197 	-0.00024 	0.00020 	1.1042 	0.0011 	0.3881 	0.0004 	-0.7422 	0.0007 	0.4699 	0.0010 	0.3543 	0.0010 	2.2984 	0.0028 	4.8571 	0.0042 
1065.72032 	-0.01012 	-0.00011 	0.00007 	1065.65861 	-0.07183 	-0.00010 	0.00018 	1.1039 	0.0013 	0.3883 	0.0005 	-0.7425 	0.0009 	0.4693 	0.0012 	0.3535 	0.0014 	2.2982 	0.0054 	4.8519 	0.0075 
1067.16130 	-0.00998 	0.00003 	0.00006 	1067.09936 	-0.07192 	-0.00019 	0.00017 	1.1040 	0.0009 	0.3887 	0.0003 	-0.7411 	0.0006 	0.4694 	0.0009 	0.3527 	0.0010 	2.2988 	0.0032 	4.8561 	0.0045 
1068.60206 	-0.01006 	-0.00005 	0.00005 	1068.54020 	-0.07192 	-0.00020 	0.00013 	1.1044 	0.0009 	0.3890 	0.0003 	-0.7430 	0.0006 	0.4684 	0.0008 	0.3524 	0.0010 	2.3021 	0.0036 	4.8532 	0.0049 
1071.00363 	-0.00989 	0.00012 	0.00008 	1070.94102 	-0.07250 	-0.00077 	0.00021 	1.1031 	0.0011 	0.3898 	0.0004 	-0.7443 	0.0008 	0.4678 	0.0011 	0.3510 	0.0011 	2.3003 	0.0033 	4.8486 	0.0047 
1073.88517 	-0.01003 	-0.00002 	0.00004 	1073.82328 	-0.07192 	-0.00019 	0.00013 	1.1045 	0.0007 	0.3906 	0.0002 	-0.7435 	0.0004 	0.4672 	0.0006 	0.3500 	0.0007 	2.3015 	0.0021 	4.8473 	0.0030 
1075.32590 	-0.01014 	-0.00013 	0.00005 	1075.26429 	-0.07175 	-0.00003 	0.00014 	1.1033 	0.0011 	0.3910 	0.0004 	-0.7437 	0.0008 	0.4658 	0.0010 	0.3494 	0.0010 	2.3003 	0.0029 	4.8449 	0.0042 
1076.76691 	-0.00997 	0.00003 	0.00004 	1076.70456 	-0.07232 	-0.00059 	0.00013 	1.1048 	0.0007 	0.3911 	0.0003 	-0.7440 	0.0005 	0.4671 	0.0007 	0.3496 	0.0007 	2.3042 	0.0022 	4.8487 	0.0032 
1078.20764 	-0.01007 	-0.00007 	0.00006 	1078.14596 	-0.07176 	-0.00004 	0.00017 	1.1022 	0.0012 	0.3913 	0.0004 	-0.7427 	0.0008 	0.4655 	0.0011 	0.3487 	0.0012 	2.3019 	0.0031 	4.8470 	0.0046 
1079.64846 	-0.01010 	-0.00010 	0.00008 	1079.58659 	-0.07197 	-0.00025 	0.00022 	1.0997 	0.0012 	0.3915 	0.0004 	-0.7387 	0.0008 	0.4657 	0.0012 	0.3474 	0.0012 	2.3015 	0.0036 	4.8485 	0.0051 
1081.56980 	-0.00988 	0.00012 	0.00010 	1081.50749 	-0.07219 	-0.00047 	0.00037 	1.1013 	0.0026 	0.3915 	0.0009 	-0.7408 	0.0018 	0.4643 	0.0026 	0.3466 	0.0027 	2.3010 	0.0071 	4.8491 	0.0103 
1083.01038 	-0.01014 	-0.00014 	0.00006 	1082.94963 	-0.07089 	0.00083 	0.00025 	1.1035 	0.0009 	0.3923 	0.0003 	-0.7451 	0.0006 	0.4644 	0.0009 	0.3473 	0.0010 	2.3030 	0.0030 	4.8449 	0.0042 
1084.45136 	-0.01000 	0.00000 	0.00006 	1084.38918 	-0.07218 	-0.00046 	0.00021 	1.1012 	0.0014 	0.3924 	0.0005 	-0.7436 	0.0010 	0.4638 	0.0014 	0.3465 	0.0014 	2.3054 	0.0039 	4.8479 	0.0055 
1085.89198 	-0.01022 	-0.00022 	0.00008 	1085.83069 	-0.07151 	0.00021 	0.00024 	1.1013 	0.0011 	0.3922 	0.0004 	-0.7437 	0.0008 	0.4638 	0.0012 	0.3463 	0.0012 	2.3063 	0.0037 	4.8494 	0.0052 
1087.33301 	-0.01003 	-0.00003 	0.00005 	1087.27101 	-0.07202 	-0.00031 	0.00019 	1.0994 	0.0012 	0.3922 	0.0004 	-0.7424 	0.0008 	0.4633 	0.0012 	0.3457 	0.0012 	2.3073 	0.0034 	4.8517 	0.0048 
1088.77376 	-0.01011 	-0.00012 	0.00008 	1088.71244 	-0.07143 	0.00028 	0.00025 	1.1033 	0.0014 	0.3922 	0.0005 	-0.7451 	0.0010 	0.4642 	0.0012 	0.3465 	0.0017 	2.3024 	0.0060 	4.8493 	0.0077 
1090.21466 	-0.01006 	-0.00006 	0.00007 	1090.15290 	-0.07182 	-0.00011 	0.00025 	1.0981 	0.0015 	0.3925 	0.0005 	-0.7408 	0.0010 	0.4625 	0.0014 	0.3452 	0.0014 	2.3018 	0.0040 	4.8473 	0.0057 
1091.65539 	-0.01017 	-0.00018 	0.00010 	1091.59409 	-0.07146 	0.00025 	0.00032 	1.1010 	0.0017 	0.3925 	0.0006 	-0.7447 	0.0012 	0.4626 	0.0014 	0.3453 	0.0019 	2.3069 	0.0066 	4.8521 	0.0089 
1095.01768 	-0.00983 	0.00016 	0.00010 	1094.95553 	-0.07198 	-0.00027 	0.00028 	1.0981 	0.0017 	0.3918 	0.0006 	-0.7431 	0.0011 	0.4620 	0.0016 	0.3454 	0.0016 	2.3051 	0.0044 	4.8518 	0.0066 
1100.78093 	-0.00995 	0.00004 	0.00008 	1100.71885 	-0.07202 	-0.00032 	0.00022 	1.0949 	0.0012 	0.3904 	0.0004 	-0.7474 	0.0008 	0.4618 	0.0013 	0.3461 	0.0012 	2.3010 	0.0040 	4.8566 	0.0061 
1102.22137 	-0.01035 	-0.00036 	0.00010 	1102.15988 	-0.07184 	-0.00013 	0.00020 	1.0847 	0.0015 	0.3894 	0.0005 	-0.7372 	0.0010 	0.4613 	0.0013 	0.3457 	0.0013 	2.2998 	0.0044 	4.8534 	0.0064 
1104.14304 	-0.00980 	0.00019 	0.00012 	1104.08103 	-0.07181 	-0.00011 	0.00041 	1.0935 	0.0013 	0.3896 	0.0005 	-0.7480 	0.0009 	0.4615 	0.0016 	0.3469 	0.0015 	2.3029 	0.0048 	4.8574 	0.0072 
1105.58329 	-0.01038 	-0.00039 	0.00010 	1105.52169 	-0.07199 	-0.00029 	0.00023 	1.0977 	0.0021 	0.3891 	0.0007 	-0.7477 	0.0014 	0.4624 	0.0017 	0.3473 	0.0016 	2.3029 	0.0067 	4.8567 	0.0100 
1107.50472 	-0.01008 	-0.00009 	0.00006 	1107.44316 	-0.07163 	0.00007 	0.00019 	1.0945 	0.0008 	0.3889 	0.0003 	-0.7443 	0.0006 	0.4624 	0.0010 	0.3481 	0.0008 	2.3039 	0.0029 	4.8606 	0.0045 
1108.94557 	-0.01006 	-0.00008 	0.00006 	1108.88364 	-0.07200 	-0.00030 	0.00019 	1.0949 	0.0010 	0.3885 	0.0003 	-0.7438 	0.0007 	0.4633 	0.0009 	0.3494 	0.0008 	2.3034 	0.0029 	4.8617 	0.0042 
1110.38605 	-0.01042 	-0.00044 	0.00008 	1110.32439 	-0.07209 	-0.00039 	0.00016 	1.0953 	0.0009 	0.3884 	0.0003 	-0.7454 	0.0006 	0.4644 	0.0011 	0.3495 	0.0009 	2.3036 	0.0033 	4.8621 	0.0051 
1112.30723 	-0.01036 	-0.00038 	0.00009 	1112.24574 	-0.07186 	-0.00016 	0.00023 	1.0934 	0.0018 	0.3882 	0.0006 	-0.7422 	0.0012 	0.4639 	0.0016 	0.3492 	0.0013 	2.3037 	0.0053 	4.8642 	0.0082 
1113.74837 	-0.01007 	-0.00009 	0.00009 	1113.68654 	-0.07189 	-0.00020 	0.00020 	1.0963 	0.0009 	0.3879 	0.0003 	-0.7447 	0.0006 	0.4644 	0.0015 	0.3504 	0.0009 	2.3015 	0.0054 	4.8640 	0.0089 
1118.07084 	-0.01012 	-0.00014 	0.00006 	1118.00903 	-0.07192 	-0.00023 	0.00015 	1.1004 	0.0010 	0.3884 	0.0004 	-0.7470 	0.0007 	0.4656 	0.0009 	0.3513 	0.0009 	2.3031 	0.0031 	4.8638 	0.0044 
1120.95265 	-0.00999 	-0.00001 	0.00007 	1120.89031 	-0.07233 	-0.00063 	0.00018 	1.1037 	0.0015 	0.3885 	0.0005 	-0.7493 	0.0010 	0.4661 	0.0012 	0.3520 	0.0011 	2.3024 	0.0050 	4.8580 	0.0073 
1122.87345 	-0.01030 	-0.00033 	0.00012 	1122.81188 	-0.07187 	-0.00018 	0.00036 	1.0984 	0.0021 	0.3881 	0.0007 	-0.7437 	0.0014 	0.4670 	0.0020 	0.3507 	0.0019 	2.2996 	0.0062 	4.8592 	0.0092 
1124.79473 	-0.01014 	-0.00017 	0.00006 	1124.73331 	-0.07157 	0.00012 	0.00017 	1.1010 	0.0013 	0.3887 	0.0005 	-0.7462 	0.0009 	0.4669 	0.0013 	0.3516 	0.0010 	2.3022 	0.0038 	4.8590 	0.0060 
1126.71595 	-0.01004 	-0.00007 	0.00007 	1126.65385 	-0.07214 	-0.00045 	0.00022 	1.0982 	0.0013 	0.3889 	0.0005 	-0.7435 	0.0009 	0.4662 	0.0012 	0.3512 	0.0012 	2.3045 	0.0040 	4.8559 	0.0058 
1128.63641 	-0.01070 	-0.00073 	0.00010 	1128.57529 	-0.07182 	-0.00014 	0.00022 	1.1038 	0.0014 	0.3893 	0.0005 	-0.7483 	0.0010 	0.4662 	0.0015 	0.3510 	0.0013 	2.3054 	0.0055 	4.8582 	0.0081 
1130.07844 	-0.00951 	0.00046 	0.00011 	1130.01580 	-0.07215 	-0.00046 	0.00017 	1.0982 	0.0010 	0.3892 	0.0003 	-0.7417 	0.0007 	0.4663 	0.0010 	0.3499 	0.0010 	2.3049 	0.0025 	4.8615 	0.0036 
1131.51852 	-0.01027 	-0.00030 	0.00006 	1131.45713 	-0.07167 	0.00002 	0.00016 	1.1023 	0.0008 	0.3902 	0.0003 	-0.7468 	0.0005 	0.4671 	0.0010 	0.3502 	0.0009 	2.3045 	0.0037 	4.8531 	0.0055 
1132.95986 	-0.00978 	0.00019 	0.00011 	1132.89744 	-0.07219 	-0.00051 	0.00018 	1.1030 	0.0013 	0.3905 	0.0005 	-0.7470 	0.0009 	0.4663 	0.0012 	0.3501 	0.0011 	2.3044 	0.0033 	4.8549 	0.0049 
1136.32140 	-0.01019 	-0.00023 	0.00020 	1136.25992 	-0.07167 	0.00001 	0.00023 	1.1006 	0.0017 	0.3907 	0.0006 	-0.7440 	0.0011 	0.4655 	0.0016 	0.3489 	0.0015 	2.3052 	0.0044 	4.8556 	0.0068 
1138.24224 	-0.01047 	-0.00051 	0.00011 	1138.18079 	-0.07192 	-0.00024 	0.00019 	1.1085 	0.0011 	0.3917 	0.0004 	-0.7514 	0.0008 	0.4658 	0.0013 	0.3498 	0.0015 	2.3063 	0.0040 	4.8520 	0.0055 
1141.12444 	-0.00995 	0.00002 	0.00011 	1141.06205 	-0.07234 	-0.00066 	0.00016 	1.1072 	0.0020 	0.3921 	0.0007 	-0.7503 	0.0014 	0.4651 	0.0028 	0.3485 	0.0026 	2.3026 	0.0064 	4.8523 	0.0095 
1142.56515 	-0.01008 	-0.00012 	0.00009 	1142.50362 	-0.07161 	0.00007 	0.00025 	1.1037 	0.0013 	0.3924 	0.0005 	-0.7463 	0.0009 	0.4650 	0.0012 	0.3475 	0.0012 	2.3045 	0.0035 	4.8549 	0.0049 
1144.48672 	-0.00963 	0.00033 	0.00019 	1144.42390 	-0.07246 	-0.00078 	0.00026 	1.0920 	0.0021 	0.3913 	0.0008 	-0.7357 	0.0014 	0.4622 	0.0024 	0.3456 	0.0024 	2.3041 	0.0075 	4.8580 	0.0106 
1145.92716 	-0.01003 	-0.00007 	0.00013 	1145.86577 	-0.07142 	0.00026 	0.00035 	1.0927 	0.0015 	0.3916 	0.0005 	-0.7366 	0.0010 	0.4631 	0.0014 	0.3463 	0.0016 	2.3050 	0.0050 	4.8567 	0.0068 
1147.36861 	-0.00942 	0.00054 	0.00014 	1147.30581 	-0.07222 	-0.00055 	0.00021 	1.0924 	0.0014 	0.3916 	0.0005 	-0.7365 	0.0009 	0.4619 	0.0017 	0.3459 	0.0018 	2.3022 	0.0055 	4.8552 	0.0079 
1148.80900 	-0.00987 	0.00009 	0.00013 	1148.74765 	-0.07122 	0.00045 	0.00028 	1.0936 	0.0013 	0.3918 	0.0005 	-0.7370 	0.0009 	0.4618 	0.0012 	0.3461 	0.0014 	2.3015 	0.0042 	4.8559 	0.0058 
1150.24984 	-0.00987 	0.00009 	0.00011 	1150.18763 	-0.07208 	-0.00041 	0.00028 	1.0902 	0.0017 	0.3915 	0.0006 	-0.7332 	0.0011 	0.4618 	0.0018 	0.3452 	0.0020 	2.3007 	0.0063 	4.8568 	0.0090 
1151.69051 	-0.01004 	-0.00008 	0.00013 	1151.62915 	-0.07140 	0.00027 	0.00034 	1.0986 	0.0019 	0.3919 	0.0007 	-0.7415 	0.0013 	0.4619 	0.0018 	0.3460 	0.0019 	2.3007 	0.0058 	4.8543 	0.0081 
1153.61155 	-0.01012 	-0.00016 	0.00008 	1153.55000 	-0.07167 	0.00000 	0.00031 	1.1028 	0.0014 	0.3919 	0.0005 	-0.7460 	0.0010 	0.4632 	0.0016 	0.3474 	0.0017 	2.3018 	0.0053 	4.8546 	0.0075 
1155.53246 	-0.01033 	-0.00038 	0.00010 	1155.47126 	-0.07153 	0.00014 	0.00031 	1.0995 	0.0016 	0.3915 	0.0006 	-0.7443 	0.0011 	0.4622 	0.0017 	0.3474 	0.0016 	2.3003 	0.0046 	4.8551 	0.0068 
1157.45398 	-0.00993 	0.00002 	0.00008 	1157.39255 	-0.07136 	0.00030 	0.00028 	1.1022 	0.0017 	0.3912 	0.0006 	-0.7448 	0.0012 	0.4629 	0.0016 	0.3484 	0.0017 	2.3015 	0.0048 	4.8552 	0.0069 
1158.89456 	-0.01019 	-0.00023 	0.00011 	1158.83331 	-0.07144 	0.00023 	0.00031 	1.0984 	0.0014 	0.3908 	0.0005 	-0.7423 	0.0009 	0.4630 	0.0015 	0.3478 	0.0015 	2.3011 	0.0046 	4.8548 	0.0067 
1162.73690 	-0.01008 	-0.00014 	0.00009 	1162.67495 	-0.07204 	-0.00038 	0.00021 	1.1015 	0.0012 	0.3905 	0.0004 	-0.7435 	0.0008 	0.4639 	0.0011 	0.3491 	0.0011 	2.3034 	0.0033 	4.8591 	0.0047 
1166.57880 	-0.01043 	-0.00049 	0.00008 	1166.51765 	-0.07158 	0.00008 	0.00022 	1.0971 	0.0015 	0.3888 	0.0005 	-0.7387 	0.0010 	0.4645 	0.0013 	0.3494 	0.0014 	2.3007 	0.0041 	4.8583 	0.0057 
1168.01974 	-0.01033 	-0.00039 	0.00009 	1167.95857 	-0.07150 	0.00016 	0.00024 	1.0943 	0.0012 	0.3887 	0.0004 	-0.7352 	0.0008 	0.4643 	0.0014 	0.3494 	0.0013 	2.3006 	0.0041 	4.8584 	0.0061 
1169.46081 	-0.01010 	-0.00015 	0.00008 	1169.39860 	-0.07231 	-0.00065 	0.00018 	1.0997 	0.0018 	0.3890 	0.0006 	-0.7403 	0.0012 	0.4646 	0.0015 	0.3504 	0.0015 	2.3015 	0.0056 	4.8596 	0.0083 
1170.90110 	-0.01065 	-0.00070 	0.00008 	1170.83987 	-0.07187 	-0.00022 	0.00020 	1.1001 	0.0014 	0.3888 	0.0005 	-0.7403 	0.0010 	0.4659 	0.0015 	0.3518 	0.0013 	2.2996 	0.0041 	4.8595 	0.0060 
1172.82276 	-0.01011 	-0.00017 	0.00008 	1172.76103 	-0.07184 	-0.00018 	0.00024 	1.1008 	0.0017 	0.3884 	0.0006 	-0.7402 	0.0011 	0.4667 	0.0014 	0.3521 	0.0014 	2.3002 	0.0053 	4.8621 	0.0078 
1174.26356 	-0.01015 	-0.00021 	0.00007 	1174.20197 	-0.07173 	-0.00008 	0.00017 	1.1010 	0.0009 	0.3883 	0.0003 	-0.7414 	0.0006 	0.4677 	0.0011 	0.3521 	0.0009 	2.2995 	0.0033 	4.8586 	0.0052 
1176.18492 	-0.00991 	0.00003 	0.00006 	1176.12289 	-0.07194 	-0.00029 	0.00019 	1.1036 	0.0014 	0.3881 	0.0005 	-0.7420 	0.0009 	0.4689 	0.0011 	0.3531 	0.0010 	2.2990 	0.0042 	4.8612 	0.0062 
1181.94833 	-0.00986 	0.00008 	0.00006 	1181.88638 	-0.07181 	-0.00016 	0.00025 	1.1023 	0.0014 	0.3875 	0.0005 	-0.7416 	0.0009 	0.4689 	0.0013 	0.3538 	0.0012 	2.2993 	0.0041 	4.8592 	0.0059 
1184.34981 	-0.00978 	0.00016 	0.00004 	1184.28770 	-0.07188 	-0.00024 	0.00015 	1.1002 	0.0009 	0.3874 	0.0003 	-0.7426 	0.0006 	0.4688 	0.0008 	0.3534 	0.0007 	2.3002 	0.0031 	4.8609 	0.0045 
1187.23126 	-0.01001 	-0.00008 	0.00009 	1187.16968 	-0.07159 	0.00005 	0.00025 	1.1010 	0.0037 	0.3878 	0.0013 	-0.7450 	0.0025 	0.4684 	0.0031 	0.3525 	0.0017 	2.3018 	0.0113 	4.8546 	0.0183 
1190.11326 	-0.00969 	0.00024 	0.00009 	1190.05097 	-0.07197 	-0.00033 	0.00032 	1.0983 	0.0017 	0.3881 	0.0006 	-0.7438 	0.0011 	0.4674 	0.0015 	0.3517 	0.0014 	2.3003 	0.0057 	4.8506 	0.0083 
1191.55375 	-0.01004 	-0.00011 	0.00010 	1191.49244 	-0.07135 	0.00029 	0.00029 	1.1010 	0.0019 	0.3886 	0.0007 	-0.7451 	0.0013 	0.4683 	0.0018 	0.3516 	0.0014 	2.3027 	0.0056 	4.8548 	0.0089 
1192.99470 	-0.00993 	0.00000 	0.00006 	1192.93276 	-0.07187 	-0.00023 	0.00022 	1.1005 	0.0012 	0.3890 	0.0004 	-0.7452 	0.0008 	0.4670 	0.0011 	0.3510 	0.0010 	2.3021 	0.0038 	4.8500 	0.0055 
1194.43543 	-0.01003 	-0.00011 	0.00011 	1194.37357 	-0.07190 	-0.00026 	0.00025 	1.1016 	0.0018 	0.3897 	0.0006 	-0.7458 	0.0012 	0.4670 	0.0017 	0.3510 	0.0013 	2.3039 	0.0052 	4.8509 	0.0082 
1195.87657 	-0.00973 	0.00019 	0.00009 	1195.81440 	-0.07190 	-0.00027 	0.00029 	1.1002 	0.0016 	0.3896 	0.0006 	-0.7444 	0.0011 	0.4669 	0.0014 	0.3502 	0.0014 	2.3030 	0.0049 	4.8477 	0.0067 
1197.31721 	-0.00994 	-0.00001 	0.00008 	1197.25576 	-0.07138 	0.00025 	0.00023 	1.1021 	0.0015 	0.3902 	0.0005 	-0.7457 	0.0010 	0.4661 	0.0014 	0.3498 	0.0012 	2.3033 	0.0039 	4.8528 	0.0060 
1198.75819 	-0.00980 	0.00013 	0.00007 	1198.69624 	-0.07175 	-0.00012 	0.00027 	1.0982 	0.0013 	0.3905 	0.0005 	-0.7430 	0.0009 	0.4647 	0.0012 	0.3491 	0.0013 	2.3013 	0.0041 	4.8520 	0.0059 
1200.19892 	-0.00991 	0.00001 	0.00010 	1200.13740 	-0.07143 	0.00020 	0.00027 	1.0999 	0.0019 	0.3907 	0.0007 	-0.7444 	0.0013 	0.4645 	0.0018 	0.3485 	0.0016 	2.3048 	0.0050 	4.8517 	0.0077 
1201.63962 	-0.01004 	-0.00013 	0.00008 	1201.57849 	-0.07118 	0.00045 	0.00025 	1.1005 	0.0011 	0.3910 	0.0004 	-0.7447 	0.0007 	0.4651 	0.0011 	0.3482 	0.0011 	2.3030 	0.0032 	4.8506 	0.0045 
1203.56117 	-0.00962 	0.00030 	0.00009 	1203.49891 	-0.07187 	-0.00025 	0.00027 	1.1009 	0.0021 	0.3911 	0.0007 	-0.7449 	0.0014 	0.4643 	0.0020 	0.3479 	0.0018 	2.3045 	0.0055 	4.8499 	0.0085 
1205.00182 	-0.00980 	0.00011 	0.00011 	1204.94026 	-0.07137 	0.00026 	0.00028 	1.1022 	0.0012 	0.3912 	0.0004 	-0.7457 	0.0008 	0.4648 	0.0012 	0.3483 	0.0013 	2.3049 	0.0041 	4.8521 	0.0057 
1206.44279 	-0.00967 	0.00024 	0.00012 	1206.38049 	-0.07197 	-0.00035 	0.00016 	1.1096 	0.0026 	0.3919 	0.0009 	-0.7529 	0.0018 	0.4652 	0.0025 	0.3488 	0.0023 	2.3036 	0.0069 	4.8503 	0.0111 
1207.88344 	-0.00986 	0.00005 	0.00011 	1207.82188 	-0.07143 	0.00020 	0.00030 	1.1022 	0.0014 	0.3915 	0.0005 	-0.7451 	0.0009 	0.4635 	0.0014 	0.3472 	0.0014 	2.3060 	0.0045 	4.8563 	0.0064 
1209.32433 	-0.00982 	0.00009 	0.00007 	1209.26246 	-0.07169 	-0.00007 	0.00021 	1.1003 	0.0017 	0.3915 	0.0006 	-0.7441 	0.0011 	0.4632 	0.0016 	0.3466 	0.0016 	2.3043 	0.0044 	4.8542 	0.0065 
1210.76531 	-0.00968 	0.00023 	0.00010 	1210.70386 	-0.07112 	0.00050 	0.00025 	1.1010 	0.0011 	0.3913 	0.0004 	-0.7445 	0.0007 	0.4642 	0.0011 	0.3476 	0.0011 	2.3000 	0.0034 	4.8547 	0.0048 
1212.20657 	-0.00926 	0.00065 	0.00016 	1212.14387 	-0.07196 	-0.00034 	0.00036 	1.1005 	0.0025 	0.3911 	0.0009 	-0.7458 	0.0017 	0.4645 	0.0023 	0.3475 	0.0023 	2.3019 	0.0063 	4.8551 	0.0093 
1213.64768 	-0.00898 	0.00093 	0.00015 	1213.58506 	-0.07160 	0.00002 	0.00032 	1.0983 	0.0017 	0.3908 	0.0006 	-0.7424 	0.0011 	0.4632 	0.0018 	0.3471 	0.0021 	2.3016 	0.0068 	4.8569 	0.0096 
1215.56790 	-0.00989 	0.00002 	0.00006 	1215.50640 	-0.07138 	0.00024 	0.00021 	1.1002 	0.0012 	0.3901 	0.0004 	-0.7448 	0.0008 	0.4649 	0.0011 	0.3476 	0.0011 	2.3020 	0.0031 	4.8596 	0.0044 
1217.48920 	-0.00970 	0.00020 	0.00014 	1217.42779 	-0.07111 	0.00050 	0.00034 	1.1023 	0.0018 	0.3901 	0.0006 	-0.7452 	0.0012 	0.4662 	0.0019 	0.3481 	0.0022 	2.3009 	0.0070 	4.8561 	0.0098 
1218.92991 	-0.00984 	0.00007 	0.00008 	1218.86821 	-0.07154 	0.00008 	0.00024 	1.1016 	0.0015 	0.3900 	0.0005 	-0.7439 	0.0010 	0.4651 	0.0014 	0.3489 	0.0016 	2.2984 	0.0049 	4.8630 	0.0067 
1220.37076 	-0.00982 	0.00008 	0.00007 	1220.30930 	-0.07128 	0.00033 	0.00021 	1.1019 	0.0012 	0.3898 	0.0004 	-0.7438 	0.0008 	0.4671 	0.0012 	0.3492 	0.0014 	2.2993 	0.0041 	4.8623 	0.0058 
1222.29191 	-0.00979 	0.00011 	0.00008 	1222.23060 	-0.07110 	0.00051 	0.00028 	1.1037 	0.0015 	0.3895 	0.0005 	-0.7445 	0.0010 	0.4670 	0.0013 	0.3500 	0.0016 	2.2999 	0.0053 	4.8620 	0.0069 
1223.73264 	-0.00990 	0.00000 	0.00007 	1223.67104 	-0.07151 	0.00010 	0.00020 	1.0991 	0.0012 	0.3895 	0.0004 	-0.7414 	0.0008 	0.4663 	0.0015 	0.3488 	0.0017 	2.2989 	0.0056 	4.8614 	0.0080 
1225.17356 	-0.00983 	0.00007 	0.00008 	1225.11211 	-0.07127 	0.00034 	0.00026 	1.1021 	0.0014 	0.3891 	0.0005 	-0.7425 	0.0009 	0.4660 	0.0012 	0.3500 	0.0015 	2.3005 	0.0046 	4.8631 	0.0062 
1226.61430 	-0.00992 	-0.00002 	0.00006 	1226.55249 	-0.07173 	-0.00012 	0.00017 	1.0999 	0.0010 	0.3890 	0.0004 	-0.7420 	0.0007 	0.4651 	0.0013 	0.3493 	0.0014 	2.3021 	0.0045 	4.8637 	0.0066 
1228.05502 	-0.01004 	-0.00014 	0.00008 	1227.99362 	-0.07145 	0.00016 	0.00034 	1.1028 	0.0014 	0.3882 	0.0005 	-0.7448 	0.0009 	0.4662 	0.0013 	0.3501 	0.0015 	2.3049 	0.0046 	4.8650 	0.0063 
1229.49618 	-0.00973 	0.00017 	0.00007 	1229.43413 	-0.07177 	-0.00017 	0.00018 	1.1009 	0.0011 	0.3886 	0.0004 	-0.7424 	0.0007 	0.4657 	0.0015 	0.3502 	0.0015 	2.3021 	0.0052 	4.8628 	0.0077 
1230.93689 	-0.00986 	0.00004 	0.00009 	1230.87532 	-0.07142 	0.00018 	0.00031 	1.1014 	0.0015 	0.3880 	0.0005 	-0.7431 	0.0010 	0.4666 	0.0014 	0.3505 	0.0015 	2.3041 	0.0050 	4.8628 	0.0069 
1232.37748 	-0.01010 	-0.00021 	0.00010 	1232.31627 	-0.07131 	0.00029 	0.00027 	1.1010 	0.0016 	0.3880 	0.0006 	-0.7423 	0.0011 	0.4677 	0.0019 	0.3510 	0.0018 	2.3016 	0.0058 	4.8637 	0.0087 
1233.81848 	-0.00994 	-0.00005 	0.00006 	1233.75675 	-0.07168 	-0.00008 	0.00017 	1.1004 	0.0012 	0.3881 	0.0004 	-0.7420 	0.0008 	0.4677 	0.0010 	0.3511 	0.0011 	2.3053 	0.0038 	4.8663 	0.0052 
1235.73983 	-0.00972 	0.00017 	0.00006 	1235.67767 	-0.07188 	-0.00028 	0.00021 	1.1025 	0.0010 	0.3882 	0.0004 	-0.7426 	0.0007 	0.4674 	0.0015 	0.3510 	0.0013 	2.3054 	0.0048 	4.8639 	0.0074 
1237.18031 	-0.01007 	-0.00018 	0.00007 	1237.11877 	-0.07161 	-0.00002 	0.00020 	1.1006 	0.0014 	0.3882 	0.0005 	-0.7418 	0.0009 	0.4667 	0.0012 	0.3511 	0.0013 	2.3041 	0.0045 	4.8619 	0.0062 
1238.62139 	-0.00983 	0.00006 	0.00009 	1238.55959 	-0.07163 	-0.00004 	0.00023 	1.0997 	0.0011 	0.3880 	0.0004 	-0.7403 	0.0008 	0.4672 	0.0015 	0.3516 	0.0013 	2.3030 	0.0048 	4.8606 	0.0075 
1240.06217 	-0.00990 	-0.00001 	0.00008 	1240.00044 	-0.07162 	-0.00003 	0.00021 	1.1007 	0.0014 	0.3881 	0.0005 	-0.7412 	0.0010 	0.4672 	0.0013 	0.3513 	0.0013 	2.3040 	0.0045 	4.8612 	0.0064 
1241.50309 	-0.00981 	0.00007 	0.00005 	1241.44158 	-0.07132 	0.00027 	0.00029 	1.1032 	0.0007 	0.3882 	0.0003 	-0.7430 	0.0005 	0.4672 	0.0010 	0.3522 	0.0008 	2.3091 	0.0034 	4.8664 	0.0053 
1242.94375 	-0.00999 	-0.00011 	0.00004 	1242.88224 	-0.07150 	0.00009 	0.00012 	1.1013 	0.0008 	0.3886 	0.0003 	-0.7417 	0.0005 	0.4668 	0.0007 	0.3522 	0.0006 	2.3041 	0.0022 	4.8597 	0.0033 
1244.86531 	-0.00955 	0.00033 	0.00019 	1244.80328 	-0.07158 	0.00001 	0.00060 	1.1009 	0.0028 	0.3890 	0.0010 	-0.7411 	0.0019 	0.4657 	0.0037 	0.3510 	0.0030 	2.3035 	0.0117 	4.8644 	0.0189 
1246.78621 	-0.00977 	0.00011 	0.00006 	1246.72456 	-0.07142 	0.00017 	0.00019 	1.1008 	0.0008 	0.3892 	0.0003 	-0.7414 	0.0006 	0.4662 	0.0009 	0.3510 	0.0008 	2.3071 	0.0028 	4.8569 	0.0043 
1248.22686 	-0.00996 	-0.00008 	0.00008 	1248.16516 	-0.07167 	-0.00008 	0.00031 	1.0970 	0.0018 	0.3891 	0.0007 	-0.7377 	0.0012 	0.4656 	0.0015 	0.3497 	0.0014 	2.3076 	0.0057 	4.8611 	0.0085 
1249.66777 	-0.00989 	-0.00002 	0.00006 	1249.60664 	-0.07102 	0.00057 	0.00019 	1.1004 	0.0008 	0.3898 	0.0003 	-0.7400 	0.0006 	0.4657 	0.0009 	0.3507 	0.0008 	2.3044 	0.0027 	4.8603 	0.0040 
1251.10890 	-0.00960 	0.00027 	0.00007 	1251.04656 	-0.07194 	-0.00036 	0.00021 	1.1023 	0.0020 	0.3901 	0.0007 	-0.7410 	0.0013 	0.4665 	0.0014 	0.3502 	0.0013 	2.3044 	0.0069 	4.8565 	0.0105 
1252.54959 	-0.00975 	0.00012 	0.00006 	1252.48834 	-0.07100 	0.00058 	0.00018 	1.1028 	0.0008 	0.3904 	0.0003 	-0.7425 	0.0005 	0.4656 	0.0008 	0.3507 	0.0007 	2.3083 	0.0023 	4.8601 	0.0035 
1253.99059 	-0.00959 	0.00028 	0.00011 	1253.92843 	-0.07175 	-0.00017 	0.00037 	1.1009 	0.0022 	0.3901 	0.0008 	-0.7394 	0.0014 	0.4667 	0.0019 	0.3500 	0.0018 	2.3053 	0.0066 	4.8599 	0.0096 
1255.43146 	-0.00956 	0.00032 	0.00009 	1255.36928 	-0.07174 	-0.00017 	0.00018 	1.0979 	0.0014 	0.3903 	0.0005 	-0.7357 	0.0009 	0.4663 	0.0013 	0.3486 	0.0010 	2.3054 	0.0038 	4.8587 	0.0060 
1257.35228 	-0.00986 	0.00001 	0.00008 	1257.29094 	-0.07120 	0.00037 	0.00022 	1.1061 	0.0012 	0.3912 	0.0004 	-0.7447 	0.0008 	0.4664 	0.0010 	0.3503 	0.0010 	2.3076 	0.0043 	4.8583 	0.0062 
1258.79340 	-0.00958 	0.00029 	0.00010 	1258.73124 	-0.07173 	-0.00016 	0.00032 	1.1050 	0.0024 	0.3910 	0.0009 	-0.7434 	0.0016 	0.4657 	0.0023 	0.3490 	0.0016 	2.3102 	0.0070 	4.8621 	0.0112 
1260.23410 	-0.00972 	0.00015 	0.00009 	1260.17275 	-0.07107 	0.00050 	0.00026 	1.1031 	0.0014 	0.3914 	0.0005 	-0.7414 	0.0010 	0.4661 	0.0012 	0.3489 	0.0012 	2.3058 	0.0047 	4.8564 	0.0067 
1261.67506 	-0.00960 	0.00027 	0.00009 	1261.61302 	-0.07164 	-0.00007 	0.00033 	1.1049 	0.0024 	0.3918 	0.0008 	-0.7422 	0.0016 	0.4662 	0.0023 	0.3484 	0.0017 	2.3060 	0.0068 	4.8578 	0.0108 
1263.11576 	-0.00973 	0.00013 	0.00010 	1263.05455 	-0.07095 	0.00062 	0.00031 	1.1070 	0.0016 	0.3921 	0.0006 	-0.7430 	0.0011 	0.4662 	0.0014 	0.3487 	0.0014 	2.3072 	0.0053 	4.8577 	0.0075 
1264.55673 	-0.00960 	0.00026 	0.00008 	1264.49459 	-0.07175 	-0.00018 	0.00031 	1.1042 	0.0022 	0.3924 	0.0008 	-0.7417 	0.0015 	0.4647 	0.0021 	0.3472 	0.0017 	2.3085 	0.0060 	4.8588 	0.0094 
1265.99752 	-0.00965 	0.00021 	0.00011 	1265.93601 	-0.07117 	0.00040 	0.00027 	1.1057 	0.0012 	0.3923 	0.0004 	-0.7432 	0.0008 	0.4660 	0.0011 	0.3483 	0.0011 	2.3052 	0.0038 	4.8569 	0.0054 
1267.43840 	-0.00961 	0.00025 	0.00007 	1267.37655 	-0.07147 	0.00010 	0.00027 	1.1039 	0.0018 	0.3920 	0.0007 	-0.7413 	0.0012 	0.4652 	0.0017 	0.3470 	0.0015 	2.3036 	0.0049 	4.8586 	0.0076 
1269.35963 	-0.00950 	0.00036 	0.00007 	1269.29797 	-0.07117 	0.00039 	0.00024 	1.1043 	0.0011 	0.3922 	0.0004 	-0.7408 	0.0007 	0.4651 	0.0010 	0.3471 	0.0010 	2.3038 	0.0033 	4.8580 	0.0047 
1270.80029 	-0.00969 	0.00017 	0.00010 	1270.73903 	-0.07095 	0.00061 	0.00034 	1.1049 	0.0015 	0.3917 	0.0005 	-0.7410 	0.0010 	0.4656 	0.0015 	0.3472 	0.0015 	2.3051 	0.0048 	4.8610 	0.0070 
1272.72165 	-0.00944 	0.00041 	0.00008 	1272.65978 	-0.07131 	0.00025 	0.00028 	1.1039 	0.0017 	0.3918 	0.0006 	-0.7408 	0.0011 	0.4647 	0.0016 	0.3470 	0.0017 	2.3009 	0.0059 	4.8573 	0.0084 
1275.12276 	-0.00973 	0.00012 	0.00007 	1275.06138 	-0.07112 	0.00044 	0.00026 	1.1076 	0.0013 	0.3934 	0.0004 	-0.7433 	0.0008 	0.4648 	0.0012 	0.3476 	0.0014 	2.3044 	0.0045 	4.8625 	0.0062 
1276.56353 	-0.00981 	0.00005 	0.00008 	1276.50227 	-0.07107 	0.00049 	0.00027 	1.1071 	0.0018 	0.3932 	0.0006 	-0.7426 	0.0012 	0.4635 	0.0017 	0.3471 	0.0016 	2.3033 	0.0047 	4.8615 	0.0069 
1278.48455 	-0.00990 	-0.00005 	0.00008 	1278.42366 	-0.07080 	0.00075 	0.00034 	1.1075 	0.0015 	0.3932 	0.0005 	-0.7435 	0.0010 	0.4638 	0.0015 	0.3474 	0.0015 	2.3061 	0.0044 	4.8650 	0.0062 
1280.40574 	-0.00984 	0.00001 	0.00009 	1280.34444 	-0.07113 	0.00042 	0.00030 	1.1082 	0.0015 	0.3926 	0.0005 	-0.7438 	0.0010 	0.4637 	0.0014 	0.3486 	0.0018 	2.3038 	0.0059 	4.8618 	0.0080 
1281.84641 	-0.01001 	-0.00016 	0.00006 	1281.78470 	-0.07172 	-0.00017 	0.00019 	1.1050 	0.0013 	0.3924 	0.0005 	-0.7425 	0.0009 	0.4625 	0.0012 	0.3476 	0.0012 	2.3029 	0.0033 	4.8623 	0.0048 
1283.28735 	-0.00991 	-0.00006 	0.00009 	1283.22609 	-0.07116 	0.00038 	0.00029 	1.1080 	0.0015 	0.3918 	0.0005 	-0.7430 	0.0010 	0.4642 	0.0013 	0.3500 	0.0017 	2.3019 	0.0058 	4.8644 	0.0078 
1284.72829 	-0.00980 	0.00004 	0.00009 	1284.66660 	-0.07150 	0.00005 	0.00024 	1.1073 	0.0016 	0.3914 	0.0006 	-0.7434 	0.0011 	0.4651 	0.0015 	0.3506 	0.0015 	2.3037 	0.0042 	4.8646 	0.0060 
1286.64926 	-0.00995 	-0.00011 	0.00007 	1286.58743 	-0.07179 	-0.00025 	0.00023 	1.1067 	0.0016 	0.3911 	0.0006 	-0.7428 	0.0011 	0.4650 	0.0013 	0.3508 	0.0020 	2.3021 	0.0064 	4.8634 	0.0084 
1288.09021 	-0.00985 	-0.00001 	0.00009 	1288.02913 	-0.07093 	0.00062 	0.00044 	1.1087 	0.0017 	0.3913 	0.0006 	-0.7430 	0.0012 	0.4643 	0.0017 	0.3517 	0.0017 	2.3036 	0.0046 	4.8651 	0.0066 
1292.89362 	-0.00923 	0.00060 	0.00022 	1292.83047 	-0.07239 	-0.00085 	0.00020 	1.1089 	0.0012 	0.3903 	0.0004 	-0.7453 	0.0008 	0.4649 	0.0011 	0.3514 	0.0012 	2.3042 	0.0033 	4.8663 	0.0046 
1297.69588 	-0.00978 	0.00005 	0.00007 	1297.63363 	-0.07202 	-0.00049 	0.00022 	1.1099 	0.0012 	0.3903 	0.0004 	-0.7434 	0.0008 	0.4670 	0.0011 	0.3541 	0.0012 	2.3026 	0.0036 	4.8587 	0.0050 
1299.13648 	-0.01001 	-0.00018 	0.00005 	1299.07500 	-0.07149 	0.00004 	0.00013 	1.1086 	0.0008 	0.3901 	0.0003 	-0.7423 	0.0005 	0.4672 	0.0009 	0.3535 	0.0009 	2.3019 	0.0028 	4.8589 	0.0041 
1301.05769 	-0.00992 	-0.00009 	0.00005 	1300.99601 	-0.07161 	-0.00008 	0.00016 	1.1082 	0.0009 	0.3901 	0.0003 	-0.7423 	0.0006 	0.4675 	0.0009 	0.3536 	0.0009 	2.3028 	0.0027 	4.8597 	0.0038 
1302.49868 	-0.00977 	0.00006 	0.00004 	1302.43684 	-0.07161 	-0.00008 	0.00016 	1.1092 	0.0007 	0.3901 	0.0002 	-0.7418 	0.0005 	0.4670 	0.0009 	0.3537 	0.0008 	2.3050 	0.0028 	4.8600 	0.0042 
1303.93931 	-0.00999 	-0.00016 	0.00004 	1303.87766 	-0.07164 	-0.00011 	0.00012 	1.1089 	0.0008 	0.3905 	0.0003 	-0.7429 	0.0005 	0.4668 	0.0007 	0.3538 	0.0007 	2.3033 	0.0023 	4.8594 	0.0033 
1305.86041 	-0.01000 	-0.00018 	0.00006 	1305.79861 	-0.07180 	-0.00028 	0.00014 	1.1098 	0.0009 	0.3905 	0.0003 	-0.7438 	0.0006 	0.4681 	0.0010 	0.3524 	0.0009 	2.3052 	0.0031 	4.8590 	0.0047 
1308.26225 	-0.00956 	0.00026 	0.00005 	1308.19999 	-0.07182 	-0.00030 	0.00018 	1.1064 	0.0009 	0.3906 	0.0003 	-0.7416 	0.0006 	0.4669 	0.0011 	0.3516 	0.0009 	2.3065 	0.0035 	4.8553 	0.0054 
1309.70315 	-0.00950 	0.00032 	0.00006 	1309.64095 	-0.07171 	-0.00019 	0.00017 	1.1095 	0.0014 	0.3912 	0.0005 	-0.7431 	0.0010 	0.4673 	0.0012 	0.3525 	0.0011 	2.3055 	0.0045 	4.8576 	0.0067 
1311.14381 	-0.00969 	0.00013 	0.00005 	1311.08171 	-0.07178 	-0.00026 	0.00018 	1.1088 	0.0009 	0.3915 	0.0003 	-0.7430 	0.0006 	0.4672 	0.0011 	0.3513 	0.0009 	2.3038 	0.0032 	4.8543 	0.0049 
1312.58456 	-0.00977 	0.00004 	0.00008 	1312.52293 	-0.07141 	0.00011 	0.00018 	1.1107 	0.0013 	0.3920 	0.0004 	-0.7460 	0.0009 	0.4676 	0.0011 	0.3509 	0.0010 	2.3060 	0.0040 	4.8568 	0.0060 
1314.02566 	-0.00951 	0.00031 	0.00004 	1313.96334 	-0.07183 	-0.00032 	0.00014 	1.1090 	0.0007 	0.3921 	0.0002 	-0.7441 	0.0005 	0.4668 	0.0008 	0.3496 	0.0007 	2.3052 	0.0023 	4.8542 	0.0035 
1315.46613 	-0.00988 	-0.00007 	0.00007 	1315.40498 	-0.07104 	0.00048 	0.00026 	1.1082 	0.0015 	0.3926 	0.0005 	-0.7444 	0.0010 	0.4667 	0.0012 	0.3498 	0.0011 	2.3056 	0.0044 	4.8542 	0.0066 
1316.90710 	-0.00975 	0.00006 	0.00006 	1316.84537 	-0.07149 	0.00003 	0.00018 	1.1101 	0.0013 	0.3927 	0.0004 	-0.7448 	0.0008 	0.4669 	0.0013 	0.3487 	0.0010 	2.3054 	0.0034 	4.8549 	0.0053 
1318.82836 	-0.00962 	0.00019 	0.00005 	1318.76622 	-0.07176 	-0.00024 	0.00020 	1.1081 	0.0014 	0.3932 	0.0005 	-0.7437 	0.0010 	0.4663 	0.0011 	0.3483 	0.0010 	2.3046 	0.0050 	4.8539 	0.0075 
1320.26924 	-0.00958 	0.00023 	0.00007 	1320.20717 	-0.07164 	-0.00013 	0.00022 	1.1095 	0.0010 	0.3933 	0.0004 	-0.7447 	0.0007 	0.4667 	0.0014 	0.3480 	0.0010 	2.3076 	0.0045 	4.8585 	0.0072 
1321.71000 	-0.00965 	0.00015 	0.00005 	1321.64806 	-0.07159 	-0.00008 	0.00017 	1.1081 	0.0012 	0.3937 	0.0004 	-0.7433 	0.0008 	0.4656 	0.0009 	0.3470 	0.0009 	2.3058 	0.0043 	4.8561 	0.0063 
1323.15086 	-0.00963 	0.00018 	0.00011 	1323.09005 	-0.07044 	0.00106 	0.00034 	1.1100 	0.0009 	0.3939 	0.0003 	-0.7448 	0.0006 	0.4663 	0.0011 	0.3481 	0.0009 	2.3039 	0.0034 	4.8581 	0.0053 
1324.59173 	-0.00960 	0.00020 	0.00006 	1324.52966 	-0.07167 	-0.00017 	0.00020 	1.1071 	0.0018 	0.3940 	0.0006 	-0.7427 	0.0012 	0.4645 	0.0012 	0.3461 	0.0011 	2.3053 	0.0064 	4.8579 	0.0094 
1326.03247 	-0.00970 	0.00010 	0.00008 	1325.97114 	-0.07103 	0.00047 	0.00025 	1.1085 	0.0010 	0.3942 	0.0004 	-0.7439 	0.0007 	0.4644 	0.0012 	0.3466 	0.0010 	2.3064 	0.0038 	4.8589 	0.0058 
1327.47345 	-0.00956 	0.00024 	0.00008 	1327.41157 	-0.07144 	0.00006 	0.00026 	1.1054 	0.0019 	0.3942 	0.0007 	-0.7414 	0.0013 	0.4629 	0.0015 	0.3451 	0.0014 	2.3047 	0.0064 	4.8605 	0.0094 
1328.91428 	-0.00957 	0.00022 	0.00007 	1328.85276 	-0.07109 	0.00040 	0.00015 	1.1097 	0.0007 	0.3941 	0.0002 	-0.7446 	0.0005 	0.4640 	0.0007 	0.3469 	0.0006 	2.3038 	0.0023 	4.8588 	0.0035 
1330.35525 	-0.00944 	0.00035 	0.00008 	1330.29305 	-0.07165 	-0.00015 	0.00023 	1.1056 	0.0015 	0.3941 	0.0005 	-0.7420 	0.0010 	0.4630 	0.0012 	0.3456 	0.0012 	2.3037 	0.0052 	4.8584 	0.0076 
1331.79590 	-0.00963 	0.00017 	0.00011 	1331.73445 	-0.07109 	0.00041 	0.00031 	1.1054 	0.0015 	0.3937 	0.0005 	-0.7407 	0.0010 	0.4633 	0.0015 	0.3459 	0.0015 	2.3023 	0.0049 	4.8588 	0.0072 
1333.23665 	-0.00972 	0.00007 	0.00007 	1333.17498 	-0.07139 	0.00011 	0.00025 	1.1064 	0.0015 	0.3937 	0.0005 	-0.7417 	0.0010 	0.4631 	0.0012 	0.3456 	0.0013 	2.3060 	0.0050 	4.8614 	0.0073 
1334.67760 	-0.00962 	0.00018 	0.00006 	1334.61598 	-0.07124 	0.00026 	0.00017 	1.1045 	0.0009 	0.3935 	0.0003 	-0.7420 	0.0006 	0.4625 	0.0009 	0.3460 	0.0009 	2.3057 	0.0028 	4.8635 	0.0041 
1336.59893 	-0.00940 	0.00039 	0.00006 	1336.53754 	-0.07079 	0.00070 	0.00017 	1.1099 	0.0007 	0.3931 	0.0003 	-0.7434 	0.0005 	0.4644 	0.0007 	0.3480 	0.0007 	2.3035 	0.0023 	4.8644 	0.0033 
1338.51971 	-0.00974 	0.00004 	0.00007 	1338.45806 	-0.07139 	0.00010 	0.00021 	1.1074 	0.0013 	0.3929 	0.0005 	-0.7428 	0.0009 	0.4642 	0.0012 	0.3476 	0.0013 	2.3050 	0.0043 	4.8656 	0.0061 
1340.44094 	-0.00963 	0.00016 	0.00007 	1340.37951 	-0.07106 	0.00042 	0.00023 	1.1077 	0.0015 	0.3925 	0.0005 	-0.7424 	0.0010 	0.4638 	0.0014 	0.3482 	0.0013 	2.3048 	0.0039 	4.8652 	0.0061 
1341.88161 	-0.00980 	-0.00002 	0.00008 	1341.82024 	-0.07117 	0.00031 	0.00022 	1.1031 	0.0012 	0.3924 	0.0004 	-0.7385 	0.0008 	0.4636 	0.0013 	0.3479 	0.0015 	2.3055 	0.0055 	4.8666 	0.0079 
1343.32245 	-0.00980 	-0.00001 	0.00007 	1343.26124 	-0.07101 	0.00047 	0.00036 	1.1099 	0.0013 	0.3920 	0.0005 	-0.7430 	0.0009 	0.4651 	0.0013 	0.3504 	0.0012 	2.3064 	0.0035 	4.8687 	0.0052 
1344.76321 	-0.00988 	-0.00009 	0.00007 	1344.70168 	-0.07141 	0.00007 	0.00021 	1.1064 	0.0012 	0.3917 	0.0004 	-0.7419 	0.0008 	0.4640 	0.0012 	0.3492 	0.0012 	2.3054 	0.0037 	4.8692 	0.0052 
1346.20416 	-0.00977 	0.00001 	0.00008 	1346.14269 	-0.07124 	0.00024 	0.00025 	1.1083 	0.0016 	0.3913 	0.0006 	-0.7418 	0.0011 	0.4645 	0.0015 	0.3503 	0.0015 	2.3046 	0.0041 	4.8709 	0.0060 
1347.64509 	-0.00968 	0.00009 	0.00009 	1347.58307 	-0.07170 	-0.00022 	0.00025 	1.1061 	0.0016 	0.3909 	0.0006 	-0.7415 	0.0011 	0.4645 	0.0016 	0.3506 	0.0021 	2.3108 	0.0075 	4.8715 	0.0103 
1349.08581 	-0.00980 	-0.00002 	0.00007 	1349.02429 	-0.07132 	0.00016 	0.00024 	1.1066 	0.0015 	0.3908 	0.0005 	-0.7409 	0.0010 	0.4649 	0.0014 	0.3509 	0.0014 	2.3050 	0.0037 	4.8702 	0.0055 
1350.52659 	-0.00986 	-0.00008 	0.00005 	1350.46502 	-0.07143 	0.00004 	0.00015 	1.1065 	0.0010 	0.3907 	0.0004 	-0.7416 	0.0007 	0.4652 	0.0009 	0.3515 	0.0012 	2.3047 	0.0041 	4.8689 	0.0057 
1351.96754 	-0.00975 	0.00002 	0.00007 	1351.90593 	-0.07136 	0.00012 	0.00022 	1.1101 	0.0014 	0.3906 	0.0005 	-0.7431 	0.0009 	0.4666 	0.0013 	0.3526 	0.0013 	2.3067 	0.0036 	4.8680 	0.0052 
1353.40809 	-0.01004 	-0.00027 	0.00010 	1353.34667 	-0.07146 	0.00001 	0.00016 	1.1096 	0.0013 	0.3904 	0.0004 	-0.7426 	0.0008 	0.4660 	0.0011 	0.3519 	0.0014 	2.3064 	0.0045 	4.8703 	0.0060 
1354.84926 	-0.00970 	0.00007 	0.00007 	1354.78711 	-0.07186 	-0.00039 	0.00021 	1.1079 	0.0014 	0.3906 	0.0005 	-0.7414 	0.0009 	0.4661 	0.0013 	0.3520 	0.0013 	2.3063 	0.0035 	4.8680 	0.0051 
1356.77035 	-0.00974 	0.00003 	0.00005 	1356.70880 	-0.07129 	0.00017 	0.00020 	1.1095 	0.0011 	0.3902 	0.0004 	-0.7425 	0.0007 	0.4678 	0.0009 	0.3531 	0.0014 	2.3060 	0.0045 	4.8668 	0.0060 
1358.21110 	-0.00983 	-0.00006 	0.00007 	1358.14903 	-0.07190 	-0.00044 	0.00021 	1.1075 	0.0015 	0.3899 	0.0005 	-0.7418 	0.0010 	0.4676 	0.0015 	0.3523 	0.0015 	2.3077 	0.0041 	4.8686 	0.0059 
1359.65211 	-0.00965 	0.00011 	0.00006 	1359.58992 	-0.07185 	-0.00039 	0.00019 	1.1087 	0.0012 	0.3900 	0.0004 	-0.7424 	0.0008 	0.4685 	0.0009 	0.3531 	0.0014 	2.3053 	0.0045 	4.8642 	0.0059 
1361.09272 	-0.00988 	-0.00012 	0.00007 	1361.03117 	-0.07144 	0.00002 	0.00019 	1.1053 	0.0012 	0.3898 	0.0004 	-0.7411 	0.0008 	0.4672 	0.0012 	0.3524 	0.0012 	2.3076 	0.0033 	4.8646 	0.0046 
1362.53375 	-0.00969 	0.00007 	0.00006 	1362.47150 	-0.07195 	-0.00049 	0.00020 	1.1060 	0.0013 	0.3903 	0.0005 	-0.7413 	0.0009 	0.4667 	0.0011 	0.3518 	0.0015 	2.3087 	0.0047 	4.8637 	0.0063 
1363.97435 	-0.00994 	-0.00018 	0.00006 	1363.91288 	-0.07141 	0.00005 	0.00017 	1.1051 	0.0011 	0.3905 	0.0004 	-0.7408 	0.0007 	0.4665 	0.0010 	0.3513 	0.0010 	2.3080 	0.0028 	4.8622 	0.0041 
1365.41530 	-0.00983 	-0.00007 	0.00005 	1365.35353 	-0.07159 	-0.00014 	0.00020 	1.1077 	0.0013 	0.3907 	0.0005 	-0.7421 	0.0009 	0.4670 	0.0010 	0.3518 	0.0016 	2.3074 	0.0057 	4.8618 	0.0077 
1366.85601 	-0.00996 	-0.00020 	0.00008 	1366.79455 	-0.07142 	0.00004 	0.00022 	1.1055 	0.0013 	0.3909 	0.0004 	-0.7419 	0.0009 	0.4657 	0.0012 	0.3510 	0.0012 	2.3071 	0.0034 	4.8552 	0.0049 
1368.29713 	-0.00967 	0.00008 	0.00007 	1368.23504 	-0.07177 	-0.00032 	0.00023 	1.1083 	0.0013 	0.3914 	0.0005 	-0.7436 	0.0009 	0.4668 	0.0011 	0.3513 	0.0014 	2.3102 	0.0046 	4.8590 	0.0063 
1369.73781 	-0.00984 	-0.00008 	0.00010 	1369.67640 	-0.07125 	0.00020 	0.00030 	1.1053 	0.0016 	0.3913 	0.0006 	-0.7413 	0.0010 	0.4661 	0.0014 	0.3504 	0.0014 	2.3083 	0.0041 	4.8594 	0.0060 
1375.02113 	-0.00960 	0.00015 	0.00007 	1374.95902 	-0.07170 	-0.00026 	0.00024 	1.1060 	0.0012 	0.3926 	0.0004 	-0.7417 	0.0008 	0.4643 	0.0014 	0.3490 	0.0012 	2.3074 	0.0041 	4.8566 	0.0062 
1376.46189 	-0.00967 	0.00007 	0.00009 	1376.40048 	-0.07108 	0.00036 	0.00030 	1.1071 	0.0018 	0.3924 	0.0006 	-0.7431 	0.0012 	0.4656 	0.0015 	0.3496 	0.0014 	2.3055 	0.0052 	4.8546 	0.0075 
1377.90282 	-0.00959 	0.00016 	0.00006 	1377.84073 	-0.07167 	-0.00023 	0.00023 	1.1061 	0.0011 	0.3927 	0.0004 	-0.7417 	0.0008 	0.4656 	0.0013 	0.3486 	0.0011 	2.3059 	0.0038 	4.8553 	0.0058 
1379.34358 	-0.00966 	0.00008 	0.00010 	1379.28213 	-0.07112 	0.00032 	0.00031 	1.1080 	0.0018 	0.3929 	0.0006 	-0.7433 	0.0012 	0.4654 	0.0015 	0.3488 	0.0014 	2.3086 	0.0053 	4.8574 	0.0079 
1380.78456 	-0.00953 	0.00021 	0.00008 	1380.72240 	-0.07168 	-0.00025 	0.00025 	1.1060 	0.0013 	0.3934 	0.0005 	-0.7431 	0.0009 	0.4632 	0.0014 	0.3472 	0.0012 	2.3077 	0.0041 	4.8535 	0.0063 
1382.22527 	-0.00965 	0.00009 	0.00011 	1382.16379 	-0.07114 	0.00029 	0.00036 	1.1076 	0.0019 	0.3935 	0.0007 	-0.7436 	0.0013 	0.4643 	0.0016 	0.3476 	0.0015 	2.3088 	0.0058 	4.8549 	0.0087 
1383.66611 	-0.00965 	0.00008 	0.00008 	1383.60414 	-0.07163 	-0.00020 	0.00025 	1.1061 	0.0020 	0.3936 	0.0007 	-0.7431 	0.0013 	0.4640 	0.0016 	0.3470 	0.0014 	2.3088 	0.0064 	4.8551 	0.0097 
1385.10695 	-0.00966 	0.00008 	0.00004 	1385.04584 	-0.07077 	0.00066 	0.00016 	1.1099 	0.0008 	0.3934 	0.0003 	-0.7440 	0.0005 	0.4643 	0.0007 	0.3482 	0.0006 	2.3082 	0.0024 	4.8562 	0.0036 
1386.54776 	-0.00968 	0.00005 	0.00007 	1386.48594 	-0.07151 	-0.00008 	0.00023 	1.1062 	0.0018 	0.3935 	0.0006 	-0.7431 	0.0012 	0.4637 	0.0015 	0.3472 	0.0012 	2.3047 	0.0054 	4.8541 	0.0084 
1387.98863 	-0.00966 	0.00007 	0.00008 	1387.92721 	-0.07108 	0.00035 	0.00029 	1.1083 	0.0014 	0.3931 	0.0005 	-0.7444 	0.0010 	0.4643 	0.0012 	0.3476 	0.0011 	2.3062 	0.0043 	4.8551 	0.0063 
1389.42940 	-0.00972 	0.00001 	0.00007 	1389.36764 	-0.07149 	-0.00006 	0.00023 	1.1061 	0.0017 	0.3932 	0.0006 	-0.7436 	0.0012 	0.4634 	0.0015 	0.3475 	0.0012 	2.3069 	0.0050 	4.8565 	0.0078 
1390.87035 	-0.00962 	0.00011 	0.00008 	1390.80885 	-0.07111 	0.00031 	0.00026 	1.1082 	0.0014 	0.3932 	0.0005 	-0.7443 	0.0009 	0.4637 	0.0012 	0.3476 	0.0011 	2.3069 	0.0041 	4.8544 	0.0060 
1392.31107 	-0.00974 	-0.00001 	0.00007 	1392.24921 	-0.07160 	-0.00018 	0.00022 	1.1059 	0.0017 	0.3928 	0.0006 	-0.7428 	0.0011 	0.4638 	0.0015 	0.3472 	0.0012 	2.3053 	0.0048 	4.8564 	0.0074 
1393.75204 	-0.00960 	0.00012 	0.00008 	1393.69017 	-0.07148 	-0.00006 	0.00023 	1.1050 	0.0013 	0.3925 	0.0005 	-0.7424 	0.0009 	0.4634 	0.0013 	0.3468 	0.0012 	2.3043 	0.0039 	4.8590 	0.0056 
1395.19267 	-0.00981 	-0.00009 	0.00006 	1395.13135 	-0.07113 	0.00029 	0.00024 	1.1070 	0.0015 	0.3923 	0.0005 	-0.7437 	0.0010 	0.4633 	0.0014 	0.3484 	0.0011 	2.3062 	0.0041 	4.8579 	0.0064 
1397.11364 	-0.00996 	-0.00024 	0.00006 	1397.05225 	-0.07136 	0.00006 	0.00019 	1.1025 	0.0009 	0.3916 	0.0003 	-0.7427 	0.0006 	0.4630 	0.0009 	0.3479 	0.0008 	2.3048 	0.0031 	4.8591 	0.0045 
1398.55475 	-0.00969 	0.00003 	0.00006 	1398.49306 	-0.07139 	0.00002 	0.00021 	1.1070 	0.0015 	0.3913 	0.0005 	-0.7419 	0.0010 	0.4640 	0.0014 	0.3495 	0.0011 	2.3044 	0.0041 	4.8603 	0.0064 
1399.99541 	-0.00987 	-0.00015 	0.00007 	1399.93394 	-0.07134 	0.00007 	0.00019 	1.1042 	0.0011 	0.3911 	0.0004 	-0.7416 	0.0007 	0.4639 	0.0009 	0.3493 	0.0009 	2.3038 	0.0034 	4.8614 	0.0048 
1401.43655 	-0.00957 	0.00015 	0.00004 	1401.37441 	-0.07172 	-0.00031 	0.00016 	1.1065 	0.0010 	0.3907 	0.0003 	-0.7412 	0.0007 	0.4652 	0.0009 	0.3503 	0.0008 	2.3046 	0.0026 	4.8639 	0.0041 
1402.87717 	-0.00979 	-0.00008 	0.00008 	1402.81567 	-0.07130 	0.00011 	0.00021 	1.1056 	0.0013 	0.3907 	0.0005 	-0.7417 	0.0009 	0.4645 	0.0012 	0.3502 	0.0012 	2.3034 	0.0040 	4.8636 	0.0057 
1404.79841 	-0.00968 	0.00003 	0.00007 	1404.73641 	-0.07167 	-0.00027 	0.00022 	1.1032 	0.0012 	0.3903 	0.0004 	-0.7391 	0.0008 	0.4648 	0.0011 	0.3502 	0.0010 	2.3041 	0.0031 	4.8633 	0.0047 
1406.71936 	-0.00984 	-0.00013 	0.00006 	1406.65796 	-0.07125 	0.00016 	0.00017 	1.1039 	0.0011 	0.3900 	0.0004 	-0.7396 	0.0007 	0.4656 	0.0010 	0.3508 	0.0009 	2.3046 	0.0028 	4.8636 	0.0041 
1408.16035 	-0.00969 	0.00002 	0.00006 	1408.09851 	-0.07153 	-0.00013 	0.00021 	1.1044 	0.0011 	0.3899 	0.0004 	-0.7391 	0.0008 	0.4660 	0.0012 	0.3510 	0.0012 	2.3031 	0.0043 	4.8657 	0.0063 
1409.60097 	-0.00992 	-0.00021 	0.00008 	1409.53958 	-0.07130 	0.00010 	0.00021 	1.1048 	0.0014 	0.3895 	0.0005 	-0.7404 	0.0009 	0.4661 	0.0012 	0.3519 	0.0015 	2.3032 	0.0054 	4.8631 	0.0076 
1411.04209 	-0.00964 	0.00007 	0.00005 	1410.98022 	-0.07150 	-0.00010 	0.00020 	1.1045 	0.0010 	0.3895 	0.0003 	-0.7393 	0.0007 	0.4669 	0.0010 	0.3525 	0.0010 	2.3016 	0.0035 	4.8663 	0.0050 
1415.36437 	-0.00987 	-0.00017 	0.00007 	1415.30328 	-0.07097 	0.00042 	0.00026 	1.1076 	0.0010 	0.3901 	0.0004 	-0.7412 	0.0007 	0.4672 	0.0010 	0.3527 	0.0010 	2.3030 	0.0029 	4.8625 	0.0041 
1419.68695 	-0.00981 	-0.00011 	0.00007 	1419.62514 	-0.07162 	-0.00023 	0.00026 	1.1086 	0.0014 	0.3900 	0.0005 	-0.7422 	0.0010 	0.4684 	0.0013 	0.3539 	0.0017 	2.3005 	0.0053 	4.8609 	0.0073 
1421.12792 	-0.00968 	0.00001 	0.00007 	1421.06640 	-0.07120 	0.00018 	0.00020 	1.1078 	0.0011 	0.3902 	0.0004 	-0.7421 	0.0007 	0.4690 	0.0011 	0.3533 	0.0012 	2.3021 	0.0036 	4.8612 	0.0050 
1422.56859 	-0.00985 	-0.00016 	0.00007 	1422.50729 	-0.07115 	0.00023 	0.00031 	1.1091 	0.0014 	0.3906 	0.0005 	-0.7423 	0.0010 	0.4690 	0.0013 	0.3528 	0.0015 	2.3015 	0.0046 	4.8570 	0.0063 
1424.00978 	-0.00950 	0.00019 	0.00007 	1423.94745 	-0.07183 	-0.00045 	0.00022 	1.1077 	0.0012 	0.3909 	0.0004 	-0.7422 	0.0008 	0.4681 	0.0014 	0.3523 	0.0016 	2.3041 	0.0053 	4.8546 	0.0074 
1425.45028 	-0.00984 	-0.00015 	0.00007 	1425.38896 	-0.07116 	0.00022 	0.00026 	1.1099 	0.0021 	0.3912 	0.0007 	-0.7425 	0.0014 	0.4685 	0.0019 	0.3521 	0.0021 	2.3045 	0.0055 	4.8594 	0.0079 
1426.89146 	-0.00950 	0.00018 	0.00010 	1426.82922 	-0.07174 	-0.00036 	0.00030 	1.1082 	0.0015 	0.3910 	0.0005 	-0.7433 	0.0010 	0.4691 	0.0018 	0.3524 	0.0020 	2.3034 	0.0064 	4.8552 	0.0091 
1428.81250 	-0.00958 	0.00010 	0.00008 	1428.75106 	-0.07102 	0.00036 	0.00029 	1.1107 	0.0022 	0.3914 	0.0008 	-0.7438 	0.0015 	0.4697 	0.0020 	0.3517 	0.0021 	2.3033 	0.0059 	4.8564 	0.0085 
1430.25342 	-0.00950 	0.00018 	0.00007 	1430.19083 	-0.07209 	-0.00072 	0.00020 	1.1097 	0.0013 	0.3918 	0.0004 	-0.7435 	0.0008 	0.4681 	0.0015 	0.3504 	0.0016 	2.3001 	0.0049 	4.8508 	0.0071 
1431.69426 	-0.00950 	0.00018 	0.00009 	1431.63227 	-0.07149 	-0.00012 	0.00027 	1.1097 	0.0021 	0.3918 	0.0007 	-0.7446 	0.0014 	0.4680 	0.0020 	0.3506 	0.0021 	2.3027 	0.0059 	4.8515 	0.0085 
1433.13502 	-0.00958 	0.00010 	0.00007 	1433.07303 	-0.07157 	-0.00020 	0.00024 	1.1078 	0.0012 	0.3923 	0.0004 	-0.7435 	0.0008 	0.4677 	0.0014 	0.3494 	0.0015 	2.3034 	0.0045 	4.8525 	0.0066 
1434.57596 	-0.00948 	0.00020 	0.00007 	1434.51409 	-0.07135 	0.00001 	0.00022 	1.1098 	0.0018 	0.3926 	0.0006 	-0.7443 	0.0012 	0.4664 	0.0016 	0.3491 	0.0016 	2.3038 	0.0049 	4.8507 	0.0071 
1436.49673 	-0.00983 	-0.00015 	0.00007 	1436.43464 	-0.07192 	-0.00056 	0.00020 	1.1075 	0.0011 	0.3930 	0.0004 	-0.7433 	0.0008 	0.4653 	0.0020 	0.3481 	0.0019 	2.3051 	0.0074 	4.8517 	0.0110 
1438.41826 	-0.00942 	0.00025 	0.00007 	1438.35613 	-0.07155 	-0.00019 	0.00024 	1.1095 	0.0013 	0.3937 	0.0005 	-0.7450 	0.0009 	0.4649 	0.0011 	0.3471 	0.0014 	2.3052 	0.0049 	4.8516 	0.0067 
1439.85891 	-0.00961 	0.00006 	0.00007 	1439.79709 	-0.07143 	-0.00007 	0.00026 	1.1050 	0.0014 	0.3936 	0.0005 	-0.7447 	0.0009 	0.4643 	0.0012 	0.3464 	0.0012 	2.3044 	0.0037 	4.8519 	0.0054 
1441.29981 	-0.00955 	0.00011 	0.00007 	1441.23849 	-0.07087 	0.00049 	0.00032 	1.1102 	0.0014 	0.3938 	0.0005 	-0.7450 	0.0009 	0.4644 	0.0012 	0.3475 	0.0013 	2.3042 	0.0045 	4.8537 	0.0065 
1442.74062 	-0.00958 	0.00008 	0.00009 	1442.67890 	-0.07130 	0.00005 	0.00027 	1.1074 	0.0015 	0.3939 	0.0005 	-0.7450 	0.0010 	0.4637 	0.0014 	0.3467 	0.0014 	2.3052 	0.0042 	4.8536 	0.0062 
1444.18156 	-0.00948 	0.00018 	0.00007 	1444.11967 	-0.07137 	-0.00002 	0.00022 	1.1085 	0.0015 	0.3939 	0.0005 	-0.7445 	0.0010 	0.4640 	0.0014 	0.3469 	0.0014 	2.3053 	0.0046 	4.8567 	0.0067 
1446.10260 	-0.00955 	0.00011 	0.00005 	1446.04116 	-0.07100 	0.00035 	0.00023 	1.1104 	0.0011 	0.3940 	0.0004 	-0.7452 	0.0007 	0.4643 	0.0009 	0.3475 	0.0009 	2.3036 	0.0032 	4.8535 	0.0048 
1447.54339 	-0.00961 	0.00005 	0.00006 	1447.48193 	-0.07107 	0.00027 	0.00017 	1.1083 	0.0012 	0.3940 	0.0004 	-0.7441 	0.0008 	0.4641 	0.0010 	0.3463 	0.0010 	2.3015 	0.0041 	4.8546 	0.0061 
1448.98435 	-0.00949 	0.00016 	0.00005 	1448.92261 	-0.07123 	0.00011 	0.00020 	1.1078 	0.0010 	0.3943 	0.0004 	-0.7433 	0.0007 	0.4631 	0.0009 	0.3457 	0.0009 	2.3047 	0.0031 	4.8558 	0.0045 
1450.42504 	-0.00964 	0.00002 	0.00006 	1450.36358 	-0.07110 	0.00024 	0.00018 	1.1086 	0.0013 	0.3940 	0.0005 	-0.7442 	0.0009 	0.4631 	0.0011 	0.3470 	0.0010 	2.3040 	0.0041 	4.8586 	0.0060 
1451.86600 	-0.00952 	0.00013 	0.00004 	1451.80425 	-0.07127 	0.00007 	0.00016 	1.1080 	0.0008 	0.3940 	0.0003 	-0.7436 	0.0006 	0.4627 	0.0008 	0.3462 	0.0007 	2.3043 	0.0025 	4.8582 	0.0035 
1453.30666 	-0.00969 	-0.00004 	0.00005 	1453.24553 	-0.07083 	0.00051 	0.00014 	1.1099 	0.0009 	0.3935 	0.0003 	-0.7444 	0.0006 	0.4637 	0.0008 	0.3476 	0.0007 	2.3045 	0.0028 	4.8602 	0.0042 
1454.74770 	-0.00950 	0.00015 	0.00006 	1454.68587 	-0.07133 	0.00001 	0.00020 	1.1085 	0.0010 	0.3937 	0.0004 	-0.7434 	0.0007 	0.4631 	0.0015 	0.3467 	0.0009 	2.3033 	0.0048 	4.8625 	0.0078 
1456.18825 	-0.00979 	-0.00015 	0.00006 	1456.12715 	-0.07089 	0.00044 	0.00016 	1.1090 	0.0010 	0.3931 	0.0004 	-0.7444 	0.0007 	0.4637 	0.0009 	0.3481 	0.0008 	2.3029 	0.0030 	4.8599 	0.0046 
1457.62923 	-0.00965 	0.00000 	0.00006 	1457.56765 	-0.07123 	0.00010 	0.00022 	1.1081 	0.0011 	0.3927 	0.0004 	-0.7436 	0.0007 	0.4639 	0.0015 	0.3486 	0.0010 	2.3037 	0.0050 	4.8610 	0.0081 
1459.07000 	-0.00972 	-0.00007 	0.00006 	1459.00914 	-0.07058 	0.00076 	0.00020 	1.1077 	0.0011 	0.3926 	0.0004 	-0.7426 	0.0007 	0.4643 	0.0010 	0.3484 	0.0008 	2.3013 	0.0031 	4.8630 	0.0047 
1460.51091 	-0.00965 	-0.00001 	0.00006 	1460.44918 	-0.07138 	-0.00005 	0.00021 	1.1078 	0.0010 	0.3925 	0.0004 	-0.7425 	0.0007 	0.4651 	0.0013 	0.3487 	0.0009 	2.3021 	0.0045 	4.8639 	0.0073 
1461.95160 	-0.00980 	-0.00016 	0.00007 	1461.89059 	-0.07081 	0.00052 	0.00021 	1.1099 	0.0012 	0.3926 	0.0004 	-0.7435 	0.0008 	0.4651 	0.0011 	0.3497 	0.0010 	2.3026 	0.0033 	4.8641 	0.0050 
1463.39257 	-0.00967 	-0.00003 	0.00006 	1463.33083 	-0.07141 	-0.00008 	0.00020 	1.1083 	0.0010 	0.3919 	0.0004 	-0.7426 	0.0007 	0.4645 	0.0013 	0.3499 	0.0010 	2.3019 	0.0045 	4.8635 	0.0072 
1464.83312 	-0.00996 	-0.00032 	0.00008 	1464.77213 	-0.07095 	0.00037 	0.00023 	1.1090 	0.0013 	0.3919 	0.0005 	-0.7433 	0.0009 	0.4659 	0.0012 	0.3500 	0.0011 	2.3027 	0.0035 	4.8630 	0.0053 
1466.27410 	-0.00981 	-0.00018 	0.00007 	1466.21238 	-0.07154 	-0.00022 	0.00025 	1.1074 	0.0013 	0.3916 	0.0005 	-0.7424 	0.0009 	0.4655 	0.0015 	0.3498 	0.0012 	2.3054 	0.0052 	4.8654 	0.0081 
1467.71477 	-0.00998 	-0.00035 	0.00010 	1467.65364 	-0.07112 	0.00020 	0.00030 	1.1076 	0.0015 	0.3912 	0.0005 	-0.7424 	0.0010 	0.4659 	0.0014 	0.3511 	0.0013 	2.3053 	0.0040 	4.8668 	0.0059 
1469.15575 	-0.00984 	-0.00021 	0.00008 	1469.09392 	-0.07168 	-0.00036 	0.00028 	1.1075 	0.0014 	0.3909 	0.0005 	-0.7417 	0.0010 	0.4666 	0.0016 	0.3516 	0.0014 	2.3036 	0.0055 	4.8685 	0.0083 
1471.07708 	-0.00964 	-0.00001 	0.00013 	1471.01530 	-0.07141 	-0.00010 	0.00023 	1.1097 	0.0015 	0.3909 	0.0005 	-0.7418 	0.0010 	0.4675 	0.0014 	0.3524 	0.0013 	2.3044 	0.0039 	4.8725 	0.0057 
1472.99811 	-0.00973 	-0.00011 	0.00007 	1472.93674 	-0.07110 	0.00021 	0.00030 	1.1098 	0.0014 	0.3910 	0.0005 	-0.7440 	0.0009 	0.4678 	0.0013 	0.3531 	0.0013 	2.3022 	0.0044 	4.8696 	0.0063 
1474.91925 	-0.00971 	-0.00008 	0.00009 	1474.85738 	-0.07158 	-0.00027 	0.00030 	1.1076 	0.0015 	0.3909 	0.0005 	-0.7434 	0.0010 	0.4679 	0.0016 	0.3523 	0.0016 	2.3018 	0.0051 	4.8649 	0.0075 
1476.36023 	-0.00957 	0.00005 	0.00011 	1476.29852 	-0.07128 	0.00003 	0.00029 	1.1099 	0.0014 	0.3913 	0.0005 	-0.7445 	0.0010 	0.4676 	0.0013 	0.3519 	0.0014 	2.3024 	0.0052 	4.8662 	0.0073 
1483.56460 	-0.00939 	0.00022 	0.00007 	1483.50196 	-0.07203 	-0.00074 	0.00016 	1.1115 	0.0013 	0.3931 	0.0005 	-0.7446 	0.0009 	0.4661 	0.0013 	0.3507 	0.0012 	2.3052 	0.0035 	4.8598 	0.0050 
1490.76900 	-0.00919 	0.00041 	0.00008 	1490.70643 	-0.07177 	-0.00049 	0.00022 	1.1132 	0.0013 	0.3936 	0.0005 	-0.7458 	0.0009 	0.4656 	0.0011 	0.3506 	0.0017 	2.3065 	0.0055 	4.8578 	0.0073 
1492.20947 	-0.00956 	0.00003 	0.00005 	1492.14763 	-0.07140 	-0.00012 	0.00015 	1.1124 	0.0011 	0.3939 	0.0004 	-0.7464 	0.0008 	0.4653 	0.0011 	0.3500 	0.0011 	2.3062 	0.0030 	4.8563 	0.0043 
1493.65043 	-0.00945 	0.00015 	0.00008 	1493.58857 	-0.07130 	-0.00002 	0.00026 	1.1128 	0.0015 	0.3943 	0.0005 	-0.7460 	0.0010 	0.4644 	0.0013 	0.3491 	0.0018 	2.3073 	0.0062 	4.8580 	0.0080 
1495.09106 	-0.00965 	-0.00006 	0.00005 	1495.02940 	-0.07131 	-0.00004 	0.00013 	1.1103 	0.0009 	0.3946 	0.0003 	-0.7462 	0.0006 	0.4636 	0.0009 	0.3482 	0.0009 	2.3044 	0.0025 	4.8517 	0.0035 
1496.53218 	-0.00938 	0.00022 	0.00006 	1496.46980 	-0.07175 	-0.00048 	0.00021 	1.1139 	0.0012 	0.3948 	0.0004 	-0.7476 	0.0008 	0.4639 	0.0010 	0.3484 	0.0014 	2.3071 	0.0045 	4.8541 	0.0060 
1497.97276 	-0.00964 	-0.00005 	0.00007 	1497.91109 	-0.07131 	-0.00003 	0.00017 	1.1121 	0.0011 	0.3951 	0.0004 	-0.7470 	0.0008 	0.4637 	0.0011 	0.3479 	0.0011 	2.3046 	0.0031 	4.8521 	0.0043 
1499.41350 	-0.00973 	-0.00014 	0.00004 	1499.35205 	-0.07119 	0.00008 	0.00013 	1.1119 	0.0010 	0.3950 	0.0003 	-0.7473 	0.0006 	0.4635 	0.0007 	0.3479 	0.0011 	2.3065 	0.0037 	4.8526 	0.0048 
1501.33506 	-0.00930 	0.00029 	0.00005 	1501.27300 	-0.07136 	-0.00009 	0.00015 	1.1127 	0.0013 	0.3952 	0.0005 	-0.7473 	0.0009 	0.4637 	0.0011 	0.3474 	0.0012 	2.3046 	0.0036 	4.8525 	0.0052 
1502.77567 	-0.00953 	0.00006 	0.00007 	1502.71414 	-0.07105 	0.00021 	0.00019 	1.1121 	0.0013 	0.3951 	0.0005 	-0.7464 	0.0009 	0.4633 	0.0010 	0.3480 	0.0015 	2.3030 	0.0050 	4.8520 	0.0067 
1504.21669 	-0.00934 	0.00024 	0.00005 	1504.15460 	-0.07144 	-0.00017 	0.00012 	1.1148 	0.0008 	0.3953 	0.0003 	-0.7482 	0.0006 	0.4639 	0.0008 	0.3478 	0.0008 	2.3054 	0.0024 	4.8525 	0.0034 
1505.65727 	-0.00960 	-0.00002 	0.00005 	1505.59618 	-0.07070 	0.00056 	0.00015 	1.1117 	0.0009 	0.3952 	0.0003 	-0.7462 	0.0006 	0.4631 	0.0007 	0.3468 	0.0009 	2.3067 	0.0032 	4.8540 	0.0044 
1507.09828 	-0.00943 	0.00014 	0.00005 	1507.03634 	-0.07137 	-0.00011 	0.00020 	1.1101 	0.0012 	0.3954 	0.0004 	-0.7447 	0.0008 	0.4623 	0.0011 	0.3468 	0.0011 	2.3057 	0.0033 	4.8567 	0.0047 
1508.53899 	-0.00956 	0.00002 	0.00006 	1508.47776 	-0.07079 	0.00046 	0.00017 	1.1098 	0.0010 	0.3949 	0.0004 	-0.7444 	0.0007 	0.4628 	0.0008 	0.3471 	0.0010 	2.3028 	0.0037 	4.8547 	0.0051 
1509.97994 	-0.00946 	0.00012 	0.00006 	1509.91809 	-0.07131 	-0.00005 	0.00021 	1.1103 	0.0013 	0.3947 	0.0005 	-0.7438 	0.0009 	0.4637 	0.0012 	0.3470 	0.0011 	2.3042 	0.0036 	4.8565 	0.0052 
1511.42071 	-0.00952 	0.00005 	0.00008 	1511.35934 	-0.07089 	0.00036 	0.00023 	1.1108 	0.0014 	0.3947 	0.0005 	-0.7442 	0.0009 	0.4629 	0.0012 	0.3475 	0.0012 	2.3033 	0.0047 	4.8576 	0.0067 
1512.86157 	-0.00950 	0.00006 	0.00006 	1512.79978 	-0.07129 	-0.00004 	0.00021 	1.1096 	0.0012 	0.3942 	0.0004 	-0.7441 	0.0008 	0.4630 	0.0011 	0.3476 	0.0010 	2.3053 	0.0033 	4.8617 	0.0048 
1514.30216 	-0.00976 	-0.00019 	0.00008 	1514.24179 	-0.07012 	0.00113 	0.00037 	1.1092 	0.0015 	0.3940 	0.0005 	-0.7437 	0.0010 	0.4636 	0.0013 	0.3482 	0.0013 	2.3051 	0.0047 	4.8603 	0.0070 
1515.74316 	-0.00959 	-0.00003 	0.00007 	1515.68197 	-0.07079 	0.00046 	0.00026 	1.1097 	0.0015 	0.3934 	0.0005 	-0.7432 	0.0010 	0.4648 	0.0014 	0.3487 	0.0013 	2.3025 	0.0040 	4.8591 	0.0057 
1517.66433 	-0.00954 	0.00002 	0.00006 	1517.60251 	-0.07136 	-0.00012 	0.00023 	1.1069 	0.0015 	0.3935 	0.0005 	-0.7421 	0.0010 	0.4628 	0.0013 	0.3478 	0.0012 	2.3024 	0.0050 	4.8599 	0.0074 
1519.10494 	-0.00977 	-0.00021 	0.00008 	1519.04397 	-0.07074 	0.00050 	0.00026 	1.1110 	0.0014 	0.3930 	0.0005 	-0.7434 	0.0009 	0.4647 	0.0012 	0.3492 	0.0011 	2.3017 	0.0041 	4.8605 	0.0061 
1520.54595 	-0.00961 	-0.00005 	0.00007 	1520.48407 	-0.07148 	-0.00024 	0.00027 	1.1064 	0.0025 	0.3927 	0.0009 	-0.7409 	0.0017 	0.4629 	0.0020 	0.3491 	0.0016 	2.3011 	0.0085 	4.8606 	0.0129 
1521.98672 	-0.00967 	-0.00011 	0.00010 	1521.92557 	-0.07082 	0.00042 	0.00030 	1.1094 	0.0016 	0.3923 	0.0006 	-0.7420 	0.0011 	0.4646 	0.0014 	0.3500 	0.0012 	2.3034 	0.0047 	4.8618 	0.0068 
1523.42763 	-0.00960 	-0.00005 	0.00007 	1523.36579 	-0.07144 	-0.00020 	0.00023 	1.1069 	0.0017 	0.3921 	0.0006 	-0.7399 	0.0011 	0.4648 	0.0015 	0.3497 	0.0012 	2.3024 	0.0051 	4.8628 	0.0078 
1525.34852 	-0.00983 	-0.00028 	0.00008 	1525.28679 	-0.07156 	-0.00033 	0.00023 	1.1075 	0.0015 	0.3917 	0.0005 	-0.7395 	0.0010 	0.4650 	0.0014 	0.3502 	0.0013 	2.3016 	0.0042 	4.8634 	0.0060 
1527.75005 	-0.00970 	-0.00016 	0.00012 	1527.68867 	-0.07108 	0.00015 	0.00029 	1.1107 	0.0013 	0.3917 	0.0005 	-0.7420 	0.0009 	0.4656 	0.0018 	0.3515 	0.0012 	2.3029 	0.0060 	4.8610 	0.0097 
1529.19096 	-0.00963 	-0.00009 	0.00006 	1529.12894 	-0.07165 	-0.00042 	0.00020 	1.1074 	0.0018 	0.3913 	0.0006 	-0.7395 	0.0012 	0.4662 	0.0016 	0.3516 	0.0011 	2.3013 	0.0052 	4.8622 	0.0082 
1530.63179 	-0.00964 	-0.00010 	0.00010 	1530.57040 	-0.07103 	0.00019 	0.00034 	1.1103 	0.0015 	0.3911 	0.0005 	-0.7407 	0.0010 	0.4678 	0.0020 	0.3524 	0.0014 	2.3006 	0.0070 	4.8618 	0.0113 
1532.07262 	-0.00965 	-0.00011 	0.00006 	1532.01091 	-0.07136 	-0.00014 	0.00021 	1.1076 	0.0013 	0.3912 	0.0005 	-0.7393 	0.0009 	0.4661 	0.0013 	0.3519 	0.0011 	2.3009 	0.0037 	4.8630 	0.0058 
1533.51374 	-0.00937 	0.00017 	0.00008 	1533.45176 	-0.07135 	-0.00013 	0.00024 	1.1107 	0.0013 	0.3912 	0.0005 	-0.7399 	0.0009 	0.4668 	0.0021 	0.3528 	0.0014 	2.2996 	0.0081 	4.8618 	0.0130 
1534.95422 	-0.00973 	-0.00019 	0.00007 	1534.89263 	-0.07132 	-0.00010 	0.00027 	1.1101 	0.0017 	0.3913 	0.0006 	-0.7395 	0.0011 	0.4661 	0.0016 	0.3530 	0.0014 	2.2989 	0.0046 	4.8594 	0.0071 
1536.87529 	-0.00978 	-0.00025 	0.00009 	1536.81351 	-0.07156 	-0.00035 	0.00022 	1.1088 	0.0014 	0.3913 	0.0005 	-0.7391 	0.0009 	0.4662 	0.0018 	0.3524 	0.0014 	2.3005 	0.0066 	4.8593 	0.0104 
1538.31641 	-0.00950 	0.00003 	0.00008 	1538.25470 	-0.07121 	0.00000 	0.00026 	1.1116 	0.0016 	0.3916 	0.0006 	-0.7402 	0.0011 	0.4666 	0.0015 	0.3532 	0.0013 	2.3002 	0.0043 	4.8598 	0.0068 
1539.75720 	-0.00955 	-0.00002 	0.00006 	1539.69588 	-0.07086 	0.00034 	0.00021 	1.1104 	0.0011 	0.3917 	0.0004 	-0.7398 	0.0007 	0.4672 	0.0013 	0.3528 	0.0012 	2.3007 	0.0048 	4.8586 	0.0073 
1541.19832 	-0.00927 	0.00025 	0.00014 	1541.13613 	-0.07146 	-0.00026 	0.00021 	1.1115 	0.0012 	0.3923 	0.0004 	-0.7397 	0.0008 	0.4662 	0.0012 	0.3527 	0.0010 	2.3023 	0.0033 	4.8597 	0.0049 
1542.63895 	-0.00948 	0.00004 	0.00007 	1542.57722 	-0.07121 	-0.00001 	0.00018 	1.1097 	0.0009 	0.3922 	0.0003 	-0.7396 	0.0006 	0.4667 	0.0011 	0.3519 	0.0011 	2.3007 	0.0043 	4.8575 	0.0063 
1544.07989 	-0.00937 	0.00015 	0.00007 	1544.01805 	-0.07122 	-0.00002 	0.00024 	1.1138 	0.0014 	0.3925 	0.0005 	-0.7414 	0.0010 	0.4675 	0.0013 	0.3525 	0.0012 	2.3020 	0.0037 	4.8579 	0.0056 
1545.52052 	-0.00959 	-0.00007 	0.00006 	1545.45848 	-0.07163 	-0.00043 	0.00016 	1.1145 	0.0012 	0.3928 	0.0004 	-0.7415 	0.0008 	0.4677 	0.0012 	0.3516 	0.0013 	2.3041 	0.0049 	4.8606 	0.0073 
1547.44179 	-0.00944 	0.00008 	0.00006 	1547.37955 	-0.07168 	-0.00049 	0.00016 	1.1124 	0.0017 	0.3931 	0.0006 	-0.7407 	0.0012 	0.4659 	0.0017 	0.3510 	0.0015 	2.3040 	0.0045 	4.8568 	0.0070 
1548.88272 	-0.00934 	0.00017 	0.00006 	1548.82092 	-0.07115 	0.00004 	0.00023 	1.1157 	0.0010 	0.3934 	0.0004 	-0.7423 	0.0007 	0.4667 	0.0011 	0.3513 	0.0013 	2.3029 	0.0047 	4.8560 	0.0067 
1550.32346 	-0.00945 	0.00007 	0.00005 	1550.26164 	-0.07127 	-0.00008 	0.00013 	1.1128 	0.0010 	0.3938 	0.0003 	-0.7423 	0.0006 	0.4659 	0.0010 	0.3506 	0.0009 	2.3034 	0.0025 	4.8531 	0.0038 
1551.76425 	-0.00950 	0.00002 	0.00005 	1551.70238 	-0.07137 	-0.00018 	0.00017 	1.1138 	0.0009 	0.3942 	0.0003 	-0.7423 	0.0006 	0.4651 	0.0009 	0.3502 	0.0011 	2.3039 	0.0039 	4.8546 	0.0053 
1553.20508 	-0.00950 	0.00001 	0.00005 	1553.14381 	-0.07078 	0.00041 	0.00015 	1.1124 	0.0010 	0.3945 	0.0004 	-0.7421 	0.0007 	0.4646 	0.0010 	0.3489 	0.0009 	2.3020 	0.0026 	4.8526 	0.0038 
1554.64610 	-0.00933 	0.00018 	0.00005 	1554.58411 	-0.07132 	-0.00014 	0.00018 	1.1133 	0.0009 	0.3948 	0.0003 	-0.7421 	0.0006 	0.4647 	0.0009 	0.3491 	0.0012 	2.3043 	0.0040 	4.8527 	0.0055 
1556.08678 	-0.00949 	0.00001 	0.00005 	1556.02514 	-0.07113 	0.00005 	0.00015 	1.1102 	0.0010 	0.3953 	0.0004 	-0.7401 	0.0007 	0.4621 	0.0010 	0.3472 	0.0010 	2.3050 	0.0027 	4.8535 	0.0039 
1560.40941 	-0.00937 	0.00013 	0.00005 	1560.34742 	-0.07137 	-0.00020 	0.00013 	1.1381 	0.0009 	0.4055 	0.0003 	-0.7725 	0.0006 	0.4617 	0.0007 	0.3460 	0.0012 	2.3058 	0.0042 	4.8556 	0.0056 
1561.85015 	-0.00948 	0.00002 	0.00008 	1561.78858 	-0.07104 	0.00013 	0.00022 	1.1369 	0.0013 	0.4055 	0.0005 	-0.7693 	0.0009 	0.4622 	0.0012 	0.3454 	0.0012 	2.3053 	0.0034 	4.8556 	0.0049 
1563.29115 	-0.00932 	0.00018 	0.00004 	1563.22932 	-0.07115 	0.00002 	0.00014 	1.1350 	0.0008 	0.4055 	0.0003 	-0.7647 	0.0005 	0.4605 	0.0006 	0.3453 	0.0008 	2.3044 	0.0027 	4.8579 	0.0037 
1564.73182 	-0.00949 	0.00000 	0.00007 	1564.67042 	-0.07088 	0.00028 	0.00019 	1.1371 	0.0011 	0.4053 	0.0004 	-0.7642 	0.0007 	0.4618 	0.0010 	0.3456 	0.0010 	2.3041 	0.0028 	4.8581 	0.0041 
1566.17286 	-0.00928 	0.00021 	0.00004 	1566.11086 	-0.07128 	-0.00012 	0.00013 	1.1359 	0.0008 	0.4051 	0.0003 	-0.7610 	0.0005 	0.4612 	0.0006 	0.3456 	0.0008 	2.3039 	0.0026 	4.8582 	0.0035 
1567.61346 	-0.00953 	-0.00004 	0.00007 	1567.55209 	-0.07090 	0.00027 	0.00021 	1.1336 	0.0011 	0.4050 	0.0004 	-0.7580 	0.0007 	0.4605 	0.0010 	0.3447 	0.0010 	2.3070 	0.0028 	4.8610 	0.0040 
1569.05444 	-0.00939 	0.00010 	0.00006 	1568.99259 	-0.07123 	-0.00007 	0.00021 	1.1339 	0.0012 	0.4048 	0.0004 	-0.7564 	0.0008 	0.4608 	0.0010 	0.3454 	0.0012 	2.3076 	0.0039 	4.8602 	0.0054 
1570.49511 	-0.00956 	-0.00008 	0.00006 	1570.43386 	-0.07081 	0.00035 	0.00018 	1.1349 	0.0009 	0.4046 	0.0003 	-0.7558 	0.0006 	0.4612 	0.0011 	0.3457 	0.0012 	2.3052 	0.0039 	4.8610 	0.0058 
1571.93612 	-0.00939 	0.00009 	0.00007 	1571.87436 	-0.07114 	0.00001 	0.00023 	1.1338 	0.0013 	0.4044 	0.0005 	-0.7535 	0.0009 	0.4611 	0.0012 	0.3455 	0.0013 	2.3040 	0.0041 	4.8637 	0.0057 
1573.37681 	-0.00953 	-0.00005 	0.00007 	1573.31556 	-0.07079 	0.00036 	0.00020 	1.1337 	0.0009 	0.4040 	0.0003 	-0.7519 	0.0006 	0.4608 	0.0012 	0.3462 	0.0011 	2.3048 	0.0039 	4.8640 	0.0059 
1574.81776 	-0.00942 	0.00005 	0.00005 	1574.75596 	-0.07123 	-0.00008 	0.00019 	1.1335 	0.0010 	0.4037 	0.0004 	-0.7514 	0.0007 	0.4619 	0.0009 	0.3467 	0.0010 	2.3066 	0.0031 	4.8645 	0.0044 
1576.25843 	-0.00959 	-0.00012 	0.00008 	1576.19731 	-0.07071 	0.00043 	0.00025 	1.1355 	0.0012 	0.4033 	0.0004 	-0.7516 	0.0008 	0.4625 	0.0014 	0.3479 	0.0013 	2.3043 	0.0046 	4.8641 	0.0070 
1577.69944 	-0.00943 	0.00004 	0.00006 	1577.63767 	-0.07120 	-0.00005 	0.00020 	1.1329 	0.0011 	0.4030 	0.0004 	-0.7495 	0.0008 	0.4621 	0.0010 	0.3474 	0.0010 	2.3051 	0.0032 	4.8655 	0.0046 
1579.14028 	-0.00943 	0.00004 	0.00008 	1579.07844 	-0.07126 	-0.00012 	0.00023 	1.1343 	0.0011 	0.4029 	0.0004 	-0.7495 	0.0007 	0.4622 	0.0014 	0.3477 	0.0012 	2.3035 	0.0046 	4.8624 	0.0071 
1580.58105 	-0.00950 	-0.00003 	0.00006 	1580.51928 	-0.07126 	-0.00012 	0.00021 	1.1317 	0.0017 	0.4025 	0.0006 	-0.7479 	0.0011 	0.4621 	0.0014 	0.3478 	0.0014 	2.3027 	0.0049 	4.8644 	0.0073 
1584.90334 	-0.00973 	-0.00027 	0.00013 	1584.84233 	-0.07074 	0.00040 	0.00048 	1.1302 	0.0021 	0.3994 	0.0007 	-0.7486 	0.0014 	0.4650 	0.0022 	0.3512 	0.0020 	2.3049 	0.0069 	4.8683 	0.0103 
1588.74566 	-0.00964 	-0.00019 	0.00010 	1588.68436 	-0.07094 	0.00018 	0.00033 	1.1316 	0.0016 	0.4000 	0.0006 	-0.7526 	0.0010 	0.4641 	0.0014 	0.3513 	0.0013 	2.3037 	0.0043 	4.8658 	0.0063 
1590.18659 	-0.00955 	-0.00010 	0.00007 	1590.12476 	-0.07139 	-0.00026 	0.00022 	1.1308 	0.0016 	0.4003 	0.0006 	-0.7530 	0.0010 	0.4636 	0.0014 	0.3512 	0.0012 	2.3004 	0.0046 	4.8639 	0.0070 
----------  --------  --------  -------   ----------  --------  --------  -------   ------  ------  ------  ------  -------   ------  ------  ------  ------  ------  ------  ------  ------  ------

==> data_full_table_and_supplementary_data/TESS_Light_Curves_V838Cyg_FluxMins.dat <==
    BJD-2457000      delta Flux
1.6833673706e+003 2.2043500e+001
1.6833882446e+003 3.6286760e+001
1.6834090576e+003 3.2803321e+001
1.6834298706e+003 2.7572156e+001
1.6834507446e+003 2.3840038e+001
1.6834715576e+003 2.0436413e+001
1.6834923706e+003 1.7443897e+001
1.6835132446e+003 1.5738012e+001
1.6835340576e+003 1.3900547e+001
1.6835548706e+003 1.2173045e+001
1.6835757446e+003 1.1175333e+001
1.6835965576e+003 9.3799186e+000
1.6836173706e+003 7.7595767e+000
1.6836382446e+003 6.9863738e+000
1.6836590576e+003 6.1231075e+000
1.6836798706e+003 5.7017225e+000
1.6837007446e+003 5.7279522e+000
1.6837215576e+003 5.5788218e+000
1.6837423706e+003 5.0149538e+000
1.6837632446e+003 5.1789275e+000
1.6837840576e+003 4.0766752e+000
1.6838048706e+003 2.5173630e+000
1.6838257446e+003 4.7284124e+000
1.6838465576e+003 2.0978606e+001
1.6838673706e+003 3.6055832e+001
1.6838882446e+003 3.3495401e+001
1.6839090576e+003 2.8125999e+001
1.6839298706e+003 2.4140330e+001
1.6839507446e+003 2.0592889e+001
1.6839715576e+003 1.8044142e+001
1.6839923706e+003 1.5862730e+001
1.6840132446e+003 1.4081650e+001
1.6840340576e+003 1.2858548e+001
1.6840548706e+003 1.1108576e+001
1.6840757446e+003 9.5609702e+000
1.6840965576e+003 8.2376014e+000
1.6841173706e+003 7.1934945e+000
1.6841382446e+003 6.0749847e+000
1.6841590576e+003 5.8217138e+000
1.6841798706e+003 5.8804486e+000
1.6842007446e+003 5.4870773e+000
1.6842215576e+003 5.4048521e+000
1.6842423706e+003 5.3078807e+000
1.6842632446e+003 4.3517750e+000
1.6842840576e+003 2.6507971e+000
1.6843048706e+003 4.8479263e+000
1.6843257446e+003 1.9662436e+001
1.6843465576e+003 3.6358392e+001
1.6843673706e+003 3.3459660e+001
1.6843882446e+003 2.8558484e+001
1.6844090576e+003 2.4290576e+001
1.6844298706e+003 2.1091385e+001
1.6844507446e+003 1.8345696e+001
1.6844715576e+003 1.5968890e+001
1.6844923706e+003 1.4565082e+001
1.6845132446e+003 1.2677219e+001
1.6845340576e+003 1.1337196e+001
1.6845548706e+003 9.4926084e+000
1.6845757446e+003 8.4240457e+000
1.6845965576e+003 6.8764602e+000
1.6846173706e+003 6.3293335e+000
1.6846382446e+003 6.0444803e+000
1.6846590576e+003 6.0464635e+000
1.6846798706e+003 5.5706809e+000
1.6847007446e+003 5.4331873e+000
1.6847215576e+003 5.2413201e+000
1.6847423706e+003 3.9646304e+000
1.6847632446e+003 2.8510855e+000
1.6847840576e+003 4.3443537e+000
1.6848048706e+003 1.8799149e+001
1.6848257446e+003 3.5902473e+001
1.6848465576e+003 3.4263496e+001
1.6848673706e+003 2.9271060e+001
1.6848882446e+003 2.4364747e+001
1.6849090576e+003 2.1205945e+001
1.6849298706e+003 1.8376966e+001
1.6849507446e+003 1.6336879e+001
1.6849715576e+003 1.4506196e+001
1.6849923706e+003 1.2860449e+001
1.6850132446e+003 1.1290096e+001
1.6850340576e+003 9.7185887e+000
1.6850548706e+003 8.2830881e+000
1.6850757446e+003 6.9787065e+000
1.6850965576e+003 6.0645556e+000
1.6851173706e+003 5.6459821e+000
1.6851382446e+003 5.5610531e+000
1.6851590576e+003 5.6158585e+000
1.6851798706e+003 5.3415050e+000
1.6852007446e+003 5.1618339e+000
1.6852215576e+003 4.3176869e+000
1.6852423706e+003 2.5651844e+000
1.6852632446e+003 4.1825978e+000
1.6852840576e+003 1.7444393e+001
1.6853048706e+003 3.5394171e+001
1.6853257446e+003 3.4162222e+001
1.6853465576e+003 2.8519550e+001
1.6853673706e+003 2.4126707e+001
1.6853882446e+003 2.1001364e+001
1.6854090576e+003 1.8742309e+001
1.6854298706e+003 1.6270149e+001
1.6854507446e+003 1.4601652e+001
1.6854715576e+003 1.2469053e+001
1.6854923706e+003 1.1060596e+001
1.6855132446e+003 9.8476031e+000
1.6855340576e+003 7.9803517e+000
1.6855548706e+003 7.0256799e+000
1.6855757446e+003 6.0680254e+000
1.6855965576e+003 5.4682176e+000
1.6856173706e+003 5.4309608e+000
1.6856382446e+003 5.0553574e+000
1.6856590576e+003 4.9272774e+000
1.6856798706e+003 5.0825063e+000
1.6857007446e+003 3.9248827e+000
1.6857215576e+003 2.5531030e+000
1.6857423706e+003 3.4498308e+000
1.6857632446e+003 1.6273140e+001
1.6857840576e+003 3.4482816e+001
1.6858048706e+003 3.4124034e+001
1.6858257446e+003 2.9199139e+001
1.6858465576e+003 2.4567178e+001
1.6858673706e+003 2.0964140e+001
1.6858882446e+003 1.8367018e+001
1.6859090576e+003 1.6073512e+001
1.6859298706e+003 1.4446420e+001
1.6859507446e+003 1.2823774e+001
1.6859715576e+003 1.1062024e+001
1.6859923706e+003 9.3334973e+000
1.6860132446e+003 7.9270303e+000
1.6860340576e+003 6.8157833e+000
1.6860548706e+003 5.7833185e+000
1.6860757446e+003 5.3610553e+000
1.6860965576e+003 5.3569978e+000
1.6861173706e+003 5.5536933e+000
1.6861382446e+003 4.9380353e+000
1.6861590576e+003 4.6965453e+000
1.6861798706e+003 4.1161309e+000
1.6862007446e+003 2.5186508e+000
1.6862215576e+003 3.0083235e+000
1.6862423706e+003 1.4921343e+001
1.6862632446e+003 3.3820252e+001
1.6862840576e+003 3.4163670e+001
1.6863048706e+003 2.9301482e+001
1.6863257446e+003 2.4840038e+001
1.6863465576e+003 2.1472368e+001
1.6863673706e+003 1.8626044e+001
1.6863882446e+003 1.5989019e+001
1.6864090576e+003 1.3982304e+001
1.6864298706e+003 1.2624328e+001
1.6864507446e+003 1.0805619e+001
1.6864715576e+003 9.3071401e+000
1.6864923706e+003 8.0722758e+000
1.6865132446e+003 6.6313776e+000
1.6865340576e+003 5.9498015e+000
1.6865548706e+003 5.2472431e+000
1.6865757446e+003 5.5986108e+000
1.6865965576e+003 5.2846074e+000
1.6866173706e+003 4.8585412e+000
1.6866382446e+003 4.6989458e+000
1.6866590576e+003 3.7182868e+000
1.6866798706e+003 2.1531889e+000
1.6867007446e+003 2.8823706e+000
1.6867215576e+003 1.3791458e+001
1.6867423706e+003 3.3257797e+001
1.6867632446e+003 3.4151512e+001
1.6867840576e+003 2.9162126e+001
1.6868048706e+003 2.4526852e+001
1.6868257446e+003 2.1449082e+001
1.6868465576e+003 1.8495718e+001
1.6868673706e+003 1.6337692e+001
1.6868882446e+003 1.4322180e+001
1.6869090576e+003 1.2647575e+001
1.6869298706e+003 1.1378720e+001
1.6869507446e+003 9.4651267e+000
1.6869715576e+003 7.9455372e+000
1.6869923706e+003 6.4129367e+000
1.6870132446e+003 6.2349603e+000
1.6870340576e+003 5.5719597e+000
1.6870548706e+003 5.2960503e+000
1.6870757446e+003 5.3728347e+000
1.6870965576e+003 4.7927233e+000
1.6871173706e+003 4.6170605e+000
1.6871382446e+003 4.0026849e+000
1.6871590576e+003 2.5375575e+000
1.6871798706e+003 2.9551120e+000
1.6872007446e+003 1.2851414e+001
1.6872215576e+003 3.2821880e+001
1.6872423706e+003 3.4957733e+001
1.6872632446e+003 2.9500214e+001
1.6872840576e+003 2.4878843e+001
1.6873048706e+003 2.1323763e+001
1.6873257446e+003 1.8673885e+001
1.6873465576e+003 1.6157983e+001
1.6873673706e+003 1.4484346e+001
1.6873882446e+003 1.2731537e+001
1.6874090576e+003 1.1199676e+001
1.6874298706e+003 9.8718006e+000
1.6874507446e+003 8.2272718e+000
1.6874715576e+003 6.5266563e+000
1.6874923706e+003 6.0645442e+000
1.6875132446e+003 5.5030752e+000
1.6875340576e+003 5.4791424e+000
1.6875548706e+003 5.3147493e+000
1.6875757446e+003 4.9717621e+000
1.6875965576e+003 5.2054644e+000
1.6876173706e+003 4.2335515e+000
1.6876382446e+003 2.8009858e+000
1.6876590576e+003 2.7368326e+000
1.6876798706e+003 1.1674976e+001
1.6877007446e+003 3.1827237e+001
1.6877215576e+003 3.5040006e+001
1.6877423706e+003 2.9662611e+001
1.6877632446e+003 2.5438097e+001
1.6877840576e+003 2.1607118e+001
1.6878048706e+003 1.8652673e+001
1.6878257446e+003 1.6573476e+001
1.6878465576e+003 1.4689773e+001
1.6878673706e+003 1.3054504e+001
1.6878882446e+003 1.1389728e+001
1.6879090576e+003 6.3720553e+000
1.6879298706e+003 8.5959332e+000
1.6879507446e+003 7.1932844e+000
1.6879715576e+003 6.2045614e+000
1.6879923706e+003 5.8736481e+000
1.6880132446e+003 5.4978996e+000
1.6880340576e+003 5.5512357e+000
1.6880548706e+003 4.9134063e+000
1.6880757446e+003 5.1459883e+000
1.6880965576e+003 4.0387638e+000
1.6881173706e+003 2.4587668e+000
1.6881382446e+003 2.6936092e+000
1.6881590576e+003 1.0762214e+001
1.6881798706e+003 3.1304027e+001
1.6882007446e+003 3.4929438e+001
1.6882215576e+003 3.0121730e+001
1.6882423706e+003 2.5532979e+001
1.6882632446e+003 2.1783540e+001
1.6882840576e+003 1.9144580e+001
1.6883048706e+003 1.6679432e+001
1.6883257446e+003 1.4728214e+001
1.6883465576e+003 1.2819489e+001
1.6883673706e+003 1.1078232e+001
1.6883882446e+003 9.8144706e+000
1.6884090576e+003 8.4100301e+000
1.6884298706e+003 7.0567656e+000
1.6884507446e+003 6.0012105e+000
1.6884715576e+003 5.5731293e+000
1.6884923706e+003 5.4515632e+000
1.6885132446e+003 5.3816440e+000
1.6885340576e+003 4.7626276e+000
1.6885548706e+003 4.9632033e+000
1.6885757446e+003 4.3074132e+000
1.6885965576e+003 2.4295676e+000
1.6886173706e+003 2.4510973e+000
1.6886382446e+003 1.0223124e+001
1.6886590576e+003 3.0135836e+001
1.6886798706e+003 3.5508916e+001
1.6887006836e+003 3.0228624e+001
1.6887214966e+003 2.5688406e+001
1.6887423706e+003 2.2089629e+001
1.6887631836e+003 1.8962737e+001
1.6887839966e+003 1.6987012e+001
1.6888048706e+003 1.4696263e+001
1.6888256836e+003 1.2774117e+001
1.6888464966e+003 1.1393009e+001
1.6888673706e+003 9.9647253e+000
1.6888881836e+003 8.5860051e+000
1.6889089966e+003 7.3458421e+000
1.6889298706e+003 5.7289472e+000
1.6889506836e+003 5.6275466e+000
1.6889714966e+003 5.5623560e+000
1.6889923706e+003 5.1763760e+000
1.6890131836e+003 4.8886388e+000
1.6890339966e+003 4.6994402e+000
1.6890548706e+003 4.4206761e+000
1.6890756836e+003 3.1409783e+000
1.6890964966e+003 2.3006070e+000
1.6891173706e+003 9.1765152e+000
1.6891381836e+003 2.9540955e+001
1.6891589966e+003 3.5487380e+001
1.6891798706e+003 3.0953421e+001
1.6892006836e+003 2.6030149e+001
1.6892214966e+003 2.2181294e+001
1.6892423706e+003 1.9064437e+001
1.6892631836e+003 1.6414085e+001
1.6892839966e+003 1.4718816e+001
1.6893048706e+003 1.2812423e+001
1.6893256836e+003 1.1414998e+001
1.6893464966e+003 9.8252878e+000
1.6893673706e+003 8.2817765e+000
1.6893881836e+003 7.1185078e+000
1.6894089966e+003 6.1052334e+000
1.6894298706e+003 5.5051685e+000
1.6894506836e+003 5.0659328e+000
1.6894714966e+003 5.4341790e+000
1.6894923706e+003 4.7849018e+000
1.6895131836e+003 4.7605997e+000
1.6895339966e+003 4.4609173e+000
1.6895548706e+003 2.7447022e+000
1.6895756836e+003 2.2424039e+000
1.6895964966e+003 8.5538703e+000
1.6896173706e+003 2.8042565e+001
1.6896381836e+003 3.5795034e+001
1.6896589966e+003 3.1418546e+001
1.6896798706e+003 2.6052778e+001
1.6897006836e+003 2.2446349e+001
1.6897214966e+003 1.9548918e+001
1.6897423706e+003 1.6759902e+001
1.6897631836e+003 1.4769364e+001
1.6897839966e+003 1.3176099e+001
1.6898048706e+003 1.1566056e+001
1.6898256836e+003 1.0025218e+001
1.6898464966e+003 8.6604939e+000
1.6898673706e+003 7.1101950e+000
1.6898881836e+003 6.2657636e+000
1.6899089966e+003 5.6712341e+000
1.6899298706e+003 5.5183201e+000
1.6899506836e+003 5.7800626e+000
1.6899714966e+003 5.2148663e+000
1.6899923706e+003 4.6480535e+000
1.6900131836e+003 4.2432697e+000
1.6900339966e+003 3.3264228e+000
1.6900548706e+003 2.2357185e+000
1.6900756836e+003 7.5582688e+000
1.6900964966e+003 2.7751143e+001
1.6901173706e+003 3.6324256e+001
1.6901381836e+003 3.1320672e+001
1.6901589966e+003 2.6371208e+001
1.6901798706e+003 2.2636377e+001
1.6902006836e+003 1.9538623e+001
1.6902214966e+003 1.7047159e+001
1.6902423706e+003 1.5098925e+001
1.6902631836e+003 1.2959525e+001
1.6902839966e+003 1.1919447e+001
1.6903048706e+003 1.0268790e+001
1.6903256836e+003 8.2508538e+000
1.6903464966e+003 7.0606680e+000
1.6903673706e+003 6.0211006e+000
1.6903881836e+003 5.5114005e+000
1.6904089966e+003 5.5228661e+000
1.6904298706e+003 5.4358965e+000
1.6904506836e+003 5.1559842e+000
1.6904714966e+003 4.8561189e+000
1.6904923706e+003 4.9569752e+000
1.6905131836e+003 3.4864313e+000
1.6905339966e+003 2.4437989e+000
1.6905548706e+003 7.1881272e+000
1.6905756836e+003 2.6408087e+001
1.6905964966e+003 3.6168286e+001
1.6906173706e+003 3.1886957e+001
1.6906381836e+003 2.6904125e+001
1.6906589966e+003 2.3057428e+001
1.6906798706e+003 1.9561998e+001
1.6907006836e+003 1.7268395e+001
1.6907214966e+003 1.5317767e+001
1.6907423706e+003 1.3716213e+001
1.6907631836e+003 1.1691154e+001
1.6907839966e+003 1.0533096e+001
1.6908048706e+003 8.9609146e+000
1.6908256836e+003 7.2448828e+000
1.6908464966e+003 6.5626408e+000
1.6908673706e+003 5.9067640e+000
1.6908881836e+003 5.7914474e+000
1.6909089966e+003 5.7537435e+000
1.6909298706e+003 5.3342609e+000
1.6909506836e+003 5.2481878e+000
1.6909714966e+003 5.1973889e+000
1.6909923706e+003 3.6552097e+000
1.6910131836e+003 2.6750706e+000
1.6910339966e+003 6.5236227e+000
1.6910548706e+003 2.5439947e+001
1.6910756836e+003 3.6168886e+001
1.6910964966e+003 3.2198114e+001
1.6911173706e+003 2.6891989e+001
1.6911381836e+003 2.3316745e+001
1.6911589966e+003 2.0173251e+001
1.6911798706e+003 1.7924955e+001
1.6912006836e+003 1.5630840e+001
1.6912214966e+003 1.3924788e+001
1.6912423706e+003 1.1997345e+001
1.6912631836e+003 1.0898854e+001
1.6912839966e+003 9.2876185e+000
1.6913048706e+003 7.7202447e+000
1.6913256836e+003 6.9891433e+000
1.6913464966e+003 6.3391469e+000
1.6913673706e+003 5.6458169e+000
1.6913881836e+003 5.5038446e+000
1.6914089966e+003 5.4308922e+000
1.6914298706e+003 5.3653350e+000
1.6914506836e+003 4.9226138e+000
1.6914714966e+003 3.6587165e+000
1.6914923706e+003 2.5278048e+000
1.6915131836e+003 6.0864178e+000
1.6915339966e+003 2.4606134e+001
1.6915548706e+003 3.6159618e+001
1.6915756836e+003 3.2381671e+001
1.6915964966e+003 2.7435131e+001
1.6916173706e+003 2.3400655e+001
1.6916381836e+003 2.0287828e+001
1.6916589966e+003 1.7870120e+001
1.6916798706e+003 1.5518766e+001
1.6917006836e+003 1.3751706e+001
1.6917214966e+003 1.1983534e+001
1.6917423706e+003 1.0671366e+001
1.6917631836e+003 9.0449114e+000
1.6917839966e+003 7.7266793e+000
1.6918048706e+003 6.5285406e+000
1.6918256836e+003 6.0331726e+000
1.6918464966e+003 5.6299445e+000
1.6918673706e+003 5.6792992e+000
1.6918881836e+003 5.1647244e+000
1.6919089966e+003 5.0518206e+000
1.6919298706e+003 5.4539911e+000
1.6919506836e+003 3.6385665e+000
1.6919714966e+003 2.4861956e+000
1.6919923706e+003 5.5023500e+000
1.6920131836e+003 2.3073425e+001
1.6920339966e+003 3.5787381e+001
1.6920548706e+003 3.2644423e+001
1.6920756836e+003 2.7519756e+001
1.6920964966e+003 2.3484297e+001
1.6921173706e+003 2.0133252e+001
1.6921381836e+003 1.7694727e+001
1.6921589966e+003 1.5447436e+001
1.6921798706e+003 1.3845097e+001
1.6922006836e+003 1.1807792e+001
1.6922214966e+003 1.0474410e+001
1.6922423706e+003 9.3304533e+000
1.6922631836e+003 7.8623447e+000
1.6922839966e+003 6.4214158e+000
1.6923048706e+003 5.4636152e+000
1.6923256836e+003 5.2354994e+000
1.6923464966e+003 5.2200316e+000
1.6923673706e+003 5.1389845e+000
1.6923881836e+003 5.0101785e+000
1.6924298706e+003 3.7140614e+000
1.6924506836e+003 2.2192393e+000
1.6924714966e+003 4.8740275e+000
1.6924923706e+003 2.1055339e+001
1.6925131836e+003 3.5458189e+001
1.6925339966e+003 3.2384777e+001
1.6925548706e+003 2.7612063e+001
1.6925756836e+003 2.3418490e+001
1.6925964966e+003 2.0309186e+001
1.6926173706e+003 1.7592895e+001
1.6926381836e+003 1.5330388e+001
1.6926589966e+003 1.3819606e+001
1.6926798706e+003 1.1898262e+001
1.6927006836e+003 1.0472078e+001
1.6927214966e+003 8.6966656e+000
1.6927423706e+003 7.4852865e+000
1.6927631836e+003 6.2655558e+000
1.6927839966e+003 5.3772611e+000
1.6928048706e+003 5.2388424e+000
1.6928256836e+003 5.5408701e+000
1.6928464966e+003 4.7535617e+000
1.6928673706e+003 4.8670605e+000
1.6928881836e+003 4.7387361e+000
1.6929089966e+003 3.9256128e+000
1.6929298706e+003 1.9053079e+000
1.6929506836e+003 3.9111506e+000
1.6929714966e+003 2.0087219e+001
1.6929923706e+003 3.5380509e+001
1.6930131836e+003 3.2918915e+001
1.6930339966e+003 2.7630065e+001
1.6930548706e+003 2.3173693e+001
1.6930756836e+003 2.0075252e+001
1.6930964966e+003 1.7523904e+001
1.6931173706e+003 1.5327230e+001
1.6931381836e+003 1.3254803e+001
1.6931589966e+003 1.1766004e+001
1.6931798706e+003 1.0560184e+001
1.6932006836e+003 8.6921297e+000
1.6932214966e+003 7.0325425e+000
1.6932423706e+003 6.0203335e+000
1.6932631836e+003 5.3899921e+000
1.6932839966e+003 5.1947875e+000
1.6933048706e+003 4.7014494e+000
1.6933256836e+003 4.7323797e+000
1.6933464966e+003 4.7698784e+000
1.6933673706e+003 4.5486049e+000
1.6933881836e+003 3.2961251e+000
1.6934089966e+003 1.9344344e+000
1.6934298706e+003 4.1168385e+000
1.6934506836e+003 1.9118895e+001
1.6934714966e+003 3.5324683e+001
1.6934923706e+003 3.2678363e+001
1.6935131836e+003 2.7749828e+001
1.6935339966e+003 2.3480021e+001
1.6935548706e+003 2.0142735e+001
1.6935756836e+003 1.7201708e+001
1.6935964966e+003 1.5210240e+001
1.6936173706e+003 1.3452121e+001
1.6936381836e+003 1.1918379e+001
1.6936589966e+003 9.8482808e+000
1.6936798706e+003 8.8020358e+000
1.6937006836e+003 7.2256457e+000
1.6937214966e+003 6.1379320e+000
1.6937423706e+003 5.1690565e+000
1.6937631836e+003 5.1058694e+000
1.6937839966e+003 4.7162606e+000
1.6938048706e+003 4.6843315e+000
1.6938256836e+003 4.6064029e+000
1.6938464966e+003 4.8794265e+000
1.6938673706e+003 3.5227494e+000
1.6938881836e+003 2.2796702e+000
1.6939089966e+003 3.4950615e+000
1.6939298706e+003 1.7472855e+001
1.6939506836e+003 3.5117639e+001
1.6939714966e+003 3.3369990e+001
1.6939923706e+003 2.8106878e+001
1.6940131836e+003 2.3729486e+001
1.6940339966e+003 2.0408123e+001
1.6940548706e+003 1.7933499e+001
1.6940756836e+003 1.5333597e+001
1.6940964966e+003 1.3761816e+001
1.6941173706e+003 1.1899115e+001
1.6941381836e+003 1.0684132e+001
1.6941589966e+003 8.3892385e+000
1.6941798096e+003 7.2565163e+000
1.6942006226e+003 6.4287105e+000
1.6942214966e+003 5.1411052e+000
1.6942423096e+003 5.0127090e+000
1.6942631226e+003 5.0205519e+000
1.6942839966e+003 5.0589345e+000
1.6943048096e+003 4.5937085e+000
1.6943256226e+003 5.0189785e+000
1.6943464966e+003 3.4452117e+000
1.6943673096e+003 1.8308587e+000
1.6943881226e+003 2.9973477e+000
1.6944089966e+003 1.6340637e+001
1.6944298096e+003 3.4551227e+001
1.6944506226e+003 3.3800511e+001
1.6944714966e+003 2.7878457e+001
1.6944923096e+003 2.3340006e+001
1.6945131226e+003 2.0017535e+001
1.6945339966e+003 1.7567098e+001
1.6945548096e+003 1.5165050e+001
1.6945756226e+003 1.3644312e+001
1.6945964966e+003 1.1904978e+001
1.6946173096e+003 1.0631346e+001
1.6946381226e+003 9.0032366e+000
1.6946589966e+003 7.5058851e+000
1.6946798096e+003 6.7053485e+000
1.6947006226e+003 5.2529722e+000
1.6947214966e+003 4.7544794e+000
1.6947423096e+003 5.0385698e+000
1.6947631226e+003 4.9279069e+000
1.6947839966e+003 4.6089606e+000
1.6948048096e+003 4.6905555e+000
1.6948256226e+003 3.6695392e+000
1.6948464966e+003 1.5383986e+000
1.6948673096e+003 3.0088528e+000
1.6948881226e+003 1.4834704e+001
1.6949089966e+003 3.3923900e+001
1.6949298096e+003 3.3407558e+001
1.6949506226e+003 2.8426861e+001
1.6949714966e+003 2.4076153e+001
1.6949923096e+003 2.0324554e+001
1.6950131226e+003 1.8115699e+001
1.6950339966e+003 1.5589779e+001
1.6950548096e+003 1.3740927e+001
1.6950756226e+003 1.2182691e+001
1.6950964966e+003 1.0510530e+001
1.6951173096e+003 8.9801902e+000
1.6951381226e+003 7.4223460e+000
1.6951589966e+003 6.4176817e+000
1.6951798096e+003 5.2847949e+000
1.6952006226e+003 4.9110748e+000
1.6952214966e+003 4.9430619e+000
1.6952423096e+003 4.7757137e+000
1.6952631226e+003 4.3945055e+000
1.6952839966e+003 4.9797726e+000
1.6953048096e+003 3.4990153e+000
1.6953256226e+003 2.0843735e+000
1.6953464966e+003 2.8837940e+000
1.6953673096e+003 1.3992777e+001
1.6953881226e+003 3.3270769e+001
1.6954089966e+003 3.3739192e+001
1.6954298096e+003 2.8774282e+001
1.6954506226e+003 2.4159709e+001
1.6954714966e+003 2.0616843e+001
1.6954923096e+003 1.7758194e+001
1.6955131226e+003 1.5228586e+001
1.6955339966e+003 1.4027717e+001
1.6955548096e+003 1.2274347e+001
1.6955756226e+003 1.0690419e+001
1.6955964966e+003 8.8459819e+000
1.6956173096e+003 7.5207504e+000
1.6956381226e+003 6.2289230e+000
1.6956589966e+003 5.2545659e+000
1.6956798096e+003 4.8024638e+000
1.6957006226e+003 4.6834488e+000
1.6957214966e+003 4.5030419e+000
1.6957423096e+003 4.3618591e+000
1.6957631226e+003 4.0385647e+000
1.6957839966e+003 3.1595527e+000
1.6958048096e+003 1.5984826e+000
1.6958256226e+003 2.3258801e+000
1.6958464966e+003 1.2437514e+001
1.6958673096e+003 3.2020728e+001
1.6958881226e+003 3.3344432e+001
1.6959089966e+003 2.8018163e+001
1.6959298096e+003 2.3828589e+001
1.6959506226e+003 2.0046074e+001
1.6959714966e+003 1.7601767e+001
1.6959923096e+003 1.5047282e+001
1.6960131226e+003 1.3221072e+001
1.6960339966e+003 1.1666808e+001
1.6960548096e+003 1.0063930e+001
1.6960756226e+003 8.2298038e+000
1.6960964966e+003 6.4188836e+000
1.6961173096e+003 5.7197066e+000
1.6961381226e+003 4.7243758e+000
1.6961589966e+003 4.3176028e+000
1.6961798096e+003 4.2715022e+000
1.6962006226e+003 4.1317976e+000
1.6962214966e+003 3.7241287e+000
1.6962423096e+003 3.6463877e+000
1.6962631226e+003 3.1689095e+000
1.6962839966e+003 1.6572096e+000
1.6963048096e+003 1.6590591e+000
1.6963256226e+003 1.1125941e+001
1.6963464966e+003 3.1105718e+001
1.6963673096e+003 3.3407668e+001
1.6973673096e+003 2.6124110e+001
1.6973881226e+003 2.2660741e+001
1.6974089966e+003 1.9989577e+001
1.6974298096e+003 1.7318940e+001
1.6974506226e+003 1.5399094e+001
1.6974714966e+003 1.3665944e+001
1.6974923096e+003 1.2087857e+001
1.6975131226e+003 1.0659921e+001
1.6975339966e+003 9.0679081e+000
1.6975548096e+003 7.5681419e+000
1.6975756226e+003 6.7386443e+000
1.6975964966e+003 6.2195257e+000
1.6976173096e+003 6.1124616e+000
1.6976381226e+003 5.7811059e+000
1.6976589966e+003 5.9162302e+000
1.6976798096e+003 5.6587998e+000
1.6977006226e+003 5.3354980e+000
1.6977214966e+003 3.4204021e+000
1.6977423096e+003 3.2289756e+000
1.6977631226e+003 1.0829295e+001
1.6977839966e+003 3.0642725e+001
1.6978048096e+003 3.6193757e+001
1.6978256226e+003 3.1056787e+001
1.6978464966e+003 2.6588807e+001
1.6978673096e+003 2.2608611e+001
1.6978881226e+003 1.9671876e+001
1.6979089966e+003 1.7702979e+001
1.6979298096e+003 1.5564754e+001
1.6979506226e+003 1.3921799e+001
1.6979714966e+003 1.2513151e+001
1.6979923096e+003 1.0538268e+001
1.6980131226e+003 9.2177855e+000
1.6980339966e+003 8.1607230e+000
1.6980548096e+003 6.9483703e+000
1.6980756226e+003 6.4111190e+000
1.6980964966e+003 6.4303430e+000
1.6981173096e+003 6.1693781e+000
1.6981381226e+003 6.2297576e+000
1.6981589966e+003 6.0832153e+000
1.6981798096e+003 5.7179219e+000
1.6982006226e+003 3.9352669e+000
1.6982214966e+003 3.2695336e+000
1.6982423096e+003 9.8911850e+000
1.6982631226e+003 2.9785672e+001
1.6982839355e+003 3.7094288e+001
1.6983047485e+003 3.1945293e+001
1.6983256226e+003 2.6867817e+001
1.6983464355e+003 2.3253501e+001
1.6983672485e+003 2.0170978e+001
1.6983881226e+003 1.7711761e+001
1.6984089355e+003 1.5813921e+001
1.6984297485e+003 1.3972845e+001
1.6984506226e+003 1.2645269e+001
1.6984714355e+003 1.0870703e+001
1.6984922485e+003 9.5116755e+000
1.6985131226e+003 8.0385486e+000
1.6985339355e+003 7.0448373e+000
1.6985547485e+003 6.6122541e+000
1.6985756226e+003 6.5662028e+000
1.6985964355e+003 6.3274385e+000
1.6986172485e+003 6.0469108e+000
1.6986381226e+003 5.7468894e+000
1.6986589355e+003 5.5614013e+000
1.6986797485e+003 3.9580117e+000
1.6987006226e+003 3.6742146e+000
1.6987214355e+003 9.3307447e+000
1.6987422485e+003 2.9322778e+001
1.6987631226e+003 3.6438981e+001
1.6987839355e+003 3.2359722e+001
1.6988047485e+003 2.7024785e+001
1.6988256226e+003 2.3494112e+001
1.6988464355e+003 2.0201630e+001
1.6988672485e+003 1.7988053e+001
1.6988881226e+003 1.5830609e+001
1.6989089355e+003 1.4129899e+001
1.6989297485e+003 1.2510113e+001
1.6989506226e+003 1.0803341e+001
1.6989714355e+003 9.4164989e+000
1.6989922485e+003 7.9808359e+000
1.6990131226e+003 7.1527703e+000
1.6990339355e+003 6.4055638e+000
1.6990547485e+003 6.5329503e+000
1.6990756226e+003 6.1399462e+000
1.6990964355e+003 5.8681696e+000
1.6991172485e+003 5.5321567e+000
1.6991381226e+003 5.4461100e+000
1.6991589355e+003 4.0966229e+000
1.6991797485e+003 3.1491100e+000
1.6992006226e+003 8.4144665e+000
1.6992214355e+003 2.7820419e+001
1.6992422485e+003 3.6817561e+001
1.6992631226e+003 3.2300680e+001
1.6992839355e+003 2.7430734e+001
1.6993047485e+003 2.3510411e+001
1.6993256226e+003 2.0238170e+001
1.6993464355e+003 1.7793008e+001
1.6993672485e+003 1.5959435e+001
1.6993881226e+003 1.3841095e+001
1.6994089355e+003 1.2326651e+001
1.6994297485e+003 1.0722959e+001
1.6994506226e+003 9.3674350e+000
1.6994714355e+003 8.0645478e+000
1.6994922485e+003 7.0396821e+000
1.6995131226e+003 6.1052072e+000
1.6995339355e+003 5.9575121e+000
1.6995547485e+003 6.0759069e+000
1.6995756226e+003 5.8529740e+000
1.6995964355e+003 5.5288065e+000
1.6996172485e+003 5.8058503e+000
1.6996381226e+003 3.9351178e+000
1.6996589355e+003 3.1393850e+000
1.6996797485e+003 7.4626050e+000
1.6997006226e+003 2.6924883e+001
1.6997214355e+003 3.7310064e+001
1.6997422485e+003 3.2729574e+001
1.6997631226e+003 2.7489570e+001
1.6997839355e+003 2.3468400e+001
1.6998047485e+003 2.0365628e+001
1.6998256226e+003 1.8078238e+001
1.6998464355e+003 1.5783780e+001
1.6998672485e+003 1.3996970e+001
1.6998881226e+003 1.2422104e+001
1.6999089355e+003 1.1032960e+001
1.6999297485e+003 9.4047622e+000
1.6999506226e+003 8.1378442e+000
1.6999714355e+003 6.9108913e+000
1.6999922485e+003 6.1012233e+000
1.7000131226e+003 6.1344442e+000
1.7000339355e+003 6.0269511e+000
1.7000547485e+003 5.8845721e+000
1.7000756226e+003 5.5471594e+000
1.7000964355e+003 5.2424822e+000
1.7001172485e+003 3.9876728e+000
1.7001381226e+003 2.8978572e+000
1.7001589355e+003 6.6597899e+000
1.7001797485e+003 2.5431888e+001
1.7002006226e+003 3.6910347e+001
1.7002214355e+003 3.2810609e+001
1.7002422485e+003 2.7804314e+001
1.7002631226e+003 2.3948864e+001
1.7002839355e+003 2.0269743e+001
1.7003047485e+003 1.7737744e+001
1.7003256226e+003 1.5888212e+001
1.7003464355e+003 1.3869757e+001
1.7003672485e+003 1.2339894e+001
1.7003881226e+003 1.0993042e+001
1.7004089355e+003 9.3391230e+000
1.7004297485e+003 8.1620684e+000
1.7004506226e+003 6.7618759e+000
1.7004714355e+003 6.3513360e+000
1.7004922485e+003 6.0420674e+000
1.7005131226e+003 5.9279142e+000
1.7005339355e+003 5.5967676e+000
1.7005547485e+003 5.7037044e+000
1.7005756226e+003 5.4420935e+000
1.7005964355e+003 4.0086904e+000
1.7006172485e+003 2.7941853e+000
1.7006381226e+003 6.0430209e+000
1.7006589355e+003 2.4306853e+001
1.7006797485e+003 3.7072655e+001
1.7007006226e+003 3.3062405e+001
1.7007214355e+003 2.8166944e+001
1.7007422485e+003 2.4273525e+001
1.7007631226e+003 2.0322800e+001
1.7007839355e+003 1.8025061e+001
1.7008047485e+003 1.5968396e+001
1.7008255615e+003 1.4004449e+001
1.7008463745e+003 1.2569559e+001
1.7008672485e+003 1.1267756e+001
1.7008880615e+003 9.3510412e+000
1.7009088745e+003 8.3326867e+000
1.7009297485e+003 7.1547709e+000
1.7009505615e+003 6.3607785e+000
1.7009713745e+003 6.1629255e+000
1.7009922485e+003 5.9993754e+000
1.7010130615e+003 5.7456062e+000
1.7010338745e+003 5.4189236e+000
1.7010547485e+003 5.2984985e+000
1.7010755615e+003 4.1835563e+000
1.7010963745e+003 3.0722711e+000
1.7011172485e+003 5.7672253e+000
1.7011380615e+003 2.2926383e+001
1.7011588745e+003 3.6791886e+001
1.7011797485e+003 3.3556635e+001
1.7012005615e+003 2.8534091e+001
1.7012213745e+003 2.4006073e+001
1.7012422485e+003 2.1221573e+001
1.7012630615e+003 1.8393919e+001
1.7012838745e+003 1.5888994e+001
1.7013047485e+003 1.4196132e+001
1.7013255615e+003 1.2872627e+001
1.7013463745e+003 1.1099385e+001
1.7013672485e+003 9.4791124e+000
1.7013880615e+003 8.3778582e+000
1.7014088745e+003 7.5280135e+000
1.7014297485e+003 6.4392119e+000
1.7014505615e+003 6.0151213e+000
1.7014713745e+003 5.8729650e+000
1.7014922485e+003 5.7333524e+000
1.7015130615e+003 5.5878013e+000
1.7015338745e+003 5.5307792e+000
1.7015547485e+003 4.2656952e+000
1.7015755615e+003 3.0720153e+000
1.7015963745e+003 5.2724595e+000
1.7016172485e+003 2.1825909e+001
1.7016380615e+003 3.1039274e+001
1.7016588745e+003 3.3726707e+001
1.7016797485e+003 2.8412252e+001
1.7017005615e+003 2.4535628e+001
1.7017213745e+003 2.1138698e+001
1.7017422485e+003 1.8524802e+001
1.7017630615e+003 1.6430532e+001
1.7017838745e+003 1.4710936e+001
1.7018047485e+003 1.2673730e+001
1.7018255615e+003 1.1392762e+001
1.7018463745e+003 9.7014933e+000
1.7018672485e+003 8.4116697e+000
1.7018880615e+003 7.1514519e+000
1.7019088745e+003 6.4956940e+000
1.7019297485e+003 6.1653206e+000
1.7019505615e+003 6.1045955e+000
1.7019713745e+003 5.9427835e+000
1.7019922485e+003 5.7363124e+000
1.7020130615e+003 5.5168106e+000
1.7020338745e+003 4.6937896e+000
1.7020547485e+003 2.6327298e+000
1.7020755615e+003 5.1525141e+000
1.7020963745e+003 2.0542284e+001
1.7021172485e+003 3.6751062e+001
1.7021380615e+003 3.4095450e+001
1.7021588745e+003 2.8795843e+001
1.7021797485e+003 2.4707506e+001
1.7022005615e+003 2.0929387e+001
1.7022213745e+003 1.8339477e+001
1.7022422485e+003 1.6562776e+001
1.7022630615e+003 1.4601297e+001
1.7022838745e+003 1.2896057e+001
1.7023047485e+003 1.1314090e+001
1.7023255615e+003 9.8505874e+000
1.7023463745e+003 8.6548252e+000
1.7023672485e+003 7.4686635e+000
1.7023880615e+003 6.7827235e+000
1.7024088745e+003 6.3234558e+000
1.7024297485e+003 6.2083783e+000
1.7024505615e+003 5.9026437e+000
1.7024713745e+003 5.4176060e+000
1.7024922485e+003 5.8162155e+000
1.7025130615e+003 4.6346708e+000
1.7025338745e+003 2.8475043e+000
1.7025547485e+003 4.8632351e+000
1.7025755615e+003 1.9611672e+001
1.7025963745e+003 3.6436631e+001
1.7026172485e+003 3.4483707e+001
1.7026380615e+003 2.9124993e+001
1.7026588745e+003 2.4841905e+001
1.7026797485e+003 2.1068362e+001
1.7027005615e+003 1.8643565e+001
1.7027213745e+003 1.6153560e+001
1.7027422485e+003 1.4737070e+001
1.7027630615e+003 1.2979999e+001
1.7027838745e+003 1.1388109e+001
1.7028047485e+003 9.7776949e+000
1.7028255615e+003 8.3455176e+000
1.7028463745e+003 7.5287158e+000
1.7028672485e+003 6.5590623e+000
1.7028880615e+003 6.2944708e+000
1.7029088745e+003 6.0106208e+000
1.7029297485e+003 5.9340019e+000
1.7029505615e+003 5.2963445e+000
1.7029713745e+003 5.2303079e+000
1.7029922485e+003 4.3461728e+000
1.7030130615e+003 2.9993806e+000
1.7030338745e+003 4.3729571e+000
1.7030547485e+003 1.8043561e+001
1.7030755615e+003 3.5957635e+001
1.7030963745e+003 3.4492167e+001
1.7031172485e+003 2.9384372e+001
1.7031380615e+003 2.4721409e+001
1.7031588745e+003 2.1765589e+001
1.7031797485e+003 1.8703952e+001
1.7032005615e+003 1.6392826e+001
1.7032213745e+003 1.4685516e+001
1.7032422485e+003 1.3066173e+001
1.7032630615e+003 1.1578672e+001
1.7032838745e+003 9.9364293e+000
1.7033047485e+003 8.2902324e+000
1.7033255615e+003 7.1969764e+000
1.7033463745e+003 6.2715538e+000
1.7033671875e+003 6.1656422e+000
1.7033880005e+003 6.1804687e+000
1.7034088745e+003 5.6489912e+000
1.7034296875e+003 5.6305603e+000
1.7034505005e+003 5.5857119e+000
1.7034713745e+003 4.4643343e+000
1.7034921875e+003 2.9720733e+000
1.7035130005e+003 4.2126777e+000
1.7035338745e+003 1.6726802e+001
1.7035546875e+003 3.5813833e+001
1.7035755005e+003 3.4770356e+001
1.7035963745e+003 2.9657458e+001
1.7036171875e+003 2.5311093e+001
1.7036380005e+003 2.2093985e+001
1.7036588745e+003 1.9211518e+001
1.7036796875e+003 1.6689856e+001
1.7037005005e+003 1.4831870e+001
1.7037213745e+003 1.2943629e+001
1.7037421875e+003 1.1431502e+001
1.7037630005e+003 9.9495613e+000
1.7037838745e+003 8.6477294e+000
1.7038046875e+003 7.4286001e+000
1.7038255005e+003 6.4127101e+000
1.7038463745e+003 6.2215073e+000
1.7038671875e+003 5.7650757e+000
1.7038880005e+003 5.8309781e+000
1.7039088745e+003 5.5155119e+000
1.7039296875e+003 5.4060862e+000
1.7039505005e+003 4.5426538e+000
1.7039713745e+003 3.0675176e+000
1.7039921875e+003 4.0301794e+000
1.7040130005e+003 1.6036766e+001
1.7040338745e+003 3.4904074e+001
1.7040546875e+003 3.4875783e+001
1.7040755005e+003 2.9957799e+001
1.7040963745e+003 2.5512882e+001
1.7041171875e+003 2.1712061e+001
1.7041380005e+003 1.8850201e+001
1.7041588745e+003 1.6732731e+001
1.7041796875e+003 1.4863782e+001
1.7042005005e+003 1.3344011e+001
1.7042213745e+003 1.1617113e+001
1.7042421875e+003 1.0178592e+001
1.7042630005e+003 8.7654168e+000
1.7042838745e+003 7.8792656e+000
1.7043046875e+003 6.5317543e+000
1.7043255005e+003 6.1070487e+000
1.7043463745e+003 6.0484547e+000
1.7043671875e+003 6.0137628e+000
1.7043880005e+003 5.3608912e+000
1.7044088745e+003 5.3967262e+000
1.7044296875e+003 4.9478326e+000
1.7044505005e+003 3.0550851e+000
1.7044713745e+003 3.9394438e+000
1.7044921875e+003 1.4793937e+001
1.7045130005e+003 3.4697495e+001
1.7045338745e+003 3.5664637e+001
1.7045546875e+003 3.0220300e+001
1.7045755005e+003 2.5748135e+001
1.7045963745e+003 2.2023505e+001
1.7046171875e+003 1.9566969e+001
1.7046380005e+003 1.7167932e+001
1.7046588745e+003 1.5119755e+001
1.7046796875e+003 1.3419405e+001
1.7047005005e+003 1.2245404e+001
1.7047213745e+003 1.0313998e+001
1.7047421875e+003 9.1578160e+000
1.7047630005e+003 7.9016783e+000
1.7047838745e+003 6.6248961e+000
1.7048046875e+003 6.3321253e+000
1.7048255005e+003 6.2932349e+000
1.7048463745e+003 6.3037071e+000
1.7048671875e+003 5.7879792e+000
1.7048880005e+003 5.8904895e+000
1.7049088745e+003 5.0575689e+000
1.7049296875e+003 3.5448749e+000
1.7049505005e+003 4.1225904e+000
1.7049713745e+003 1.3945236e+001
1.7049921875e+003 3.3897398e+001
1.7050130005e+003 3.5661126e+001
1.7050338745e+003 3.0631337e+001
1.7050546875e+003 2.6280066e+001
1.7050755005e+003 2.2500195e+001
1.7050963745e+003 1.9653466e+001
1.7051171875e+003 1.7307808e+001
1.7051380005e+003 1.4799656e+001
1.7051588745e+003 1.3417258e+001
1.7051796875e+003 1.2038056e+001
1.7052005005e+003 1.0553120e+001
1.7052213745e+003 9.0439128e+000
1.7052421875e+003 7.7327956e+000
1.7052630005e+003 6.9263199e+000
1.7052838745e+003 6.5845377e+000
1.7053046875e+003 6.1264151e+000
1.7053255005e+003 6.0089579e+000
1.7053463745e+003 5.7022293e+000
1.7053671875e+003 5.9760860e+000
1.7053880005e+003 5.0008753e+000
1.7054088745e+003 3.4481733e+000
1.7054296875e+003 3.8749743e+000
1.7054505005e+003 1.3142276e+001
1.7054713745e+003 3.3397799e+001
1.7054921875e+003 3.6196937e+001
1.7055130005e+003 3.1059451e+001
1.7055338745e+003 2.6396698e+001
1.7055546875e+003 2.2562616e+001
1.7055755005e+003 1.9635635e+001
1.7055963745e+003 1.7138268e+001
1.7056171875e+003 1.5248288e+001
1.7056380005e+003 1.3862240e+001
1.7056588745e+003 1.2050662e+001
1.7056796875e+003 1.0670261e+001
1.7057005005e+003 9.0208231e+000
1.7057213745e+003 7.9769838e+000
1.7057421875e+003 6.6032274e+000
1.7057630005e+003 6.3074080e+000
1.7057838745e+003 6.0804353e+000
1.7058046875e+003 5.9071555e+000
1.7058255005e+003 5.6623679e+000
1.7058463135e+003 5.2961588e+000
1.7058671265e+003 5.2309946e+000
1.7058880005e+003 2.1449638e+000
1.7059088135e+003 3.4577743e+000
1.7059296265e+003 1.2108894e+001
1.7059505005e+003 3.2354096e+001
1.7059713135e+003 3.6615230e+001
1.7059921265e+003 3.1094115e+001
1.7060130005e+003 2.6605980e+001
1.7060338135e+003 2.2060989e+001
1.7060546265e+003 1.9740620e+001
1.7060755005e+003 1.7404721e+001
1.7060963135e+003 1.5431560e+001
1.7061171265e+003 1.3602953e+001
1.7061380005e+003 1.2347082e+001
1.7061588135e+003 1.0334800e+001
1.7061796265e+003 8.9421962e+000
1.7062005005e+003 7.5833631e+000
1.7062213135e+003 6.6017128e+000
1.7062421265e+003 6.2631535e+000
1.7062630005e+003 5.9679949e+000
1.7062838135e+003 5.4902576e+000
1.7063046265e+003 5.3496741e+000
1.7063255005e+003 5.5649862e+000
1.7063463135e+003 5.2922889e+000
1.7063671265e+003 3.0646483e+000
1.7063880005e+003 3.2252890e+000
1.7064088135e+003 1.1171020e+001
1.7064296265e+003 3.0795227e+001
1.7064505005e+003 3.6403679e+001
1.7064713135e+003 3.1144074e+001
1.7064921265e+003 2.6163044e+001
1.7065130005e+003 2.2744122e+001
1.7065338135e+003 1.9323374e+001
1.7065546265e+003 1.7232319e+001
1.7065755005e+003 1.5406309e+001
1.7065963135e+003 1.3644548e+001
1.7066171265e+003 1.1979650e+001
1.7066380005e+003 1.0305606e+001
1.7066588135e+003 8.9172372e+000
1.7066796265e+003 7.4848262e+000
1.7067005005e+003 6.8356592e+000
1.7067213135e+003 5.9881483e+000
1.7067421265e+003 5.8113425e+000
1.7067630005e+003 5.6137417e+000
1.7067838135e+003 5.4962848e+000
1.7068046265e+003 5.2529144e+000
1.7068255005e+003 4.9521462e+000
1.7068463135e+003 3.3748149e+000
1.7068671265e+003 2.6669601e+000
1.7068880005e+003 9.9651534e+000
1.7069088135e+003 3.0619528e+001
1.7069296265e+003 3.5974474e+001
1.7069505005e+003 3.0842770e+001
1.7069713135e+003 2.6086529e+001
1.7069921265e+003 2.2794850e+001
1.7070130005e+003 1.9335463e+001
1.7070338135e+003 1.7194606e+001
1.7070546265e+003 1.5422638e+001
1.7070755005e+003 1.3663509e+001
1.7070963135e+003 1.2054168e+001
1.7071171265e+003 1.0221012e+001
1.7071380005e+003 8.8603070e+000
1.7071588135e+003 7.6101958e+000
1.7071796265e+003 6.5274440e+000
1.7072005005e+003 5.8079544e+000
1.7072213135e+003 5.8752496e+000
1.7072421265e+003 5.6446275e+000
1.7072630005e+003 5.3314481e+000
1.7072838135e+003 4.8564688e+000
1.7073046265e+003 5.0735130e+000
1.7073255005e+003 3.1263371e+000
1.7073463135e+003 2.6183558e+000
1.7073671265e+003 9.2223345e+000
1.7073880005e+003 2.9106264e+001
1.7074088135e+003 3.6367989e+001
1.7074296265e+003 3.1524019e+001
1.7074505005e+003 2.6413912e+001
1.7074713135e+003 2.2345232e+001
1.7074921265e+003 1.9380912e+001
1.7075130005e+003 1.7099974e+001
1.7075338135e+003 1.5653746e+001
1.7075546265e+003 1.3564699e+001
1.7075755005e+003 1.1332884e+001
1.7075963135e+003 1.0355499e+001
1.7076171265e+003 8.7776109e+000
1.7076380005e+003 7.2999475e+000
1.7076588135e+003 6.3600674e+000
1.7076796265e+003 5.7789853e+000
1.7077005005e+003 5.8164135e+000
1.7077213135e+003 5.7441138e+000
1.7077421265e+003 5.5996462e+000
1.7077630005e+003 4.7487448e+000
1.7077838135e+003 4.5335814e+000
1.7078046265e+003 3.0835060e+000
1.7078255005e+003 2.9431573e+000
1.7078463135e+003 8.4171208e+000
1.7078671265e+003 2.8293599e+001
1.7078880005e+003 3.6192143e+001
1.7079088135e+003 3.2046191e+001
1.7079296265e+003 2.6458030e+001
1.7079505005e+003 2.3021392e+001
1.7079713135e+003 1.9291481e+001
1.7079921265e+003 1.7579010e+001
1.7080130005e+003 1.5257046e+001
1.7080338135e+003 1.3608620e+001
1.7080546265e+003 1.1904755e+001
1.7080755005e+003 1.0311711e+001
1.7080963135e+003 8.8183310e+000
1.7081171265e+003 7.2808377e+000
1.7081380005e+003 6.5289828e+000
1.7081588135e+003 5.9524202e+000
1.7081796265e+003 5.6507076e+000
1.7082005005e+003 5.5467653e+000
1.7082213135e+003 5.7022390e+000
1.7082421265e+003 5.1740763e+000
1.7082630005e+003 4.9937333e+000
1.7082837524e+003 3.4902182e+000
1.7083046265e+003 2.7170577e+000
1.7083254395e+003 7.4599268e+000
1.7083462524e+003 2.7257298e+001
1.7083671265e+003 3.6163307e+001
1.7083879395e+003 3.1841612e+001
1.7084087524e+003 2.7278633e+001
1.7084296265e+003 2.2816809e+001
1.7084504395e+003 1.9830958e+001
1.7084712524e+003 1.7383559e+001
1.7084921265e+003 1.5609156e+001
1.7085129395e+003 1.3473462e+001
1.7085337524e+003 1.2095815e+001
1.7085546265e+003 1.1138360e+001
1.7085754395e+003 8.8494894e+000
1.7085962524e+003 7.3256542e+000
1.7086171265e+003 6.7696457e+000
1.7086379395e+003 6.0582622e+000
1.7086587524e+003 5.6942822e+000
1.7086796265e+003 5.2811401e+000
1.7087004395e+003 5.3076654e+000
1.7087212524e+003 5.2081428e+000
1.7087421265e+003 5.1776833e+000
1.7087629395e+003 3.3444629e+000
1.7087837524e+003 2.4681479e+000
1.7088046265e+003 6.6976448e+000
1.7088254395e+003 2.5199539e+001
1.7088462524e+003 3.6612001e+001
1.7088671265e+003 3.2289844e+001
1.7088879395e+003 2.7378827e+001
1.7089087524e+003 2.3104606e+001
1.7089296265e+003 2.0485950e+001
1.7089504395e+003 1.7660745e+001
1.7089712524e+003 1.5010459e+001
1.7089921265e+003 1.3688316e+001
1.7090129395e+003 1.2101031e+001
1.7090337524e+003 1.0455068e+001
1.7090546265e+003 8.9934597e+000
1.7090754395e+003 7.8561031e+000
1.7090962524e+003 6.6370322e+000
1.7091171265e+003 5.7096815e+000
1.7091379395e+003 5.4725890e+000
1.7091587524e+003 5.6248724e+000
1.7091796265e+003 4.6166272e+000
1.7092004395e+003 5.2780555e+000
1.7092212524e+003 5.0942797e+000
1.7092421265e+003 3.3075778e+000
1.7092629395e+003 2.3833320e+000
1.7092837524e+003 5.8296003e+000
1.7093046265e+003 2.4391009e+001
1.7093254395e+003 3.6489370e+001
1.7093462524e+003 3.2414167e+001
1.7093671265e+003 2.7410617e+001
1.7093879395e+003 2.3377320e+001
1.7094087524e+003 1.9866671e+001
1.7094296265e+003 1.7499517e+001
1.7094504395e+003 1.5488037e+001
1.7094712524e+003 1.3474659e+001
1.7094921265e+003 1.1883269e+001
1.7095129395e+003 1.0545376e+001
1.7095337524e+003 8.6399563e+000
1.7095546265e+003 7.7083474e+000
1.7095754395e+003 6.3933331e+000
1.7095962524e+003 5.4104174e+000
1.7096171265e+003 5.4997722e+000
1.7096379395e+003 5.7040883e+000
1.7096587524e+003 4.9024326e+000
1.7096796265e+003 4.9941961e+000
1.7097004395e+003 4.5554256e+000
1.7097212524e+003 3.5662453e+000
1.7097421265e+003 2.3701415e+000
1.7097629395e+003 5.0665814e+000
1.7097837524e+003 2.2894961e+001
1.7098046265e+003 3.6109797e+001
1.7098254395e+003 3.2585397e+001
1.7098462524e+003 2.7161272e+001
1.7098671265e+003 2.3572113e+001
1.7098879395e+003 1.9949510e+001
1.7099087524e+003 1.7419335e+001
1.7099296265e+003 1.5220167e+001
1.7099504395e+003 1.3316641e+001
1.7099712524e+003 1.1597313e+001
1.7099921265e+003 1.0307553e+001
1.7100129395e+003 8.5131138e+000
1.7100337524e+003 6.9816825e+000
1.7100546265e+003 6.3820697e+000
1.7100754395e+003 5.3153159e+000
1.7100962524e+003 4.7832082e+000
1.7101171265e+003 4.5817411e+000
1.7101379395e+003 4.3683166e+000
1.7101587524e+003 4.2688936e+000
1.7101796265e+003 4.3715610e+000
1.7113882446e+003 1.8042135e+001
1.7114090576e+003 1.6566107e+001
1.7114298706e+003 1.5068219e+001
1.7114507446e+003 1.3943074e+001
1.7114715576e+003 1.2839827e+001
1.7114923706e+003 1.1650962e+001
1.7115132446e+003 1.1361254e+001
1.7115340576e+003 1.1181339e+001
1.7115548706e+003 1.1212359e+001
1.7115757446e+003 1.0889407e+001
1.7115965576e+003 1.0447942e+001
1.7116173706e+003 1.0697980e+001
1.7116382446e+003 9.8178611e+000
1.7116590576e+003 8.4929847e+000
1.7116798706e+003 9.9206068e+000
1.7117007446e+003 2.1682217e+001
1.7117215576e+003 3.5203935e+001
1.7117423706e+003 3.3518976e+001
1.7117632446e+003 2.9671805e+001
1.7117840576e+003 2.6113934e+001
1.7118048706e+003 2.3417005e+001
1.7118257446e+003 2.1357571e+001
1.7118465576e+003 1.9111023e+001
1.7118673706e+003 1.7767656e+001
1.7118882446e+003 1.6798160e+001
1.7119090576e+003 1.5391926e+001
1.7119298706e+003 1.4274429e+001
1.7119507446e+003 1.3065017e+001
1.7119715576e+003 1.2055096e+001
1.7119923706e+003 1.1575328e+001
1.7120132446e+003 1.0984763e+001
1.7120340576e+003 1.0950997e+001
1.7120548706e+003 1.0904959e+001
1.7120757446e+003 1.0660272e+001
1.7120965576e+003 1.0831251e+001
1.7121173706e+003 1.0064590e+001
1.7121382446e+003 8.9397037e+000
1.7121590576e+003 1.0020142e+001
1.7121798706e+003 2.0598750e+001
1.7122007446e+003 3.5107786e+001
1.7122215576e+003 3.4310632e+001
1.7122423706e+003 2.9880368e+001
1.7122632446e+003 2.6230613e+001
1.7122840576e+003 2.3629062e+001
1.7123048706e+003 2.1501967e+001
1.7123257446e+003 1.9470543e+001
1.7123465576e+003 1.8219583e+001
1.7123673706e+003 1.6705152e+001
1.7123882446e+003 1.5356365e+001
1.7124090576e+003 1.4231164e+001
1.7124298706e+003 1.3213099e+001
1.7124507446e+003 1.2338289e+001
1.7124715576e+003 1.1619016e+001
1.7124923706e+003 1.1129263e+001
1.7125132446e+003 1.0802593e+001
1.7125340576e+003 1.0886764e+001
1.7125548706e+003 1.0577437e+001
1.7125757446e+003 1.0762113e+001
1.7125965576e+003 1.0001270e+001
1.7126173706e+003 8.4525966e+000
1.7126382446e+003 9.5014390e+000
1.7126590576e+003 1.9331011e+001
1.7126798706e+003 3.4523537e+001
1.7127007446e+003 3.4368242e+001
1.7127215576e+003 2.9963006e+001
1.7127423706e+003 2.6496093e+001
1.7127632446e+003 2.3591882e+001
1.7127840576e+003 2.1371292e+001
1.7128048706e+003 1.9762890e+001
1.7128257446e+003 1.7733832e+001
1.7128465576e+003 1.7116550e+001
1.7128673706e+003 1.5449003e+001
1.7128882446e+003 1.4218536e+001
1.7129090576e+003 1.3157677e+001
1.7129298706e+003 1.2262877e+001
1.7129507446e+003 1.1580329e+001
1.7129715576e+003 1.1015405e+001
1.7129923706e+003 1.0929846e+001
1.7130132446e+003 1.0602014e+001
1.7130340576e+003 1.0401034e+001
1.7130548706e+003 1.1143178e+001
1.7130757446e+003 1.0077560e+001
1.7130965576e+003 8.4037030e+000
1.7131173706e+003 9.2127728e+000
1.7131382446e+003 1.8668345e+001
1.7131590576e+003 3.4177531e+001
1.7131798706e+003 3.4756702e+001
1.7132007446e+003 3.0300092e+001
1.7132215576e+003 2.6818448e+001
1.7132423706e+003 2.3610645e+001
1.7132632446e+003 2.1580611e+001
1.7132840576e+003 1.9771549e+001
1.7133048706e+003 1.8071515e+001
1.7133257446e+003 1.6641738e+001
1.7133465576e+003 1.5620052e+001
1.7133673706e+003 1.4165674e+001
1.7133882446e+003 1.3074940e+001
1.7134090576e+003 1.2094555e+001
1.7134298706e+003 1.1374223e+001
1.7134507446e+003 1.0665254e+001
1.7134715576e+003 1.1000703e+001
1.7134923706e+003 1.1000016e+001
1.7135132446e+003 1.0526123e+001
1.7135340576e+003 1.0593112e+001
1.7135548706e+003 1.0038689e+001
1.7135757446e+003 8.5522278e+000
1.7135965576e+003 8.8764451e+000
1.7136173706e+003 1.7858639e+001
1.7136382446e+003 3.3641565e+001
1.7136590576e+003 3.4496582e+001
1.7136798706e+003 3.0464078e+001
1.7137007446e+003 2.6468156e+001
1.7137215576e+003 2.3920025e+001
1.7137423706e+003 2.1640830e+001
1.7137632446e+003 1.9997250e+001
1.7137840576e+003 1.8219180e+001
1.7138048706e+003 1.6775983e+001
1.7138257446e+003 1.5581062e+001
1.7138465576e+003 1.4466321e+001
1.7138673706e+003 1.2793888e+001
1.7138882446e+003 1.1715802e+001
1.7139090576e+003 1.1391656e+001
1.7139298706e+003 1.0700925e+001
1.7139507446e+003 1.0960511e+001
1.7139715576e+003 1.0921458e+001
1.7139923706e+003 1.0096485e+001
1.7140132446e+003 1.0326368e+001
1.7140340576e+003 9.8567131e+000
1.7140548706e+003 8.3378751e+000
1.7140756836e+003 8.7531828e+000
1.7140964966e+003 1.6603601e+001
1.7141173706e+003 3.3078868e+001
1.7141381836e+003 3.5005230e+001
1.7141589966e+003 3.0751154e+001
1.7141798706e+003 2.6673728e+001
1.7142006836e+003 2.3977787e+001
1.7142214966e+003 2.1912256e+001
1.7142423706e+003 1.9730682e+001
1.7142631836e+003 1.8100687e+001
1.7142839966e+003 1.6956860e+001
1.7143048706e+003 1.5406702e+001
1.7143256836e+003 1.4299401e+001
1.7143464966e+003 1.2972978e+001
1.7143673706e+003 1.2089672e+001
1.7143881836e+003 1.1519116e+001
1.7144089966e+003 1.1071840e+001
1.7144298706e+003 1.0919402e+001
1.7144506836e+003 1.0875435e+001
1.7144714966e+003 1.0548503e+001
1.7144923706e+003 1.0708932e+001
1.7145131836e+003 9.8522150e+000
1.7145339966e+003 8.4934720e+000
1.7145548706e+003 8.6921670e+000
1.7145756836e+003 1.5626569e+001
1.7145964966e+003 3.2072090e+001
1.7146173706e+003 3.4884456e+001
1.7146381836e+003 3.0589202e+001
1.7146589966e+003 2.7034818e+001
1.7146798706e+003 2.3838626e+001
1.7147006836e+003 2.1595997e+001
1.7147214966e+003 2.0057593e+001
1.7147423706e+003 1.8180074e+001
1.7147631836e+003 1.7027519e+001
1.7147839966e+003 1.5796798e+001
1.7148048706e+003 1.4534739e+001
1.7148256836e+003 1.3089589e+001
1.7148464966e+003 1.2125690e+001
1.7148673706e+003 1.1401934e+001
1.7148881836e+003 1.1105829e+001
1.7149089966e+003 1.0858099e+001
1.7149298706e+003 1.0675063e+001
1.7149506836e+003 1.0563972e+001
1.7149714966e+003 1.0343295e+001
1.7149923706e+003 9.9674312e+000
1.7150131836e+003 8.9099582e+000
1.7150339966e+003 8.4978413e+000
1.7150548706e+003 1.5296641e+001
1.7150756836e+003 3.1766426e+001
1.7150964966e+003 3.5104296e+001
1.7151173706e+003 3.1160920e+001
1.7151381836e+003 2.7708361e+001
1.7151589966e+003 2.4189748e+001
1.7151798706e+003 2.2123247e+001
1.7152006836e+003 1.9912864e+001
1.7152214966e+003 1.8502629e+001
1.7152423706e+003 1.6944976e+001
1.7152631836e+003 1.5628315e+001
1.7152839966e+003 1.4817543e+001
1.7153048706e+003 1.3280627e+001
1.7153256836e+003 1.2082064e+001
1.7153464966e+003 1.1382474e+001
1.7153673706e+003 1.0974552e+001
1.7153881836e+003 1.1125403e+001
1.7154089966e+003 1.0699692e+001
1.7154298706e+003 1.0455250e+001
1.7154506836e+003 1.0562761e+001
1.7154714966e+003 1.0213187e+001
1.7154923706e+003 9.1192331e+000
1.7155131836e+003 8.7453472e+000
1.7155339966e+003 1.4487207e+001
1.7155548706e+003 3.1205772e+001
1.7155756836e+003 3.6132733e+001
1.7155964966e+003 3.1456793e+001
1.7156173706e+003 2.7483636e+001
1.7156381836e+003 2.4584286e+001
1.7156589966e+003 2.1190617e+001
1.7156798706e+003 2.0353212e+001
1.7157006836e+003 1.8557255e+001
1.7157214966e+003 1.7235461e+001
1.7157423706e+003 1.5781832e+001
1.7157631836e+003 1.4441096e+001
1.7157839966e+003 1.3483237e+001
1.7158048706e+003 1.2376107e+001
1.7158256836e+003 1.1334138e+001
1.7158464966e+003 1.1208860e+001
1.7158673706e+003 1.1150779e+001
1.7158881836e+003 1.0880149e+001
1.7159089966e+003 1.0896475e+001
1.7159298706e+003 1.0546419e+001
1.7159506836e+003 1.0291323e+001
1.7159714966e+003 9.1083794e+000
1.7159923706e+003 9.0330993e+000
1.7160131836e+003 1.3858059e+001
1.7160339966e+003 3.0261110e+001
1.7160548706e+003 3.5714533e+001
1.7160756836e+003 3.1640988e+001
1.7160964966e+003 2.7902524e+001
1.7161173706e+003 2.4545689e+001
1.7161381836e+003 2.2035151e+001
1.7161589966e+003 2.0225717e+001
1.7161798706e+003 1.8730199e+001
1.7162006836e+003 1.7186503e+001
1.7162214966e+003 1.5937361e+001
1.7162423706e+003 1.4791183e+001
1.7162631836e+003 1.3722252e+001
1.7162839966e+003 1.2416298e+001
1.7163048706e+003 1.1712254e+001
1.7163256836e+003 1.1260397e+001
1.7163464966e+003 1.1003543e+001
1.7163673706e+003 1.0722063e+001
1.7163881836e+003 1.0624026e+001
1.7164089966e+003 1.0511175e+001
1.7164298706e+003 1.0454475e+001
1.7164506836e+003 8.8401623e+000
1.7164714966e+003 8.4515434e+000
1.7164923706e+003 1.3198741e+001
1.7165131836e+003 2.9524213e+001
1.7165339966e+003 3.5617777e+001
1.7165548706e+003 3.2288864e+001
1.7165756836e+003 2.8420435e+001
1.7165964966e+003 2.4955243e+001
1.7166173706e+003 2.2347136e+001
1.7166381836e+003 2.0525142e+001
1.7166589966e+003 1.8643976e+001
1.7166798706e+003 1.7407802e+001
1.7167006836e+003 1.5881859e+001
1.7167214966e+003 1.4972626e+001
1.7167423706e+003 1.3619851e+001
1.7167631836e+003 1.2388352e+001
1.7167839966e+003 1.1607189e+001
1.7168048706e+003 1.1240237e+001
1.7168256836e+003 1.0855560e+001
1.7168464966e+003 1.0940818e+001
1.7168673706e+003 1.0487034e+001
1.7168881836e+003 1.0524998e+001
1.7169089966e+003 1.0217960e+001
1.7169298706e+003 9.1552868e+000
1.7169506836e+003 8.5927531e+000
1.7169714966e+003 1.2646305e+001
1.7169923706e+003 2.8463308e+001
1.7170131836e+003 3.5899087e+001
1.7170339966e+003 3.2446139e+001
1.7170548706e+003 2.8207231e+001
1.7170756836e+003 2.5083594e+001
1.7170964966e+003 2.2348188e+001
1.7171173706e+003 2.0190669e+001
1.7171381836e+003 1.8662597e+001
1.7171589966e+003 1.7313243e+001
1.7171798706e+003 1.5843476e+001
1.7172006836e+003 1.4681963e+001
1.7172214966e+003 1.3760015e+001
1.7172423706e+003 1.2361069e+001
1.7172631836e+003 1.1631873e+001
1.7172839966e+003 1.0897463e+001
1.7173048706e+003 1.1302510e+001
1.7173256836e+003 1.0718376e+001
1.7173464966e+003 1.0669708e+001
1.7173673706e+003 1.0467051e+001
1.7173881836e+003 1.0474535e+001
1.7174089966e+003 9.0734680e+000
1.7174298706e+003 8.4316623e+000
1.7174506836e+003 1.2066937e+001
1.7174714966e+003 2.7818070e+001
1.7174923706e+003 3.5941492e+001
1.7175131836e+003 3.2415726e+001
1.7175339966e+003 2.8382144e+001
1.7175548706e+003 2.5315231e+001
1.7175756836e+003 2.2656715e+001
1.7175964966e+003 2.0873779e+001
1.7176173706e+003 1.9001151e+001
1.7176381836e+003 1.7702237e+001
1.7176589966e+003 1.6301808e+001
1.7176798706e+003 1.4862134e+001
1.7177006836e+003 1.3665644e+001
1.7177214966e+003 1.2679805e+001
1.7177423706e+003 1.2005793e+001
1.7177631836e+003 1.1030152e+001
1.7177839966e+003 1.1024983e+001
1.7178048706e+003 1.0900223e+001
1.7178256836e+003 1.0961645e+001
1.7178464966e+003 1.0525346e+001
1.7178673706e+003 1.0480973e+001
1.7178881836e+003 9.3301512e+000
1.7179089966e+003 8.5862119e+000
1.7179298706e+003 1.2131322e+001
1.7179506836e+003 2.7223681e+001
1.7179714966e+003 3.6320257e+001
1.7179923706e+003 3.2695709e+001
1.7180131836e+003 2.8649532e+001
1.7180339966e+003 2.5429227e+001
1.7180548706e+003 2.2859228e+001
1.7180756836e+003 2.0513812e+001
1.7180964966e+003 1.9272716e+001
1.7181173706e+003 1.7678002e+001
1.7181381836e+003 1.6387409e+001
1.7181589966e+003 1.5285631e+001
1.7181798706e+003 1.4196088e+001
1.7182006836e+003 1.2604144e+001
1.7182214966e+003 1.1816316e+001
1.7182423706e+003 1.1101906e+001
1.7182631836e+003 1.1344986e+001
1.7182839966e+003 1.1191244e+001
1.7183048706e+003 1.1069933e+001
1.7183256836e+003 1.0505508e+001
1.7183464966e+003 1.0577862e+001
1.7183673706e+003 9.5839717e+000
1.7183881836e+003 8.6636892e+000
1.7184089966e+003 1.1355954e+001
1.7184298706e+003 2.6049559e+001
1.7184506836e+003 3.6217352e+001
1.7184714966e+003 3.3296101e+001
1.7184923706e+003 2.8961812e+001
1.7185131836e+003 2.5869901e+001
1.7185339966e+003 2.3127230e+001
1.7185548706e+003 2.1339257e+001
1.7185756836e+003 1.9249166e+001
1.7185964966e+003 1.7922423e+001
1.7186173706e+003 1.6873531e+001
1.7186381836e+003 1.5468121e+001
1.7186589966e+003 1.4060587e+001
1.7186798706e+003 1.3080254e+001
1.7187006836e+003 1.1701226e+001
1.7187214966e+003 1.1514748e+001
1.7187423706e+003 1.1260257e+001
1.7187631836e+003 1.1171384e+001
1.7187839966e+003 1.0867192e+001
1.7188048706e+003 1.0665151e+001
1.7188256836e+003 1.0840302e+001
1.7188464966e+003 1.0026620e+001
1.7188673706e+003 8.8527908e+000
1.7188881836e+003 1.1100526e+001
1.7189089966e+003 2.5529357e+001
1.7189298706e+003 3.6400301e+001
1.7189506836e+003 3.3629495e+001
1.7189714966e+003 2.9200865e+001
1.7189923706e+003 2.5787149e+001
1.7190131836e+003 2.3262093e+001
1.7190339966e+003 2.1384110e+001
1.7190548706e+003 1.9625505e+001
1.7190756836e+003 1.8350743e+001
1.7190964966e+003 1.6634910e+001
1.7191173706e+003 1.5321938e+001
1.7191381836e+003 1.4232777e+001
1.7191589966e+003 1.3091023e+001
1.7191798706e+003 1.2185442e+001
1.7192006836e+003 1.1798270e+001
1.7192214966e+003 1.1385138e+001
1.7192423706e+003 1.1250895e+001
1.7192631836e+003 1.1159543e+001
1.7192839966e+003 1.1018490e+001
1.7193048096e+003 1.0651156e+001
1.7193256226e+003 9.7598244e+000
1.7193464966e+003 8.6143961e+000
1.7193673096e+003 1.0966757e+001
1.7193881226e+003 2.4107012e+001
1.7194089966e+003 3.6020285e+001
1.7194298096e+003 3.3725278e+001
1.7194506226e+003 2.9566545e+001
1.7194714966e+003 2.6059237e+001
1.7194923096e+003 2.3329093e+001
1.7195131226e+003 2.1322656e+001
1.7195339966e+003 1.9743491e+001
1.7195548096e+003 1.8186951e+001
1.7195756226e+003 1.6363543e+001
1.7195964966e+003 1.5517267e+001
1.7196173096e+003 1.4276671e+001
1.7196381226e+003 1.3009084e+001
1.7196589966e+003 1.2164252e+001
1.7196798096e+003 1.1433828e+001
1.7197006226e+003 1.1354293e+001
1.7197214966e+003 1.1109459e+001
1.7197423096e+003 1.0883643e+001
1.7197631226e+003 1.0675732e+001
1.7197839966e+003 1.0752654e+001
1.7198048096e+003 1.0002707e+001
1.7198256226e+003 8.7958683e+000
1.7198464966e+003 1.0507916e+001
1.7198673096e+003 2.2965918e+001
1.7198881226e+003 3.6200293e+001
1.7199089966e+003 3.5103012e+001
1.7199298096e+003 2.9342030e+001
1.7199506226e+003 2.6191913e+001
1.7199714966e+003 2.3636381e+001
1.7199923096e+003 2.1535139e+001
1.7200131226e+003 2.0040754e+001
1.7200339966e+003 1.8435600e+001
1.7200548096e+003 1.6945838e+001
1.7200756226e+003 1.5638233e+001
1.7200964966e+003 1.4404441e+001
1.7201173096e+003 1.3226708e+001
1.7201381226e+003 1.2350396e+001
1.7201589966e+003 1.1311395e+001
1.7201798096e+003 1.1323774e+001
1.7202006226e+003 1.1206891e+001
1.7202214966e+003 1.0682625e+001
1.7202423096e+003 1.0645785e+001
1.7202631226e+003 1.0455811e+001
1.7202839966e+003 9.7239390e+000
1.7203048096e+003 8.7277246e+000
1.7203256226e+003 1.0496215e+001
1.7203464966e+003 2.2034270e+001
1.7203673096e+003 3.5366796e+001
1.7203881226e+003 3.3970235e+001
1.7204089966e+003 2.9934190e+001
1.7204298096e+003 2.6503300e+001
1.7204506226e+003 2.3167949e+001
1.7204714966e+003 2.1305917e+001
1.7204923096e+003 1.9870721e+001
1.7205131226e+003 1.8486280e+001
1.7205339966e+003 1.6717967e+001
1.7205548096e+003 1.5619818e+001
1.7205756226e+003 1.4243149e+001
1.7205964966e+003 1.3057182e+001
1.7206173096e+003 1.2276362e+001
1.7206381226e+003 1.1531284e+001
1.7206589966e+003 1.1229192e+001
1.7206798096e+003 1.1390603e+001
1.7207006226e+003 1.0846293e+001
1.7207214966e+003 1.0794048e+001
1.7207423096e+003 1.1253353e+001
1.7207631226e+003 9.7812570e+000
1.7207839966e+003 9.0222033e+000
1.7208048096e+003 9.7345281e+000
1.7208256226e+003 2.1139533e+001
1.7208464966e+003 3.5520604e+001
1.7208673096e+003 3.4562819e+001
1.7208881226e+003 3.0178675e+001
1.7209089966e+003 2.6963228e+001
1.7209298096e+003 2.3634776e+001
1.7209506226e+003 2.1355738e+001
1.7209714966e+003 1.9724304e+001
1.7209923096e+003 1.8181990e+001
1.7210131226e+003 1.6930265e+001
1.7210339966e+003 1.5691086e+001
1.7210548096e+003 1.4389805e+001
1.7210756226e+003 1.3694156e+001
1.7210964966e+003 1.2427348e+001
1.7211173096e+003 1.1467897e+001
1.7211381226e+003 1.1153264e+001
1.7211589966e+003 1.1285524e+001
1.7211798096e+003 1.1077911e+001
1.7212006226e+003 1.0805790e+001
1.7212214966e+003 1.0542540e+001
1.7212423096e+003 1.0232536e+001
1.7212631226e+003 8.8017969e+000
1.7212839966e+003 9.8528013e+000
1.7213048096e+003 1.9912962e+001
1.7213256226e+003 3.5258052e+001
1.7213464966e+003 3.4279626e+001
1.7213673096e+003 3.0303810e+001
1.7213881226e+003 2.6953558e+001
1.7214089966e+003 2.3933290e+001
1.7214298096e+003 2.1516756e+001
1.7214506226e+003 2.0005005e+001
1.7214714966e+003 1.8233517e+001
1.7214923096e+003 1.6913771e+001
1.7215131226e+003 1.5389605e+001
1.7215339966e+003 1.4270602e+001
1.7215548096e+003 1.3167765e+001
1.7215756226e+003 1.2215433e+001
1.7215964966e+003 1.1425243e+001
1.7216173096e+003 1.1271592e+001
1.7216381226e+003 1.1452811e+001
1.7216589966e+003 1.1316092e+001
1.7216798096e+003 1.0782823e+001
1.7217006226e+003 1.0779417e+001
1.7217214966e+003 1.0384632e+001
1.7217423096e+003 8.7197463e+000
1.7217631226e+003 9.8821778e+000
1.7217839966e+003 1.9317764e+001
1.7218048096e+003 3.4400165e+001
1.7218256226e+003 3.4647508e+001
1.7218464966e+003 3.0559075e+001
1.7218673096e+003 2.7372616e+001
1.7218881226e+003 2.3984930e+001
1.7219089966e+003 2.1635761e+001
1.7219298096e+003 1.9756388e+001
1.7219506226e+003 1.8615514e+001
1.7219714966e+003 1.6997070e+001
1.7219923096e+003 1.5757353e+001
1.7220131226e+003 1.4144545e+001
1.7220339966e+003 1.3304054e+001
1.7220548096e+003 1.2445001e+001
1.7220756226e+003 1.1470914e+001
1.7220964966e+003 1.0937618e+001
1.7221173096e+003 1.1068449e+001
1.7221381226e+003 1.0855161e+001
1.7221589966e+003 1.0855056e+001
1.7221798096e+003 1.0956077e+001
1.7222006226e+003 1.0339890e+001
1.7222214966e+003 8.9055381e+000
1.7222423096e+003 9.5056178e+000
1.7222631226e+003 1.8779495e+001
1.7222839966e+003 3.4199009e+001
1.7223048096e+003 3.4762378e+001
1.7223256226e+003 3.0342093e+001
1.7223464966e+003 2.6926377e+001
1.7223673096e+003 2.4267281e+001
1.7223881226e+003 2.1471385e+001
1.7224089966e+003 2.0079022e+001
1.7224298096e+003 1.8189803e+001
1.7224506226e+003 1.7236480e+001
1.7224714966e+003 1.5589094e+001
1.7224923096e+003 1.4583304e+001
1.7225131226e+003 1.3432199e+001
1.7225339966e+003 1.2523332e+001
1.7225548096e+003 1.1386454e+001
1.7225756226e+003 1.1278756e+001
1.7225964966e+003 1.1025586e+001
1.7226173096e+003 1.1257482e+001
1.7226381226e+003 1.0838331e+001
1.7226589966e+003 1.0806259e+001
1.7226798096e+003 1.0187885e+001
1.7227006226e+003 8.5975363e+000
1.7227214966e+003 9.2207377e+000
1.7227423096e+003 1.7866058e+001
1.7227631226e+003 3.3876635e+001
1.7227839966e+003 3.5771666e+001
1.7228048096e+003 3.1520282e+001
1.7228256226e+003 2.7469355e+001
1.7228464966e+003 2.4198879e+001
1.7228673096e+003 2.2254837e+001
1.7228881226e+003 2.0302726e+001
1.7229089966e+003 1.8729209e+001
1.7229298096e+003 1.7401255e+001
1.7229506226e+003 1.6046622e+001
1.7229714966e+003 1.4731914e+001
1.7229923096e+003 1.3672142e+001
1.7230131226e+003 1.2503290e+001
1.7230339966e+003 1.1697076e+001
1.7230548096e+003 1.1442193e+001
1.7230756226e+003 1.1189037e+001
1.7230964966e+003 1.1179264e+001
1.7231173096e+003 1.0692647e+001
1.7231381226e+003 1.0959988e+001
1.7231589966e+003 1.0099358e+001
1.7231798096e+003 8.4214492e+000
1.7232006226e+003 9.2917390e+000
1.7232214966e+003 1.6946066e+001
1.7232423096e+003 3.2965765e+001
1.7232631226e+003 3.5366488e+001
1.7232839966e+003 3.1225683e+001
1.7233048096e+003 2.7257481e+001
1.7233256226e+003 2.4309093e+001
1.7233464966e+003 2.1379399e+001
1.7233673096e+003 1.9761686e+001
1.7233881226e+003 1.8647910e+001
1.7234089966e+003 1.7178386e+001
1.7234298096e+003 1.5558466e+001
1.7234506226e+003 1.4584421e+001
1.7234714966e+003 1.3300888e+001
1.7234923096e+003 1.2272046e+001
1.7235131226e+003 1.1329393e+001
1.7235339966e+003 1.1250020e+001
1.7235548096e+003 1.0756062e+001
1.7235756226e+003 1.1129818e+001
1.7235964966e+003 1.0683449e+001
1.7236173096e+003 1.0594750e+001
1.7236381226e+003 1.0390639e+001
1.7236589966e+003 8.7304186e+000
1.7236798096e+003 8.5662316e+000
1.7237006226e+003 1.5715017e+001
1.7237214966e+003 3.2287110e+001
1.7237423096e+003 3.5313778e+001
1.7237631226e+003 3.1138124e+001
1.7237839966e+003 2.7012725e+001
1.7238048096e+003 2.4054297e+001
1.7238256226e+003 2.1933117e+001
1.7238464966e+003 2.0056630e+001
1.7249506226e+003 1.1707348e+001
1.7249714355e+003 1.1292631e+001
1.7249922485e+003 1.1350150e+001
1.7250131226e+003 1.1115553e+001
1.7250339355e+003 1.0594259e+001
1.7250547485e+003 1.0595170e+001
1.7250756226e+003 1.0808875e+001
1.7250964355e+003 9.3554548e+000
1.7251172485e+003 8.6637217e+000
1.7251381226e+003 1.4008618e+001
1.7251589355e+003 2.9766000e+001
1.7251797485e+003 3.5543709e+001
1.7252006226e+003 3.1875327e+001
1.7252214355e+003 2.7645813e+001
1.7252422485e+003 2.4725019e+001
1.7252631226e+003 2.1994368e+001
1.7252839355e+003 2.0564052e+001
1.7253047485e+003 1.8788392e+001
1.7253256226e+003 1.7470314e+001
1.7253464355e+003 1.6144478e+001
1.7253672485e+003 1.4934755e+001
1.7253881226e+003 1.3744102e+001
1.7254089355e+003 1.2237617e+001
1.7254297485e+003 1.1797931e+001
1.7254506226e+003 1.0949624e+001
1.7254714355e+003 1.1195894e+001
1.7254922485e+003 1.0768920e+001
1.7255131226e+003 1.1038909e+001
1.7255339355e+003 1.0437946e+001
1.7255547485e+003 1.0453387e+001
1.7255756226e+003 9.1176126e+000
1.7255964355e+003 8.7822325e+000
1.7256172485e+003 1.2918302e+001
1.7256381226e+003 2.9328387e+001
1.7256589355e+003 3.5667998e+001
1.7256797485e+003 3.2377854e+001
1.7257006226e+003 2.8186492e+001
1.7257214355e+003 2.5368022e+001
1.7257422485e+003 2.2787547e+001
1.7257631226e+003 2.0522123e+001
1.7257839355e+003 1.9002837e+001
1.7258047485e+003 1.7422206e+001
1.7258256226e+003 1.6466138e+001
1.7258464355e+003 1.4980034e+001
1.7258672485e+003 1.3477676e+001
1.7258881226e+003 1.2752862e+001
1.7259089355e+003 1.1978179e+001
1.7259297485e+003 1.0899290e+001
1.7259506226e+003 9.2991238e+000
1.7259714355e+003 1.1276978e+001
1.7259922485e+003 1.1124619e+001
1.7260131226e+003 1.0611410e+001
1.7260339355e+003 1.0637288e+001
1.7260547485e+003 9.5347272e+000
1.7260756226e+003 8.7337539e+000
1.7260964355e+003 1.2507976e+001
1.7261172485e+003 2.8530282e+001
1.7261381226e+003 3.6647495e+001
1.7261589355e+003 3.2871364e+001
1.7261797485e+003 2.8469939e+001
1.7262006226e+003 2.5345556e+001
1.7262214355e+003 2.2834924e+001
1.7262422485e+003 2.1165328e+001
1.7262631226e+003 1.9321865e+001
1.7262839355e+003 1.7712907e+001
1.7263047485e+003 1.6027782e+001
1.7263256226e+003 1.5074207e+001
1.7263464355e+003 1.4061117e+001
1.7263672485e+003 1.2842849e+001
1.7263881226e+003 1.1737394e+001
1.7264089355e+003 1.1572251e+001
1.7264297485e+003 1.1470236e+001
1.7264506226e+003 1.1120704e+001
1.7264714355e+003 1.1029438e+001
1.7264922485e+003 1.0795518e+001
1.7265131226e+003 1.0707944e+001
1.7265339355e+003 9.3981916e+000
1.7265547485e+003 8.8707693e+000
1.7265756226e+003 1.2202875e+001
1.7265964355e+003 2.7634934e+001
1.7266172485e+003 3.6017001e+001
1.7266381226e+003 3.3054359e+001
1.7266589355e+003 2.8890047e+001
1.7266797485e+003 2.5662671e+001
1.7267006226e+003 2.2985786e+001
1.7267214355e+003 2.1039569e+001
1.7267422485e+003 1.9355626e+001
1.7267631226e+003 1.7997865e+001
1.7267839355e+003 1.6618346e+001
1.7268047485e+003 1.5140832e+001
1.7268256226e+003 1.4153218e+001
1.7268464355e+003 1.3007506e+001
1.7268672485e+003 1.1987663e+001
1.7268881226e+003 1.1030610e+001
1.7269089355e+003 1.1248560e+001
1.7269297485e+003 1.1317562e+001
1.7269506226e+003 1.1028129e+001
1.7269714355e+003 1.0567509e+001
1.7269922485e+003 1.0695643e+001
1.7270131226e+003 9.5019012e+000
1.7270339355e+003 8.8651874e+000
1.7270547485e+003 1.1622555e+001
1.7270756226e+003 2.6723774e+001
1.7270964355e+003 3.6501979e+001
1.7271172485e+003 3.3028938e+001
1.7271381226e+003 2.9292722e+001
1.7271589355e+003 2.5502363e+001
1.7271797485e+003 2.2970305e+001
1.7272006226e+003 2.0947701e+001
1.7272214355e+003 1.9346603e+001
1.7272422485e+003 1.7539423e+001
1.7272630615e+003 1.6444920e+001
1.7272838745e+003 1.4984187e+001
1.7273047485e+003 1.4174715e+001
1.7273255615e+003 1.2877657e+001
1.7273463745e+003 1.1739976e+001
1.7273672485e+003 1.1320875e+001
1.7273880615e+003 1.1110489e+001
1.7274088745e+003 1.1111553e+001
1.7274297485e+003 1.0796837e+001
1.7274505615e+003 1.0756998e+001
1.7274713745e+003 1.0776896e+001
1.7274922485e+003 9.5012765e+000
1.7275130615e+003 8.5858294e+000
1.7275338745e+003 1.1012549e+001
1.7275547485e+003 2.5363694e+001
1.7275755615e+003 3.6423876e+001
1.7275963745e+003 3.3381792e+001
1.7276172485e+003 2.9236161e+001
1.7276380615e+003 2.5751007e+001
1.7276588745e+003 2.3268776e+001
1.7276797485e+003 2.1181087e+001
1.7277005615e+003 1.9545846e+001
1.7277213745e+003 1.8379305e+001
1.7277422485e+003 1.7025316e+001
1.7277630615e+003 1.4891177e+001
1.7277838745e+003 1.3951274e+001
1.7278047485e+003 1.3061931e+001
1.7278255615e+003 1.2265390e+001
1.7278463745e+003 1.1175629e+001
1.7278672485e+003 1.1273376e+001
1.7278880615e+003 1.2685527e+001
1.7279088745e+003 1.0737601e+001
1.7279297485e+003 1.0903959e+001
1.7279505615e+003 1.0542843e+001
1.7279713745e+003 9.5790494e+000
1.7279922485e+003 8.3969298e+000
1.7280130615e+003 1.0790259e+001
1.7280338745e+003 2.4939377e+001
1.7280547485e+003 3.6718482e+001
1.7280755615e+003 3.3445018e+001
1.7280963745e+003 2.9529998e+001
1.7281172485e+003 2.6094034e+001
1.7281380615e+003 2.3151863e+001
1.7281588745e+003 2.1207892e+001
1.7281797485e+003 1.9583354e+001
1.7282005615e+003 1.8040648e+001
1.7282213745e+003 1.6326877e+001
1.7282422485e+003 1.5686137e+001
1.7282630615e+003 1.4390580e+001
1.7282838745e+003 1.3306191e+001
1.7283047485e+003 1.1956035e+001
1.7283255615e+003 1.1301426e+001
1.7283463745e+003 1.1456534e+001
1.7283672485e+003 1.1595632e+001
1.7283880615e+003 1.0785992e+001
1.7284088745e+003 1.0562505e+001
1.7284297485e+003 1.0867545e+001
1.7284505615e+003 9.5517374e+000
1.7284713745e+003 8.6202989e+000
1.7284922485e+003 1.0640812e+001
1.7285130615e+003 2.3791787e+001
1.7285338745e+003 3.6440425e+001
1.7285547485e+003 3.3571565e+001
1.7285755615e+003 2.9865046e+001
1.7285963745e+003 2.6226638e+001
1.7286172485e+003 2.3236472e+001
1.7286380615e+003 2.1370833e+001
1.7286588745e+003 1.9652405e+001
1.7286797485e+003 1.7987297e+001
1.7287005615e+003 1.6975529e+001
1.7287213745e+003 1.5630661e+001
1.7287422485e+003 1.4507325e+001
1.7287630615e+003 1.3180081e+001
1.7287838745e+003 1.1976283e+001
1.7288047485e+003 1.1722680e+001
1.7288255615e+003 1.1211876e+001
1.7288463745e+003 1.1032006e+001
1.7288672485e+003 1.1064562e+001
1.7288880615e+003 1.0756782e+001
1.7289088745e+003 1.0670883e+001
1.7289297485e+003 9.6481640e+000
1.7289505615e+003 8.8886856e+000
1.7289713745e+003 1.0519438e+001
1.7289922485e+003 2.2369096e+001
1.7290130615e+003 3.6065383e+001
1.7290338745e+003 3.4212971e+001
1.7290547485e+003 2.9986892e+001
1.7290755615e+003 2.6348021e+001
1.7290963745e+003 2.3527331e+001
1.7291172485e+003 2.1569743e+001
1.7291380615e+003 1.9840063e+001
1.7291588745e+003 1.8413554e+001
1.7291797485e+003 1.7020029e+001
1.7292005615e+003 1.5736633e+001
1.7292213745e+003 1.4164365e+001
1.7292422485e+003 9.3336278e+000
1.7292630615e+003 1.2150132e+001
1.7292838745e+003 1.1907282e+001
1.7293047485e+003 1.1402277e+001
1.7293255615e+003 1.1211200e+001
1.7293463745e+003 1.1237337e+001
1.7293672485e+003 1.0491683e+001
1.7293880615e+003 1.0926898e+001
1.7294088745e+003 9.7019787e+000
1.7294297485e+003 8.7624435e+000
1.7294505615e+003 1.0084925e+001
1.7294713745e+003 2.1916937e+001
1.7294922485e+003 3.5747855e+001
1.7295130615e+003 3.4320958e+001
1.7295338745e+003 3.0828465e+001
1.7295547485e+003 2.6673154e+001
1.7295755615e+003 2.3888482e+001
1.7295963745e+003 2.1526676e+001
1.7296172485e+003 1.9978605e+001
1.7296380615e+003 1.8577985e+001
1.7296588745e+003 1.7121239e+001
1.7296797485e+003 1.5514625e+001
1.7297005615e+003 1.4607242e+001
1.7297213745e+003 1.3147994e+001
1.7297421875e+003 1.2275089e+001
1.7297630005e+003 1.1577869e+001
1.7297838745e+003 1.1264787e+001
1.7298046875e+003 1.1414572e+001
1.7298255005e+003 1.0980888e+001
1.7298463745e+003 1.0796369e+001
1.7298671875e+003 1.0927286e+001
1.7298880005e+003 9.7345310e+000
1.7299088745e+003 9.1370878e+000
1.7299296875e+003 9.7807108e+000
1.7299505005e+003 2.0857594e+001
1.7299713745e+003 3.5809687e+001
1.7299921875e+003 3.4841598e+001
1.7300130005e+003 3.0226722e+001
1.7300338745e+003 2.6770633e+001
1.7300546875e+003 2.4018299e+001
1.7300755005e+003 2.1608461e+001
1.7300963745e+003 2.0056905e+001
1.7301171875e+003 1.8306723e+001
1.7301380005e+003 1.7172743e+001
1.7301588745e+003 1.5838895e+001
1.7301796875e+003 1.4511497e+001
1.7302005005e+003 1.3132297e+001
1.7302213745e+003 1.2386026e+001
1.7302421875e+003 1.1335279e+001
1.7302630005e+003 1.1110073e+001
1.7302838745e+003 1.1232224e+001
1.7303046875e+003 1.1043536e+001
1.7303255005e+003 1.0699065e+001
1.7303463745e+003 1.0480278e+001
1.7303671875e+003 1.0112651e+001
1.7303880005e+003 8.4286080e+000
1.7304088745e+003 9.4685542e+000
1.7304296875e+003 1.9685389e+001
1.7304505005e+003 3.5128945e+001
1.7304713745e+003 3.4818268e+001
1.7304921875e+003 3.0782670e+001
1.7305130005e+003 2.6825924e+001
1.7305338745e+003 2.3947065e+001
1.7305546875e+003 2.1880466e+001
1.7305755005e+003 1.9928587e+001
1.7305963745e+003 1.8583458e+001
1.7306171875e+003 1.7189988e+001
1.7306380005e+003 1.5939225e+001
1.7306588745e+003 1.4778818e+001
1.7306796875e+003 1.3232782e+001
1.7307005005e+003 1.2415310e+001
1.7307213745e+003 1.1689959e+001
1.7307421875e+003 1.1246746e+001
1.7307630005e+003 1.1094254e+001
1.7307838745e+003 1.1097183e+001
1.7308046875e+003 1.0856086e+001
1.7308255005e+003 1.0969656e+001
1.7308463745e+003 1.0307768e+001
1.7308671875e+003 8.8592438e+000
1.7308880005e+003 9.5286769e+000
1.7309088745e+003 1.8879427e+001
1.7309296875e+003 3.4717690e+001
1.7309505005e+003 3.5007776e+001
1.7309713745e+003 3.0770328e+001
1.7309921875e+003 2.7236386e+001
1.7310130005e+003 2.4378028e+001
1.7310338745e+003 2.1922847e+001
1.7310546875e+003 2.0112830e+001
1.7310755005e+003 1.8745987e+001
1.7310963745e+003 1.7123795e+001
1.7311171875e+003 1.6105263e+001
1.7311380005e+003 1.4512586e+001
1.7311588745e+003 1.3339558e+001
1.7311796875e+003 1.2433327e+001
1.7312005005e+003 1.1681634e+001
1.7312213745e+003 1.1343271e+001
1.7312421875e+003 1.1241004e+001
1.7312630005e+003 1.0962797e+001
1.7312838745e+003 1.0704606e+001
1.7313046875e+003 1.0664941e+001
1.7313255005e+003 1.0415807e+001
1.7313463745e+003 8.8000674e+000
1.7313671875e+003 9.1656837e+000
1.7313880005e+003 1.8267144e+001
1.7314088745e+003 3.4375812e+001
1.7314296875e+003 3.5446360e+001
1.7314505005e+003 3.1041307e+001
1.7314713745e+003 2.7567725e+001
1.7314921875e+003 2.4488829e+001
1.7315130005e+003 2.2310708e+001
1.7315338745e+003 2.0063718e+001
1.7315546875e+003 1.8686484e+001
1.7315755005e+003 1.7461217e+001
1.7315963745e+003 1.5873190e+001
1.7316171875e+003 1.4857351e+001
1.7316380005e+003 1.3323521e+001
1.7316588745e+003 1.2480568e+001
1.7316796875e+003 1.1896932e+001
1.7317005005e+003 1.1235423e+001
1.7317213745e+003 1.1448451e+001
1.7317421875e+003 1.1139310e+001
1.7317630005e+003 1.0881736e+001
1.7317838745e+003 1.0908506e+001
1.7318046875e+003 1.0477356e+001
1.7318255005e+003 9.1813260e+000
1.7318463745e+003 9.3451078e+000
1.7318671875e+003 1.7138262e+001
1.7318880005e+003 3.4066940e+001
1.7319088745e+003 3.5705165e+001
1.7319296875e+003 3.1300181e+001
1.7319505005e+003 2.7636514e+001
1.7319713745e+003 2.5017972e+001
1.7319921875e+003 2.2536238e+001
1.7320130005e+003 2.0624351e+001
1.7320338745e+003 1.9114488e+001
1.7320546875e+003 1.7468180e+001
1.7320755005e+003 1.6066269e+001
1.7320963745e+003 1.4796345e+001
1.7321171265e+003 1.3773049e+001
1.7321380005e+003 1.2505204e+001
1.7321588135e+003 1.1891397e+001
1.7321796265e+003 1.1641015e+001
1.7322005005e+003 1.1263424e+001
1.7322213135e+003 1.1234052e+001
1.7322421265e+003 1.0912510e+001
1.7322630005e+003 1.1008564e+001
1.7322838135e+003 1.0613649e+001
1.7323046265e+003 9.3289174e+000
1.7323255005e+003 9.1019637e+000
1.7323463135e+003 1.6514684e+001
1.7323671265e+003 3.3063550e+001
1.7323880005e+003 3.6017087e+001
1.7324088135e+003 3.1499438e+001
1.7324296265e+003 2.7668987e+001
1.7324505005e+003 2.4865857e+001
1.7324713135e+003 2.2488337e+001
1.7324921265e+003 2.0344987e+001
1.7325130005e+003 1.9098901e+001
1.7325338135e+003 1.7402802e+001
1.7325546265e+003 1.6421745e+001
1.7325755005e+003 1.4787628e+001
1.7325963135e+003 1.3874375e+001
1.7326171265e+003 1.2707519e+001
1.7326380005e+003 1.2132386e+001
1.7326588135e+003 1.1386180e+001
1.7326796265e+003 1.1506637e+001
1.7327005005e+003 1.1152175e+001
1.7327213135e+003 1.0868825e+001
1.7327421265e+003 1.1111476e+001
1.7327630005e+003 1.0499616e+001
1.7327838135e+003 9.5350028e+000
1.7328046265e+003 9.2271117e+000
1.7328255005e+003 1.5601495e+001
1.7328463135e+003 3.2714111e+001
1.7328671265e+003 3.6037996e+001
1.7328880005e+003 3.1892321e+001
1.7329088135e+003 2.8356813e+001
1.7329296265e+003 2.5168520e+001
1.7329505005e+003 2.2753616e+001
1.7329713135e+003 2.0622898e+001
1.7329921265e+003 1.8992105e+001
1.7330130005e+003 1.7764191e+001
1.7330338135e+003 1.6267184e+001
1.7330546265e+003 1.4969702e+001
1.7330755005e+003 1.3905886e+001
1.7330963135e+003 1.2729295e+001
1.7331171265e+003 1.1931401e+001
1.7331380005e+003 1.1620543e+001
1.7331588135e+003 1.1482388e+001
1.7331796265e+003 1.1275526e+001
1.7332005005e+003 1.1029828e+001
1.7332213135e+003 1.0860104e+001
1.7332421265e+003 1.0763437e+001
1.7332630005e+003 9.4246022e+000
1.7332838135e+003 9.3659105e+000
1.7333046265e+003 1.5245562e+001
1.7333255005e+003 3.2059340e+001
1.7333463135e+003 3.6481030e+001
1.7333671265e+003 3.2289158e+001
1.7333880005e+003 2.8385698e+001
1.7334088135e+003 2.5475510e+001
1.7334296265e+003 2.2590936e+001
1.7334505005e+003 2.0778953e+001
1.7334713135e+003 1.9261350e+001
1.7334921265e+003 1.9464641e+001
1.7335130005e+003 1.6584353e+001
1.7335338135e+003 1.5142933e+001
1.7335546265e+003 1.4099256e+001
1.7335755005e+003 1.3067274e+001
1.7335963135e+003 1.1892261e+001
1.7336171265e+003 1.1851520e+001
1.7336380005e+003 1.1403522e+001
1.7336588135e+003 1.1804806e+001
1.7336796265e+003 1.1108813e+001
1.7337005005e+003 1.1091719e+001
1.7337213135e+003 1.0676986e+001
1.7337421265e+003 9.4542338e+000
1.7337630005e+003 9.2563503e+000
1.7337838135e+003 1.4831449e+001
1.7338046265e+003 3.1351301e+001
1.7338255005e+003 3.6816120e+001
1.7338463135e+003 3.2844771e+001
1.7338671265e+003 2.8832595e+001
1.7338880005e+003 2.5406600e+001
1.7339088135e+003 2.3060551e+001
1.7339296265e+003 2.0970959e+001
1.7339505005e+003 1.9343412e+001
1.7339713135e+003 1.7857741e+001
1.7339921265e+003 1.6909402e+001
1.7340130005e+003 1.5352118e+001
1.7340338135e+003 1.3735026e+001
1.7340546265e+003 1.2760323e+001
1.7340755005e+003 1.2138772e+001
1.7340963135e+003 1.1698603e+001
1.7341171265e+003 1.1271088e+001
1.7341380005e+003 1.1784410e+001
1.7341588135e+003 1.1314267e+001
1.7341796265e+003 1.0760160e+001
1.7342005005e+003 1.0504424e+001
1.7342213135e+003 9.4444704e+000
1.7342421265e+003 8.7135538e+000
1.7342630005e+003 1.3905094e+001
1.7342838135e+003 3.0365242e+001
1.7343046265e+003 3.6611187e+001
1.7343255005e+003 3.2902471e+001
1.7343463135e+003 2.8743761e+001
1.7343671265e+003 2.5625516e+001
1.7343880005e+003 2.2566020e+001
1.7344088135e+003 2.0960255e+001
1.7344296265e+003 1.9427136e+001
1.7344505005e+003 1.7946684e+001
1.7344713135e+003 1.6443753e+001
1.7344921265e+003 1.5339082e+001
1.7345129395e+003 1.3884422e+001
1.7345337524e+003 1.2988687e+001
1.7345546265e+003 1.1801007e+001
1.7345754395e+003 1.1777552e+001
1.7345962524e+003 1.1545638e+001
1.7346171265e+003 1.1142613e+001
1.7346379395e+003 1.1001978e+001
1.7346587524e+003 1.0931715e+001
1.7346796265e+003 1.0587178e+001
1.7347004395e+003 9.6308070e+000
1.7347212524e+003 9.1208101e+000
1.7347421265e+003 1.3511048e+001
1.7347629395e+003 2.9637662e+001
1.7347837524e+003 3.6736782e+001
1.7348046265e+003 3.3156736e+001
1.7348254395e+003 2.9228920e+001
1.7348462524e+003 2.5814772e+001
1.7348671265e+003 2.3247648e+001
1.7348879395e+003 2.0646647e+001
1.7349087524e+003 1.9436573e+001
1.7349296265e+003 1.8041960e+001
1.7349504395e+003 1.6787725e+001
1.7349712524e+003 1.5412767e+001
1.7349921265e+003 1.4167117e+001
1.7350129395e+003 1.2904751e+001
1.7350337524e+003 1.2429683e+001
1.7350546265e+003 1.1852179e+001
1.7350754395e+003 1.1841852e+001
1.7350962524e+003 1.1301344e+001
1.7351171265e+003 1.1489836e+001
1.7351379395e+003 1.1017081e+001
1.7351587524e+003 1.0921630e+001
1.7351796265e+003 9.3986540e+000
1.7352004395e+003 8.8938640e+000
1.7352212524e+003 1.2902851e+001
1.7352421265e+003 2.8463978e+001
1.7352629395e+003 3.7307437e+001
1.7352837524e+003 3.3374766e+001
1.7353046265e+003 2.9201936e+001
1.7353254395e+003 2.5719634e+001
1.7353462524e+003 2.3407790e+001
1.7353671265e+003 2.1374154e+001
1.7353879395e+003 1.9722458e+001
1.7354087524e+003 1.8055555e+001
1.7354296265e+003 1.6878310e+001
1.7354504395e+003 1.5287993e+001
1.7354712524e+003 1.4552835e+001
1.7354921265e+003 1.3131558e+001
1.7355129395e+003 1.2089993e+001
1.7355337524e+003 1.1555114e+001
1.7355546265e+003 1.1688279e+001
1.7355754395e+003 1.1829022e+001
1.7355962524e+003 1.1465134e+001
1.7356171265e+003 1.1510574e+001
1.7356379395e+003 1.0949078e+001
1.7356587524e+003 1.0040070e+001
1.7356796265e+003 9.0375499e+000
1.7357004395e+003 1.2169648e+001
1.7357212524e+003 2.7812542e+001
1.7357421265e+003 3.7059666e+001
1.7357629395e+003 3.3438954e+001
1.7357837524e+003 2.9435996e+001
1.7358046265e+003 2.6377126e+001
1.7358254395e+003 2.3717758e+001
1.7358462524e+003 2.1420992e+001
1.7358671265e+003 1.9916762e+001
1.7358879395e+003 1.8089072e+001
1.7359087524e+003 1.6883487e+001
1.7359296265e+003 1.5622603e+001
1.7359504395e+003 1.4537346e+001
1.7359712524e+003 1.3619279e+001
1.7359921265e+003 1.2459143e+001
1.7360129395e+003 1.1759140e+001
1.7360337524e+003 1.2126823e+001
1.7360546265e+003 1.1880915e+001
1.7360754395e+003 1.1519868e+001
1.7360962524e+003 1.1238585e+001
1.7361171265e+003 1.0980107e+001
1.7361379395e+003 9.7154142e+000
1.7361587524e+003 8.8595835e+000
1.7361796265e+003 1.1938142e+001
1.7362004395e+003 2.6680316e+001
1.7362212524e+003 3.7267222e+001
1.7362421265e+003 3.3997796e+001
1.7362629395e+003 3.0481648e+001
1.7362837524e+003 2.6263027e+001
1.7363046265e+003 2.3999106e+001
1.7363254395e+003 2.1178557e+001
1.7363462524e+003 1.9767941e+001
1.7363671265e+003 1.8643542e+001
1.7363879395e+003 1.7194610e+001
1.7364087524e+003 1.5820815e+001
1.7364296265e+003 1.4274354e+001
1.7364504395e+003 1.3871069e+001
1.7364712524e+003 1.2480082e+001
1.7364921265e+003 1.2191617e+001
1.7365129395e+003 1.1664971e+001
1.7365337524e+003 1.1405455e+001
1.7365546265e+003 1.1491360e+001
1.7365754395e+003 1.1191325e+001
1.7365962524e+003 1.1322151e+001
1.7366171265e+003 1.0303896e+001
1.7366379395e+003 9.3515714e+000
1.7366587524e+003 1.1954449e+001
1.7366796265e+003 2.6574612e+001
1.7367004395e+003 3.7096914e+001
1.7367212524e+003 3.4653571e+001
1.7367421265e+003 3.0372319e+001
1.7367629395e+003 2.6521633e+001
1.7367837524e+003 2.4365767e+001
1.7368046265e+003 2.1992894e+001
1.7368254395e+003 1.9904823e+001
1.7368462524e+003 1.9010161e+001
1.7368671265e+003 1.7537570e+001
1.7368879395e+003 1.6469170e+001
1.7369087524e+003 1.5442801e+001
1.7369296265e+003 1.3820247e+001
1.7369504395e+003 1.2633878e+001
1.7369712524e+003 1.2140837e+001
1.7369920654e+003 1.1769318e+001
1.7370128784e+003 1.1800907e+001
1.7370337524e+003 1.1368536e+001
1.7370545654e+003 1.1234383e+001
1.7370753784e+003 1.0643568e+001
1.7370962524e+003 9.9272890e+000
1.7371170654e+003 8.6441710e+000
1.7371378784e+003 1.1129000e+001
1.7371587524e+003 2.4766808e+001
1.7371795654e+003 3.6611566e+001
1.7372003784e+003 3.4180222e+001
1.7372212524e+003 2.9692727e+001
1.7372420654e+003 2.6341287e+001
1.7372628784e+003 2.3856767e+001
1.7372837524e+003 2.1311208e+001
1.7373045654e+003 1.9919796e+001
1.7373253784e+003 1.7833921e+001
1.7373462524e+003 1.6739367e+001
1.7373670654e+003 1.5250933e+001
1.7373878784e+003 1.4291020e+001
2.3906584696e+003 -1.9650718e+000
2.3906654142e+003 -2.6077187e+000
2.3906723587e+003 -2.3473852e+000
2.3906793033e+003 -2.2744250e+000
2.3906862478e+003 -2.2353543e+000
2.3906931924e+003 -2.6785788e+000
2.3907001370e+003 -2.3417358e+000
2.3907070815e+003 -2.4935062e+000
2.3907140261e+003 -2.5616584e+000
2.3907209706e+003 -3.1238274e+000
2.3907279152e+003 -2.9390630e+000
2.3907348597e+003 -3.0212476e+000
2.3907418043e+003 -2.8727425e+000
2.3907487488e+003 -3.3783380e+000
2.3907556934e+003 -3.8689568e+000
2.3907626379e+003 -4.4240490e+000
2.3907695825e+003 -5.2858564e+000
2.3907765270e+003 -5.3139557e+000
2.3907834716e+003 -5.6746131e+000
2.3907904161e+003 -5.6841706e+000
2.3907973607e+003 -4.2745173e+000
2.3908043052e+003 -2.4868090e+000
2.3908112498e+003 2.7849826e+000
2.3908181943e+003 1.0656459e+001
2.3908251389e+003 1.8133519e+001
2.3908320834e+003 2.6068239e+001
2.3908390280e+003 2.9720680e+001
2.3908459725e+003 3.0273883e+001
2.3908529171e+003 2.8920741e+001
2.3908598616e+003 2.7576259e+001
2.3908668062e+003 2.5137934e+001
2.3908737507e+003 2.3034343e+001
2.3908806953e+003 2.1002774e+001
2.3908876398e+003 1.9812730e+001
2.3908945844e+003 1.8378021e+001
2.3909015289e+003 1.6985586e+001
2.3909084735e+003 1.5029790e+001
2.3909154180e+003 1.4719309e+001
2.3909223626e+003 1.3501918e+001
2.3909293071e+003 1.2526086e+001
2.3909362517e+003 1.1655804e+001
2.3909431962e+003 1.0268814e+001
2.3909501408e+003 9.8848510e+000
2.3909570853e+003 8.5193109e+000
2.3909640299e+003 8.5166902e+000
2.3909709744e+003 7.8640752e+000
2.3909779190e+003 6.6959151e+000
2.3909848635e+003 5.8744473e+000
2.3909918081e+003 5.4890824e+000
2.3909987526e+003 5.0782103e+000
2.3910056972e+003 4.8319381e+000
2.3910126417e+003 4.4923256e+000
2.3910195862e+003 3.2508807e+000
2.3910265308e+003 2.8022612e+000
2.3910334753e+003 1.8939503e+000
2.3910404199e+003 1.6909496e+000
2.3910473644e+003 1.3603874e+000
2.3910543090e+003 5.9486681e-001
2.3910612535e+003 5.1951819e-001
2.3910681981e+003 -3.3900056e-001
2.3910751426e+003 -8.2221590e-001
2.3910820872e+003 -1.5416713e+000
2.3910890317e+003 -1.9211462e+000
2.3910959763e+003 -1.7529194e+000
2.3911029208e+003 -2.4817690e+000
2.3911098654e+003 -2.3666768e+000
2.3911168099e+003 -2.5939358e+000
2.3911237545e+003 -1.8247417e+000
2.3911306990e+003 -2.8840080e+000
2.3911376436e+003 -2.2715994e+000
2.3911445881e+003 -2.4756167e+000
2.3911515327e+003 -2.0014213e+000
2.3911584772e+003 -3.6513813e+000
2.3911654218e+003 -2.6294281e+000
2.3911723663e+003 -3.1079489e+000
2.3911793108e+003 -2.8826913e+000
2.3911862554e+003 -3.1975886e+000
2.3911931999e+003 -3.2569057e+000
2.3912001445e+003 -2.9205421e+000
2.3912070890e+003 -3.2833643e+000
2.3912140336e+003 -2.5487483e+000
2.3912209781e+003 -3.9240386e+000
2.3912279227e+003 -3.3430037e+000
2.3912348672e+003 -4.8108424e+000
2.3912418118e+003 -4.8029386e+000
2.3912487563e+003 -5.5152526e+000
2.3912557009e+003 -5.9792178e+000
2.3912626454e+003 -6.0898586e+000
2.3912695900e+003 -5.9137938e+000
2.3912765345e+003 -4.8692953e+000
2.3912834791e+003 -3.6707399e+000
2.3912904236e+003 6.1594146e-001
2.3912973682e+003 9.1485243e+000
2.3913043127e+003 1.6812665e+001
2.3913112573e+003 2.4840190e+001
2.3913182018e+003 2.9928574e+001
2.3913251463e+003 2.9736977e+001
2.3913320909e+003 2.8807609e+001
2.3913390354e+003 2.6763198e+001
2.3913459800e+003 2.4433507e+001
2.3913529245e+003 2.3388935e+001
2.3913598691e+003 2.1673242e+001
2.3913668136e+003 2.0173556e+001
2.3913737582e+003 1.8669365e+001
2.3913807027e+003 1.6851378e+001
2.3913876473e+003 1.5155022e+001
2.3913945918e+003 1.3849860e+001
2.3914015364e+003 1.3336523e+001
2.3914084809e+003 1.2395009e+001
2.3914154255e+003 1.1360719e+001
2.3914223700e+003 1.0236240e+001
2.3914293146e+003 1.0424534e+001
2.3914362591e+003 8.3634582e+000
2.3914432037e+003 7.6684449e+000
2.3914501482e+003 7.2434374e+000
2.3914570928e+003 6.4402144e+000
2.3914640373e+003 5.8501751e+000
2.3914709818e+003 5.8294216e+000
2.3914779264e+003 5.2236384e+000
2.3914848709e+003 3.9952031e+000
2.3914918155e+003 3.2748803e+000
2.3914987600e+003 3.7138744e+000
2.3915057046e+003 2.5963902e+000
2.3915126491e+003 1.9399135e+000
2.3915195937e+003 1.9828642e+000
2.3915265382e+003 5.8293604e-001
2.3915334828e+003 2.8975674e-001
2.3915404273e+003 -3.9336042e-002
2.3915473719e+003 -1.0569955e+000
2.3915543164e+003 -7.6773944e-001
2.3915612610e+003 -7.2870097e-001
2.3915682055e+003 -1.7647024e+000
2.3915751501e+003 -2.9658412e+000
2.3915820946e+003 -2.6336162e+000
2.3915890392e+003 -2.1801422e+000
2.3915959837e+003 -2.8309437e+000
2.3916029283e+003 -2.5774994e+000
2.3916098728e+003 -3.2671015e+000
2.3916168173e+003 -2.5457710e+000
2.3916237619e+003 -2.7450570e+000
2.3916307064e+003 -3.2495410e+000
2.3916376510e+003 -2.5676849e+000
2.3916445955e+003 -3.7396341e+000
2.3916515401e+003 -3.0917267e+000
2.3916584846e+003 -2.6952170e+000
2.3916654292e+003 -3.7950576e+000
2.3916723737e+003 -3.4526045e+000
2.3916793183e+003 -4.2829054e+000
2.3916862628e+003 -3.3128018e+000
2.3916932074e+003 -3.1665887e+000
2.3917001519e+003 -3.6288230e+000
2.3917070965e+003 -3.3438791e+000
2.3917140410e+003 -4.9807908e+000
2.3917209856e+003 -5.4173848e+000
2.3917279301e+003 -6.2476200e+000
2.3917348747e+003 -6.0922638e+000
2.3917418192e+003 -6.2265559e+000
2.3917487638e+003 -5.9991242e+000
2.3917557083e+003 -5.3779562e+000
2.3917626529e+003 -3.6961942e+000
2.3917695974e+003 5.7665340e-001
2.3917765419e+003 7.4111283e+000
2.3917834865e+003 1.4708212e+001
2.3917904310e+003 2.2952969e+001
2.3917973756e+003 2.8324405e+001
2.3918043201e+003 2.9011378e+001
2.3918112647e+003 2.7909326e+001
2.3918182092e+003 2.6724229e+001
2.3918251538e+003 2.5340153e+001
2.3918320983e+003 2.4022687e+001
2.3918390429e+003 2.1679364e+001
2.3918459874e+003 1.8352625e+001
2.3918529320e+003 1.8148723e+001
2.3918598765e+003 1.6613887e+001
2.3918668211e+003 1.4671157e+001
2.3918737656e+003 1.3739386e+001
2.3918807102e+003 1.2451407e+001
2.3918876547e+003 1.1303215e+001
2.3918945993e+003 1.0246291e+001
2.3919015438e+003 1.0250534e+001
2.3919084884e+003 8.7479654e+000
2.3919154329e+003 8.2342757e+000
2.3919223775e+003 7.6700594e+000
2.3919293220e+003 7.1479510e+000
2.3919362666e+003 7.6330601e+000
2.3919432111e+003 5.7740564e+000
2.3919501557e+003 5.2964101e+000
2.3919571002e+003 4.7974162e+000
2.3919640448e+003 4.5925570e+000
2.3919709893e+003 2.9784078e+000
2.3919779338e+003 3.2601045e+000
2.3919848784e+003 2.2335481e+000
2.3919918229e+003 1.9582812e+000
2.3919987675e+003 1.1527456e+000
2.3920057120e+003 9.6704875e-001
2.3920126566e+003 -4.4214521e-001
2.3920196011e+003 7.9024444e-002
2.3920265457e+003 1.1360625e-002
2.3920334902e+003 -1.0380817e+000
2.3920404348e+003 -1.0840053e+000
2.3920473793e+003 -1.9236615e+000
2.3920543239e+003 -2.1008948e+000
2.3920612684e+003 -2.3945635e+000
2.3920682130e+003 -3.0005508e+000
2.3920751575e+003 -3.3744417e+000
2.3920821021e+003 -3.1640608e+000
2.3920890466e+003 -2.6273049e+000
2.3920959912e+003 -2.4573552e+000
2.3921029357e+003 -3.7248536e+000
2.3921098803e+003 -2.5116067e+000
2.3921168248e+003 -3.4455511e+000
2.3921237694e+003 -2.0137679e+000
2.3921307139e+003 -3.9126101e+000
2.3921376585e+003 -3.8193805e+000
2.3921446030e+003 -3.6784828e+000
2.3921515476e+003 -4.4599565e+000
2.3921584921e+003 -4.4004651e+000
2.3921654367e+003 -4.6119815e+000
2.3921723812e+003 -4.3151128e+000
2.3921793258e+003 -3.1847003e+000
2.3921862703e+003 -3.7428122e+000
2.3921932149e+003 -3.8322980e+000
2.3922001594e+003 -5.4173260e+000
2.3922071040e+003 -6.0975568e+000
2.3922140485e+003 -6.5373670e+000
2.3922209930e+003 -5.9590772e+000
2.3922279376e+003 -6.5277542e+000
2.3922348821e+003 -6.7082653e+000
2.3922418267e+003 -4.2598106e+000
2.3922487712e+003 -1.0605895e+000
2.3922557158e+003 5.3750081e+000
2.3922626603e+003 1.3358676e+001
2.3922696049e+003 2.1823226e+001
2.3922765494e+003 2.8207780e+001
2.3922834940e+003 2.9838174e+001
2.3922904385e+003 2.8258373e+001
2.3922973831e+003 2.7571660e+001
2.3923043276e+003 2.5075202e+001
2.3923112722e+003 2.2796313e+001
2.3923182167e+003 2.1425931e+001
2.3923251613e+003 2.0163292e+001
2.3923321058e+003 1.8648091e+001
2.3923390504e+003 1.6525380e+001
2.3923459949e+003 1.5283685e+001
2.3923529395e+003 1.4581695e+001
2.3923598840e+003 1.4096140e+001
2.3923668286e+003 1.2275180e+001
2.3923737731e+003 1.1839197e+001
2.3923807177e+003 1.0277741e+001
2.3923876622e+003 9.7671623e+000
2.3923946068e+003 8.9051094e+000
2.3924015513e+003 8.9773447e+000
2.3924084959e+003 7.2973271e+000
2.3924154404e+003 6.3320894e+000
2.3924223850e+003 6.3909662e+000
2.3924293295e+003 5.2094825e+000
2.3924362741e+003 4.5303962e+000
2.3924432186e+003 4.1906113e+000
2.3924501632e+003 3.8245512e+000
2.3924571077e+003 2.9531492e+000
2.3924640523e+003 2.5196250e+000
2.3924709968e+003 2.6551372e+000
2.3924779414e+003 7.9425160e-001
2.3924848859e+003 1.1798675e+000
2.3924918305e+003 5.3485542e-001
2.3924987750e+003 -6.8819014e-001
2.3925057196e+003 -4.6978924e-001
2.3925126641e+003 -6.7116535e-001
2.3925196087e+003 -7.1921625e-001
2.3925265532e+003 -2.2447432e+000
2.3925334978e+003 -2.5715386e+000
2.3925404423e+003 -3.5960517e+000
2.3925473869e+003 -2.7887449e+000
2.3925543314e+003 -2.6533054e+000
2.3925612760e+003 -3.6247333e+000
2.3925682205e+003 -3.1297687e+000
2.3925751651e+003 -3.5877197e+000
2.3925821096e+003 -3.5905856e+000
2.3925890541e+003 -3.1711201e+000
2.3925959987e+003 -2.8671220e+000
2.3926029432e+003 -3.7687389e+000
2.3926098878e+003 -3.6447244e+000
2.3926168323e+003 -3.7199591e+000
2.3926237769e+003 -4.0190878e+000
2.3926307214e+003 -4.1088447e+000
2.3926376660e+003 -3.9226123e+000
2.3926446105e+003 -3.2543010e+000
2.3926515551e+003 -4.3413308e+000
2.3926584996e+003 -4.2716002e+000
2.3926654442e+003 -3.9691708e+000
2.3926723887e+003 -4.6995292e+000
2.3926793333e+003 -4.9584753e+000
2.3926862778e+003 -6.2912735e+000
2.3926932224e+003 -6.0475319e+000
2.3927001669e+003 -7.2918206e+000
2.3927071115e+003 -6.6116596e+000
2.3927140560e+003 -5.4712383e+000
2.3927210006e+003 -5.1608536e+000
2.3927279451e+003 -1.6283730e+000
2.3927348897e+003 4.9367742e+000
2.3927418342e+003 1.2105053e+001
2.3927487788e+003 1.9935282e+001
2.3927557233e+003 2.7021500e+001
2.3927626679e+003 2.9015781e+001
2.3927696124e+003 2.9513462e+001
2.3927765570e+003 2.7355647e+001
2.3927835015e+003 2.5413013e+001
2.3927904461e+003 2.3295917e+001
2.3927973906e+003 2.1288807e+001
2.3928043352e+003 2.0403348e+001
2.3928112797e+003 1.8165717e+001
2.3928182243e+003 1.7032929e+001
2.3928251688e+003 1.6013689e+001
2.3928321134e+003 1.3622323e+001
2.3928390579e+003 1.3458909e+001
2.3928460025e+003 1.2236054e+001
2.3928529470e+003 1.1025355e+001
2.3928598916e+003 9.7033754e+000
2.3928668361e+003 9.7020574e+000
2.3928737807e+003 9.0277593e+000
2.3928807252e+003 7.7540069e+000
2.3928876698e+003 6.9759143e+000
2.3928946143e+003 6.4368283e+000
2.3929015589e+003 6.0730033e+000
2.3929085034e+003 5.2434899e+000
2.3929154480e+003 4.7603009e+000
2.3929223925e+003 4.1432398e+000
2.3929293371e+003 3.8514633e+000
2.3929362816e+003 3.1740475e+000
2.3929432262e+003 2.7258349e+000
2.3929501707e+003 2.2810737e+000
2.3929571153e+003 1.5125183e+000
2.3929640598e+003 1.0876406e+000
2.3929710044e+003 -3.3259444e-002
2.3929779489e+003 -4.9099944e-001
2.3929848935e+003 5.4082049e-001
2.3929918380e+003 -1.6040111e-001
2.3929987826e+003 -1.4880534e+000
2.3930057271e+003 -2.2823758e+000
2.3930126717e+003 -1.3667161e+000
2.3930196162e+003 -1.4071387e+000
2.3930265608e+003 -2.8634209e+000
2.3930335053e+003 -3.3007422e+000
2.3930404499e+003 -2.7275669e+000
2.3930473944e+003 -2.9594386e+000
2.3930543390e+003 -2.9689037e+000
2.3930612835e+003 -3.4044199e+000
2.3930682281e+003 -2.8551374e+000
2.3930751726e+003 -3.5534783e+000
2.3930821172e+003 -3.0810603e+000
2.3930890617e+003 -3.9526356e+000
2.3930960063e+003 -3.3434195e+000
2.3931029508e+003 -3.9972644e+000
2.3931098954e+003 -3.9812382e+000
2.3931168399e+003 -4.0304192e+000
2.3931237845e+003 -3.6728434e+000
2.3931307290e+003 -3.8177539e+000
2.3931376736e+003 -4.3441262e+000
2.3931446181e+003 -4.2361592e+000
2.3931515627e+003 -4.8213388e+000
2.3931585072e+003 -5.2851222e+000
2.3931654518e+003 -5.9474816e+000
2.3931723963e+003 -6.3107685e+000
2.3931793409e+003 -6.2761947e+000
2.3931862854e+003 -6.2265156e+000
2.3931932300e+003 -5.8609201e+000
2.3932001745e+003 -5.2650876e+000
2.3932071191e+003 -2.3899384e+000
2.3932140636e+003 3.2644920e+000
2.3932210082e+003 1.1253578e+001
2.3932279527e+003 1.8431130e+001
2.3932348973e+003 2.5761191e+001
2.3932418418e+003 2.9701322e+001
2.3932487864e+003 2.8480882e+001
2.3932557309e+003 2.7408299e+001
2.3932626755e+003 2.5790056e+001
2.3932696200e+003 2.3809421e+001
2.3932765646e+003 2.2309035e+001
2.3932835091e+003 2.0035785e+001
2.3932904537e+003 1.8838476e+001
2.3932973982e+003 1.6847103e+001
2.3933043428e+003 1.6018863e+001
2.3933112873e+003 1.5208980e+001
2.3933182319e+003 1.3285020e+001
2.3933251764e+003 1.1901726e+001
2.3933321210e+003 1.1284238e+001
2.3933390655e+003 1.0552136e+001
2.3933460101e+003 1.0505659e+001
2.3933529546e+003 9.2714904e+000
2.3933598992e+003 8.3501997e+000
2.3933668437e+003 7.7358480e+000
2.3933737883e+003 7.0251892e+000
2.3933807328e+003 6.3145797e+000
2.3933876774e+003 5.4454565e+000
2.3933946219e+003 5.0195397e+000
2.3934015665e+003 4.0303306e+000
2.3934085110e+003 3.6808349e+000
2.3934154556e+003 3.0572058e+000
2.3934224001e+003 2.8236251e+000
2.3934293447e+003 2.2502437e+000
2.3934362892e+003 1.5652017e+000
2.3934432338e+003 1.5543253e+000
2.3934501783e+003 5.4299056e-001
2.3934571229e+003 2.1158618e-001
2.3934640674e+003 -2.1645993e-001
2.3934710120e+003 -1.4822149e+000
2.3934779565e+003 -6.8034792e-001
2.3934849011e+003 -1.6077274e+000
2.3934918456e+003 -1.8731504e+000
2.3934987902e+003 -2.1218197e+000
2.3935057347e+003 -2.7054212e+000
2.3935126793e+003 -2.9175680e+000
2.3935196238e+003 -3.0110927e+000
2.3935265684e+003 -3.6403869e+000
2.3935335129e+003 -3.3785507e+000
2.3935404575e+003 -2.7220708e+000
2.3935474020e+003 -2.9754908e+000
2.3935543466e+003 -2.6863184e+000
2.3935612911e+003 -3.3947667e+000
2.3935682357e+003 -4.0953308e+000
2.3935751802e+003 -3.6635949e+000
2.3935821248e+003 -4.3826760e+000
2.3935890693e+003 -4.3192059e+000
2.3935960139e+003 -4.0974474e+000
2.3936029584e+003 -3.5757038e+000
2.3936099030e+003 -4.4351983e+000
2.3936168475e+003 -3.4317050e+000
2.3936237921e+003 -3.4656783e+000
2.3936307366e+003 -4.5441263e+000
2.3936376812e+003 -4.6531700e+000
2.3936446257e+003 -5.4368447e+000
2.3936515703e+003 -6.3337619e+000
2.3936585148e+003 -6.6464628e+000
2.3936654594e+003 -6.7327366e+000
2.3936724039e+003 -6.4911774e+000
2.3936793485e+003 -5.3489745e+000
2.3936862930e+003 -2.8347660e+000
2.3936932376e+003 2.5647176e+000
2.3937001821e+003 9.6222800e+000
2.3937071267e+003 1.7991695e+001
2.3937140712e+003 2.5454413e+001
2.3937210158e+003 2.8895753e+001
2.3937279603e+003 2.8726137e+001
2.3937349049e+003 2.8041908e+001
2.3937418494e+003 2.5734216e+001
2.3937487940e+003 2.3931913e+001
2.3937557385e+003 2.2785322e+001
2.3937626831e+003 2.0949756e+001
2.3937696276e+003 1.8559871e+001
2.3937765722e+003 1.7511890e+001
2.3937835167e+003 1.6050868e+001
2.3937904613e+003 1.5321252e+001
2.3937974058e+003 1.4382274e+001
2.3938043504e+003 1.1686437e+001
2.3938112949e+003 1.0603341e+001
2.3938182395e+003 1.0352802e+001
2.3938251840e+003 1.0039882e+001
2.3938321286e+003 9.0231896e+000
2.3938390731e+003 8.8165582e+000
2.3938460177e+003 7.2982422e+000
2.3938529622e+003 6.4010204e+000
2.3938599068e+003 5.3990820e+000
2.3938668513e+003 5.4962026e+000
2.3938737959e+003 5.0799896e+000
2.3938807404e+003 4.5726674e+000
2.3938876850e+003 3.8288035e+000
2.3938946295e+003 2.2881102e+000
2.3939015741e+003 2.2274543e+000
2.3939085186e+003 2.2918578e+000
2.3939154632e+003 1.1065058e+000
2.3939224077e+003 1.0105749e+000
2.3939293523e+003 4.3949639e-001
2.3939362968e+003 -1.8076625e-001
2.3939432414e+003 -4.1856160e-001
2.3939501859e+003 -1.4408207e+000
2.3939571305e+003 -1.3103554e+000
2.3939640750e+003 -2.3265829e+000
2.3939710196e+003 -2.4131410e+000
2.3939779641e+003 -2.1283917e+000
2.3939849087e+003 -2.8366608e+000
2.3939918532e+003 -3.6039340e+000
2.3939987978e+003 -3.3250835e+000
2.3940057423e+003 -3.3266345e+000
2.3940126869e+003 -3.2788624e+000
2.3940196314e+003 -3.4008169e+000
2.3940265760e+003 -3.4164372e+000
2.3940335205e+003 -3.6357623e+000
2.3940404651e+003 -2.6958919e+000
2.3940474096e+003 -3.3045424e+000
2.3940543542e+003 -3.4351497e+000
2.3940612987e+003 -4.0142895e+000
2.3940682433e+003 -4.1832301e+000
2.3940751878e+003 -4.2533977e+000
2.3940821324e+003 -3.7233751e+000
2.3940890769e+003 -3.2923685e+000
2.3940960215e+003 -3.2916584e+000
2.3941029660e+003 -3.7279186e+000
2.3941099106e+003 -3.4029464e+000
2.3941168551e+003 -4.9644284e+000
2.3941237997e+003 -5.4389505e+000
2.3941307442e+003 -5.9972098e+000
2.3941376888e+003 -6.9952301e+000
2.3941446333e+003 -6.5587626e+000
2.3941515779e+003 -6.6715703e+000
2.3941585224e+003 -5.9888792e+000
2.3941654670e+003 -3.7689393e+000
2.3941724115e+003 9.1541833e-001
2.3941793561e+003 8.7028442e+000
2.3941863006e+003 1.6456328e+001
2.3941932452e+003 2.4324174e+001
2.3942001897e+003 2.8510143e+001
2.3942071343e+003 2.8772818e+001
2.3942140788e+003 2.8260769e+001
2.3942210234e+003 2.5748157e+001
2.3942279679e+003 2.3749943e+001
2.3942349125e+003 2.2357493e+001
2.3942418570e+003 2.1182154e+001
2.3942488016e+003 1.9556566e+001
2.3942557461e+003 1.7266891e+001
2.3942626907e+003 1.5790152e+001
2.3942696352e+003 1.5406421e+001
2.3942765798e+003 1.3882047e+001
2.3942835244e+003 1.2389500e+001
2.3942904689e+003 1.0954132e+001
2.3942974135e+003 1.1188738e+001
2.3943043580e+003 1.0074403e+001
2.3943113026e+003 8.9447719e+000
2.3943182471e+003 8.5602397e+000
2.3943251917e+003 8.3476666e+000
2.3943321362e+003 6.2749224e+000
2.3943390808e+003 6.0091793e+000
2.3943460253e+003 5.5219882e+000
2.3943529699e+003 5.1835863e+000
2.3943599144e+003 4.2563667e+000
2.3943668590e+003 4.0787106e+000
2.3943738035e+003 3.6340736e+000
2.3943807481e+003 2.8668865e+000
2.3943876926e+003 2.4987742e+000
2.3943946372e+003 2.1846563e+000
2.3944015817e+003 1.2091098e+000
2.3944085263e+003 7.4622917e-001
2.3944154708e+003 2.7706201e-001
2.3944224154e+003 1.5205208e-001
2.3944293599e+003 -1.0881443e+000
2.3944363045e+003 -1.2252526e+000
2.3944432490e+003 -1.2632953e+000
2.3944501936e+003 -1.6371952e+000
2.3944571381e+003 -1.9720525e+000
2.3944640827e+003 -2.5675504e+000
2.3944710272e+003 -2.8623276e+000
2.3944779718e+003 -3.0701282e+000
2.3944849163e+003 -3.5629644e+000
2.3944918609e+003 -2.6181953e+000
2.3944988054e+003 -2.9901576e+000
2.3945057500e+003 -2.3147946e+000
2.3945126945e+003 -2.7504672e+000
2.3945196391e+003 -3.3912185e+000
2.3945265836e+003 -2.6916190e+000
2.3945335282e+003 -3.3246226e+000
2.3945404727e+003 -3.8067413e+000
2.3945474173e+003 -3.5088608e+000
2.3945543618e+003 -3.9288025e+000
2.3945613064e+003 -3.9201936e+000
2.3945682509e+003 -3.3468190e+000
2.3945751955e+003 -3.9925771e+000
2.3945821400e+003 -3.6885151e+000
2.3945890846e+003 -4.5076468e+000
2.3945960291e+003 -5.0161482e+000
2.3946029737e+003 -5.3637985e+000
2.3946099182e+003 -5.7978931e+000
2.3946168628e+003 -6.4265734e+000
2.3946238073e+003 -7.3293413e+000
2.3946307519e+003 -6.4977795e+000
2.3946376964e+003 -5.5898914e+000
2.3946446410e+003 -3.9631218e+000
2.3946515855e+003 1.3372063e-001
2.3946585301e+003 7.7592893e+000
2.3946654746e+003 1.5197595e+001
2.3946724192e+003 2.2983608e+001
2.3946793637e+003 2.8960910e+001
2.3946863083e+003 2.9108521e+001
2.3946932528e+003 2.7692118e+001
2.3947001974e+003 2.7079332e+001
2.3947071419e+003 2.4609998e+001
2.3947140865e+003 2.2543752e+001
2.3947210310e+003 2.0982043e+001
2.3947279756e+003 1.9476516e+001
2.3947349201e+003 1.8253873e+001
2.3947418647e+003 1.6507009e+001
2.3947488092e+003 1.4634437e+001
2.3947557538e+003 1.3517278e+001
2.3947626983e+003 1.3134977e+001
2.3947696429e+003 1.1387677e+001
2.3947765874e+003 1.0911863e+001
2.3947835320e+003 9.4816653e+000
2.3947904765e+003 8.6509034e+000
2.3947974211e+003 7.6265057e+000
2.3948043656e+003 7.3160725e+000
2.3948113102e+003 6.9974924e+000
2.3948182547e+003 5.8951022e+000
2.3948251993e+003 5.1039239e+000
2.3948321438e+003 5.9945550e+000
2.3948390884e+003 4.3248858e+000
2.3948460329e+003 4.1020083e+000
2.3948529775e+003 2.8619847e+000
2.3948599220e+003 3.2626837e+000
2.3948668666e+003 2.2890765e+000
2.3948738111e+003 2.1602226e+000
2.3948807557e+003 2.1225324e+000
2.3948877002e+003 7.8866410e-001
2.3948946448e+003 5.4365771e-001
2.3949015893e+003 -4.4622535e-001
2.3949085339e+003 -1.5927090e-001
2.3949154784e+003 -1.2728669e+000
2.3949224230e+003 -1.5711213e+000
2.3949293675e+003 -1.8747039e+000
2.3949363121e+003 -2.3735990e+000
2.3949432566e+003 -3.1939515e+000
2.3949502012e+003 -2.9049073e+000
2.3949571457e+003 -3.1185333e+000
2.3949640903e+003 -3.3677985e+000
2.3949710348e+003 -3.5117665e+000
2.3949779794e+003 -3.4517663e+000
2.3949849239e+003 -2.7923065e+000
2.3949918685e+003 -3.7855232e+000
2.3949988130e+003 -3.1794822e+000
2.3950057576e+003 -3.1998063e+000
2.3950127021e+003 -3.5878173e+000
2.3950196467e+003 -3.2448862e+000
2.3950265912e+003 -3.9119992e+000
2.3950335358e+003 -3.9473424e+000
2.3950404803e+003 -4.7427483e+000
2.3950474249e+003 -4.3030502e+000
2.3950543694e+003 -3.8036680e+000
2.3950613140e+003 -4.0104971e+000
2.3950682585e+003 -3.7956456e+000
2.3950752031e+003 -4.5832626e+000
2.3950821476e+003 -5.7080608e+000
2.3950890922e+003 -6.7066785e+000
2.3950960367e+003 -6.2120687e+000
2.3951029813e+003 -6.9025258e+000
2.3951099258e+003 -6.5537063e+000
2.3951168704e+003 -6.6628057e+000
2.3951238149e+003 -4.6667693e+000
2.3951307595e+003 -1.3610901e+000
2.3951377040e+003 6.3157970e+000
2.3951446486e+003 1.3216062e+001
2.3951515931e+003 2.1956152e+001
2.3951585377e+003 2.7650353e+001
2.3951654822e+003 2.9116303e+001
2.3951724268e+003 2.8513562e+001
2.3951793713e+003 2.6384824e+001
2.3951863159e+003 2.5625111e+001
2.3951932604e+003 2.3680214e+001
2.3952002050e+003 2.1624481e+001
2.3952071495e+003 1.8901563e+001
2.3952140941e+003 1.7498133e+001
2.3952210386e+003 1.6846119e+001
2.3952279832e+003 1.5586074e+001
2.3952349277e+003 1.3695925e+001
2.3952418723e+003 1.2688344e+001
2.3952488168e+003 1.1896470e+001
2.3952557614e+003 1.1155461e+001
2.3952627059e+003 1.0033968e+001
2.3952696505e+003 8.9374791e+000
2.3952765950e+003 8.7329309e+000
2.3952835396e+003 7.4001659e+000
2.3952904841e+003 6.4851772e+000
2.3952974287e+003 6.6726528e+000
2.3953043732e+003 5.6007317e+000
2.3953113178e+003 4.9231166e+000
2.3953182623e+003 4.7989731e+000
2.3953252069e+003 3.5704244e+000
2.3953321514e+003 4.0509716e+000
2.3953390960e+003 2.5280675e+000
2.3953460405e+003 2.2604250e+000
2.3953529851e+003 1.5019483e+000
2.3953599296e+003 1.3979605e+000
2.3953668742e+003 7.7772479e-001
2.3953738187e+003 1.0356528e-002
2.3953807632e+003 -2.4004604e-001
2.3953877078e+003 -2.8207722e-001
2.3953946523e+003 -6.4342993e-001
2.3954015969e+003 -1.4907251e+000
2.3954085414e+003 -1.6826253e+000
2.3954154860e+003 -1.8446332e+000
2.3954224305e+003 -2.3544819e+000
2.3954293751e+003 -2.6497207e+000
2.3954363196e+003 -2.9878935e+000
2.3954432642e+003 -3.1962151e+000
2.3954502087e+003 -3.2517919e+000
2.3954571533e+003 -3.2846404e+000
2.3954640978e+003 -3.6483410e+000
2.3954710424e+003 -3.5779963e+000
2.3954779869e+003 -3.5632154e+000
2.3954849315e+003 -3.3240941e+000
2.3954918760e+003 -3.8890095e+000
2.3954988206e+003 -3.4237609e+000
2.3955057651e+003 -3.2955835e+000
2.3955127097e+003 -3.8060153e+000
2.3955196542e+003 -3.9803890e+000
2.3955265988e+003 -4.5057968e+000
2.3955335433e+003 -4.3094660e+000
2.3955404879e+003 -3.7487695e+000
2.3955474324e+003 -4.1197668e+000
2.3955543770e+003 -4.5330347e+000
2.3955613215e+003 -4.8696181e+000
2.3955682661e+003 -6.4074694e+000
2.3955752106e+003 -6.5837227e+000
2.3955821552e+003 -7.6302305e+000
2.3955890997e+003 -6.4652063e+000
2.3955960443e+003 -6.0022975e+000
2.3956029888e+003 -5.0249919e+000
2.3956099334e+003 -2.0208858e+000
2.3956168779e+003 4.6232378e+000
2.3956238225e+003 1.2672440e+001
2.3956307670e+003 2.1267186e+001
2.3956377116e+003 2.7081177e+001
2.3956446561e+003 2.8411185e+001
2.3956516007e+003 2.8704710e+001
2.3956585452e+003 2.6527874e+001
2.3956654898e+003 2.4759272e+001
2.3956724343e+003 2.2930880e+001
2.3956793789e+003 2.1154163e+001
2.3956863234e+003 1.9458593e+001
2.3956932680e+003 1.7757342e+001
2.3957002125e+003 1.6975265e+001
2.3957071571e+003 1.5154988e+001
2.3957141016e+003 1.4447870e+001
2.3957210462e+003 1.2612381e+001
2.3957279907e+003 1.2054334e+001
2.3957349353e+003 1.1234022e+001
2.3957418798e+003 1.0758186e+001
2.3957488244e+003 9.4542485e+000
2.3957557689e+003 8.4383410e+000
2.3957627135e+003 7.7273493e+000
2.3957696580e+003 7.6691331e+000
2.3957766026e+003 6.7834587e+000
2.3957835471e+003 5.6109149e+000
2.3957904917e+003 5.0218585e+000
2.3957974362e+003 4.1856397e+000
2.3958043808e+003 4.5377120e+000
2.3958113253e+003 3.4941348e+000
2.3958182699e+003 3.1199262e+000
2.3958252144e+003 1.9721085e+000
2.3958321590e+003 1.9811032e+000
2.3958391035e+003 1.9471844e+000
2.3958460481e+003 8.3631167e-001
2.3958529926e+003 1.9653174e-001
2.3958599372e+003 1.4790215e-001
2.3958668817e+003 -6.5100590e-001
2.3958738263e+003 -5.6917104e-001
2.3958807708e+003 -1.6132032e+000
2.3958877154e+003 -1.8775785e+000
2.3958946599e+003 -2.0464698e+000
2.3959016045e+003 -2.0925190e+000
2.3959085490e+003 -3.2144140e+000
2.3959154936e+003 -2.6317873e+000
2.3959224381e+003 -3.5076974e+000
2.3959293827e+003 -3.1172928e+000
2.3959363272e+003 -3.1264816e+000
2.3959432718e+003 -3.6698873e+000
2.3959502163e+003 -3.2818291e+000
2.3959571609e+003 -3.5159008e+000
2.3959641054e+003 -3.2568602e+000
2.3959710500e+003 -3.8812144e+000
2.3959779945e+003 -3.1679322e+000
2.3959849391e+003 -4.1626958e+000
2.3959918836e+003 -3.7316935e+000
2.3959988282e+003 -3.6646674e+000
2.3960057727e+003 -3.6744618e+000
2.3960127173e+003 -3.2601995e+000
2.3960196618e+003 -3.5515924e+000
2.3960266063e+003 -3.8041479e+000
2.3960335509e+003 -4.7598617e+000
2.3960404954e+003 -5.6399503e+000
2.3960474400e+003 -5.7118814e+000
2.3960543845e+003 -5.9412778e+000
2.3960613291e+003 -6.9786916e+000
2.3960682736e+003 -6.2305172e+000
2.3960752182e+003 -6.2282204e+000
2.3960821627e+003 -4.8614908e+000
2.3960891073e+003 -2.3954935e+000
2.3960960518e+003 3.7517857e+000
2.3961029964e+003 1.1491890e+001
2.3961099409e+003 1.9471794e+001
2.3961168855e+003 2.5876919e+001
2.3961238300e+003 2.9583833e+001
2.3961307746e+003 2.8658590e+001
2.3961377191e+003 2.7390839e+001
2.3961446637e+003 2.5683560e+001
2.3961516082e+003 2.3136298e+001
2.3961585528e+003 2.1165741e+001
2.3961654973e+003 2.0260774e+001
2.3961724419e+003 1.7915204e+001
2.3961793864e+003 1.6944229e+001
2.3961863310e+003 1.5652056e+001
2.3961932755e+003 1.4141993e+001
2.3962002201e+003 1.3271949e+001
2.3962071646e+003 1.2288871e+001
2.3962141092e+003 1.1591789e+001
2.3962210537e+003 1.0571954e+001
2.3962279983e+003 9.1043139e+000
2.3962349428e+003 8.6858710e+000
2.3962418874e+003 7.9022432e+000
2.3962488319e+003 7.4029370e+000
2.3962557765e+003 6.5130253e+000
2.3962627210e+003 5.5315937e+000
2.3962696656e+003 5.6381636e+000
2.3962766101e+003 5.1656257e+000
2.3962835547e+003 4.5149558e+000
2.3962904992e+003 3.6402083e+000
2.3962974438e+003 2.8345726e+000
2.3963043883e+003 2.7700888e+000
2.3963113329e+003 2.1793928e+000
2.3963182774e+003 9.0609771e-001
2.3963252220e+003 1.1433647e+000
2.3963321665e+003 7.2384632e-001
2.3963391111e+003 -6.9736806e-002
2.3963460556e+003 -8.0790049e-001
2.3963530002e+003 -6.0236299e-001
2.3963599447e+003 -1.4381065e+000
2.3963668893e+003 -2.0353427e+000
2.3963738338e+003 -2.0850042e+000
2.3963807783e+003 -2.3003078e+000
2.3963877229e+003 -1.8840146e+000
2.3963946674e+003 -2.5663242e+000
2.3964016120e+003 -3.3476937e+000
2.3964085565e+003 -2.3917565e+000
2.3964155011e+003 -2.8923620e+000
2.3964224456e+003 -3.4976881e+000
2.3964293902e+003 -3.4360860e+000
2.3964363347e+003 -3.4827084e+000
2.3964432793e+003 -2.8037989e+000
2.3964502238e+003 -3.9109014e+000
2.3964571684e+003 -3.1031172e+000
2.3964641129e+003 -2.9483135e+000
2.3964710575e+003 -4.1730907e+000
2.3964780020e+003 -3.5421947e+000
2.3964849466e+003 -4.3910296e+000
2.3964918911e+003 -3.5838988e+000
2.3964988357e+003 -3.3347608e+000
2.3965057802e+003 -3.9909849e+000
2.3965127248e+003 -4.1235635e+000
2.3965196693e+003 -5.3795647e+000
2.3965266139e+003 -5.5766808e+000
2.3965335584e+003 -5.9308774e+000
2.3965405030e+003 -7.0847631e+000
2.3965474475e+003 -6.1312591e+000
2.3965543921e+003 -5.7471672e+000
2.3965613366e+003 -5.1825841e+000
2.3965682812e+003 -2.9623451e+000
2.3965752257e+003 2.7746927e+000
2.3965821703e+003 9.7682122e+000
2.3965891148e+003 1.8333430e+001
2.3965960594e+003 2.5401996e+001
2.3966030039e+003 2.8574704e+001
2.3966099485e+003 2.8904124e+001
2.3966168930e+003 2.7624220e+001
2.3966238376e+003 2.5890006e+001
2.3966307821e+003 2.3839707e+001
2.3966377267e+003 2.1738281e+001
2.3966446712e+003 2.0429807e+001
2.3966516157e+003 1.9564062e+001
2.3966585603e+003 1.8151301e+001
2.3966655048e+003 1.5710922e+001
2.3966724494e+003 1.5148810e+001
2.3966793939e+003 1.3635349e+001
2.3966863385e+003 1.2736211e+001
2.3966932830e+003 1.0787574e+001
2.3967002276e+003 1.1067547e+001
2.3967071721e+003 9.8401825e+000
2.3967141167e+003 9.3851203e+000
2.3967210612e+003 8.2721560e+000
2.3967280058e+003 8.1121795e+000
2.3967349503e+003 6.8638031e+000
2.3967418949e+003 6.3529731e+000
2.3967488394e+003 5.6639679e+000
2.3967557840e+003 4.7414277e+000
2.3967627285e+003 4.2216049e+000
2.3967696731e+003 3.9764364e+000
2.3967766176e+003 2.9729259e+000
2.3967835622e+003 3.3789246e+000
2.3967905067e+003 2.2705497e+000
2.3967974513e+003 1.9913076e+000
2.3968043958e+003 8.4948507e-001
2.3968113404e+003 7.2609729e-001
2.3968182849e+003 2.2069521e-001
2.3968252295e+003 -2.6828924e-001
2.3968321740e+003 -7.0040799e-001
2.3968391186e+003 -1.7680560e+000
2.3968460631e+003 -1.0731581e+000
2.3968530077e+003 -1.3737141e+000
2.3968599522e+003 -1.9535462e+000
2.3968668968e+003 -2.6859968e+000
2.3968738413e+003 -2.3815451e+000
2.3968807858e+003 -3.6690428e+000
2.3968877304e+003 -3.3157714e+000
2.3968946749e+003 -2.4712266e+000
2.3969016195e+003 -2.5926006e+000
2.3969085640e+003 -2.8447725e+000
2.3969155086e+003 -3.4719248e+000
2.3969224531e+003 -3.3576363e+000
2.3969293977e+003 -3.1734758e+000
2.3969363422e+003 -3.0678238e+000
2.3969432868e+003 -3.4430169e+000
2.3969502313e+003 -3.5444635e+000
2.3969571759e+003 -3.4835259e+000
2.3969641204e+003 -3.9912824e+000
2.3969710650e+003 -3.6099174e+000
2.3969780095e+003 -3.8038281e+000
2.3969849541e+003 -4.1378446e+000
2.3969918986e+003 -4.4536142e+000
2.3969988432e+003 -4.6721276e+000
2.3970057877e+003 -5.4022101e+000
2.3970127323e+003 -5.7027349e+000
2.3970196768e+003 -5.8852929e+000
2.3970266214e+003 -6.6995370e+000
2.3970335659e+003 -6.6792317e+000
2.3970405105e+003 -5.1043062e+000
2.3970474550e+003 -2.8052228e+000
2.3970543996e+003 1.9847696e+000
2.3970613441e+003 9.3255056e+000
2.3970682887e+003 1.6645315e+001
2.3970752332e+003 2.4547765e+001
2.3970821777e+003 2.8776576e+001
2.3970891223e+003 2.9554798e+001
2.3970960668e+003 2.7938209e+001
2.3971030114e+003 2.6620700e+001
2.3971099559e+003 2.3965185e+001
2.3971169005e+003 2.2887791e+001
2.3971238450e+003 2.0423187e+001
2.3971307896e+003 1.9046341e+001
2.3971377341e+003 1.7436228e+001
2.3971446787e+003 1.5634221e+001
2.3971516232e+003 1.5034178e+001
2.3971585678e+003 1.4600455e+001
2.3971655123e+003 1.3060850e+001
2.3971724569e+003 1.1858999e+001
2.3971794014e+003 1.1028136e+001
2.3971863460e+003 1.0775844e+001
2.3971932905e+003 9.5527247e+000
2.3972002351e+003 8.2264029e+000
2.3972071796e+003 7.4385443e+000
2.3972141242e+003 6.9666615e+000
2.3972210687e+003 5.7095743e+000
2.3972280133e+003 5.6682972e+000
2.3972349578e+003 5.1125206e+000
2.3972419024e+003 3.8926138e+000
2.3972488469e+003 3.8923135e+000
2.3972557914e+003 3.2122947e+000
2.3972627360e+003 3.1131724e+000
2.3972696805e+003 2.0684787e+000
2.3972766251e+003 2.0362842e+000
2.3972835696e+003 1.4223817e+000
2.3972905142e+003 1.6190638e+000
2.3972974587e+003 1.1610928e+000
2.3973044033e+003 -3.4659556e-001
2.3973113478e+003 -3.5022118e-001
2.3973182924e+003 -8.5971819e-001
2.3973252369e+003 -1.1337705e+000
2.3973321815e+003 -1.1604717e+000
2.3973391260e+003 -2.6991837e+000
2.3973460706e+003 -2.5422306e+000
2.3973530151e+003 -2.6995263e+000
2.3973599597e+003 -3.0664885e+000
2.3973669042e+003 -2.5611437e+000
2.3973738488e+003 -3.3149796e+000
2.3973807933e+003 -3.5458574e+000
2.3973877379e+003 -3.5312588e+000
2.3973946824e+003 -3.5369901e+000
2.3974016270e+003 -2.4784905e+000
2.3974085715e+003 -3.4853984e+000
2.3974155161e+003 -3.9408165e+000
2.3974224606e+003 -3.7062878e+000
2.3974294051e+003 -4.0423815e+000
2.3974363497e+003 -4.1855226e+000
2.3974432942e+003 -3.8982812e+000
2.3974502388e+003 -3.4051298e+000
2.3974571833e+003 -3.7641481e+000
2.3974641279e+003 -3.6406315e+000
2.3974710724e+003 -4.1379669e+000
2.3974780170e+003 -4.8945488e+000
2.3974849615e+003 -5.7715399e+000
2.3974919061e+003 -5.5032156e+000
2.3974988506e+003 -6.0913153e+000
2.3975057952e+003 -6.2559203e+000
2.3975127397e+003 -6.4034190e+000
2.3975196843e+003 -5.1371590e+000
2.3975266288e+003 -3.9746210e+000
2.3975335734e+003 6.7750903e-002
2.3975405179e+003 7.5995057e+000
2.3975474625e+003 1.4875590e+001
2.3975544070e+003 2.3585751e+001
2.3975613516e+003 2.8673231e+001
2.3975752407e+003 2.7850156e+001
2.3975821852e+003 2.5998400e+001
2.3975891297e+003 2.4355662e+001
2.3975960743e+003 2.2739546e+001
2.3976030188e+003 2.1036362e+001
2.3976099634e+003 1.9247855e+001
2.3976169079e+003 1.8038478e+001
2.3976238525e+003 1.6261361e+001
2.3976307970e+003 1.5457025e+001
2.3976377416e+003 1.3606870e+001
2.3976446861e+003 1.2687468e+001
2.3976516307e+003 1.1439204e+001
2.3976585752e+003 1.0913216e+001
2.3976655198e+003 9.7385631e+000
2.3976724643e+003 8.6746776e+000
2.3976794089e+003 8.6710575e+000
2.3976863534e+003 7.5385151e+000
2.3976932980e+003 6.9643122e+000
2.3977002425e+003 6.2130690e+000
2.3977071871e+003 5.7522177e+000
2.3977141316e+003 5.4878112e+000
2.3977210761e+003 4.7361627e+000
2.3977280207e+003 3.8775023e+000
2.3977349652e+003 3.7646753e+000
2.3977419098e+003 3.0160603e+000
2.3977488543e+003 2.3973010e+000
2.3977557989e+003 1.5128766e+000
2.3977627434e+003 1.1886311e+000
2.3977696880e+003 9.6932528e-001
2.3977766325e+003 1.0962278e-001
2.3977835771e+003 -6.7976014e-001
2.3977905216e+003 -8.4659264e-001
2.3977974662e+003 -1.0016775e+000
2.3978044107e+003 -1.4465356e+000
2.3978113553e+003 -1.8299463e+000
2.3978182998e+003 -2.4191888e+000
2.3978252444e+003 -2.7850998e+000
2.3978321889e+003 -2.4806783e+000
2.3978391335e+003 -3.2966134e+000
2.3978460780e+003 -3.8759533e+000
2.3978530225e+003 -3.3179818e+000
2.3978599671e+003 -3.4475044e+000
2.3978669116e+003 -3.2103124e+000
2.3978738562e+003 -3.7879945e+000
2.3978808007e+003 -3.6503394e+000
2.3978877453e+003 -3.8062978e+000
2.3978946898e+003 -3.2198939e+000
2.3979016344e+003 -3.8483377e+000
2.3979085789e+003 -4.0968001e+000
2.3979155235e+003 -3.8383435e+000
2.3979224680e+003 -3.7931146e+000
2.3979294126e+003 -4.6981783e+000
2.3979363571e+003 -4.4005275e+000
2.3979433017e+003 -4.4639854e+000
2.3979502462e+003 -4.6964272e+000
2.3979571908e+003 -4.9361506e+000
2.3979641353e+003 -6.0839726e+000
2.3979710799e+003 -6.4666547e+000
2.3979780244e+003 -6.2529713e+000
2.3979849689e+003 -7.1600937e+000
2.3979919135e+003 -6.7847000e+000
2.3979988580e+003 -6.3751869e+000
2.3980058026e+003 -4.9475804e+000
2.3980127471e+003 -6.8072549e-001
2.3980196917e+003 5.8858205e+000
2.3980266362e+003 1.3506845e+001
2.3980335808e+003 2.1713889e+001
2.3980405253e+003 2.7669692e+001
2.3980474699e+003 2.8618143e+001
2.3980544144e+003 2.8978455e+001
2.3980613590e+003 2.6434536e+001
2.3980683035e+003 2.4958240e+001
2.3980752481e+003 2.2924522e+001
2.3980821926e+003 2.1300729e+001
2.3980891372e+003 1.9189383e+001
2.3980960817e+003 1.7665612e+001
2.3981030262e+003 1.6337921e+001
2.3981099708e+003 1.4550436e+001
2.3981169153e+003 1.4468481e+001
2.3981238599e+003 1.2321243e+001
2.3981308044e+003 1.1639248e+001
2.3981377490e+003 1.0111607e+001
2.3981446935e+003 9.6778218e+000
2.3981516381e+003 8.9696578e+000
2.3981585826e+003 8.0100119e+000
2.3981655272e+003 6.5920421e+000
2.3981724717e+003 6.4581606e+000
2.3981794163e+003 6.7049775e+000
2.3981863608e+003 5.6538301e+000
2.3981933054e+003 4.6835210e+000
2.3982002499e+003 4.6907465e+000
2.3982071945e+003 4.0547432e+000
2.3982141390e+003 3.1816958e+000
2.3982210835e+003 2.8337883e+000
2.3982280281e+003 2.4942508e+000
2.3982349726e+003 1.8251059e+000
2.3982419172e+003 9.1298861e-001
2.3982488617e+003 6.2547556e-001
2.3982558063e+003 -1.8036722e-001
2.3982627508e+003 -8.7835097e-001
2.3982696954e+003 -1.0895178e+000
2.3982766399e+003 -1.5388678e+000
2.3982835845e+003 -1.4610106e+000
2.3982905290e+003 -2.3671911e+000
2.3982974736e+003 -1.9240906e+000
2.3983044181e+003 -2.9415363e+000
2.3983113627e+003 -3.2727924e+000
2.3983183072e+003 -3.4646458e+000
2.3983252517e+003 -3.6801406e+000
2.3983321963e+003 -3.8610049e+000
2.3983391408e+003 -3.5437222e+000
2.3983460854e+003 -3.5627687e+000
2.3983530299e+003 -3.3997070e+000
2.3983599745e+003 -3.2306480e+000
2.3983669190e+003 -3.5597924e+000
2.3983738636e+003 -3.7370067e+000
2.3983808081e+003 -3.8919718e+000
2.3983877527e+003 -3.6709520e+000
2.3983946972e+003 -4.1353096e+000
2.3984016418e+003 -3.9367878e+000
2.3984085863e+003 -4.5230345e+000
2.3984155309e+003 -3.6186160e+000
2.3984224754e+003 -4.0363238e+000
2.3984294199e+003 -4.2873892e+000
2.3984363645e+003 -4.9375215e+000
2.3984433090e+003 -5.6676651e+000
2.3984502536e+003 -6.2404824e+000
2.3984571981e+003 -6.3072112e+000
2.3984641427e+003 -7.0834572e+000
2.3984710872e+003 -6.3895824e+000
2.3984780318e+003 -6.4971007e+000
2.3984849763e+003 -5.4180695e+000
2.3984919209e+003 -1.5458799e+000
2.3984988654e+003 4.8686478e+000
2.3985058100e+003 1.2921263e+001
2.3985127545e+003 2.0770488e+001
2.3985196991e+003 2.6411396e+001
2.3985266436e+003 2.8817976e+001
2.3985335881e+003 2.8130634e+001
2.3985405327e+003 2.6566103e+001
2.3985474772e+003 2.4868713e+001
2.3985544218e+003 2.2663906e+001
2.3985613663e+003 2.1292916e+001
2.3985683109e+003 1.9194848e+001
2.3985752554e+003 1.7907503e+001
2.3985822000e+003 1.6046154e+001
2.3985891445e+003 1.5205276e+001
2.3985960891e+003 1.4242132e+001
2.3986030336e+003 1.2515938e+001
2.3986099782e+003 1.1602049e+001
2.3986169227e+003 1.0631655e+001
2.3986238673e+003 9.6089578e+000
2.3986308118e+003 9.5562920e+000
2.3986377563e+003 8.4029614e+000
2.3986447009e+003 7.4617533e+000
2.3986516454e+003 7.1954931e+000
2.3986585900e+003 6.0568924e+000
2.3986655345e+003 5.7018929e+000
2.3986724791e+003 5.6686721e+000
2.3986794236e+003 4.6391854e+000
2.3986863682e+003 3.6280977e+000
2.3986933127e+003 3.1920106e+000
2.3987002573e+003 3.0258898e+000
2.3987072018e+003 2.3966992e+000
2.3987141464e+003 2.1249862e+000
2.3987210909e+003 5.4043250e-001
2.3987280354e+003 3.9460611e-001
2.3987349800e+003 1.5475278e-001
2.3987419245e+003 -4.8185535e-001
2.3987488691e+003 -8.4936688e-001
2.3987558136e+003 -1.5319276e+000
2.3987627582e+003 -1.8208199e+000
2.3987697027e+003 -2.3737812e+000
2.3987766473e+003 -2.9004185e+000
2.3987835918e+003 -2.8847438e+000
2.3987905364e+003 -3.3544962e+000
2.3987974809e+003 -3.5780542e+000
2.3988044255e+003 -3.2360076e+000
2.3988113700e+003 -3.8670244e+000
2.3988183145e+003 -3.7072795e+000
2.3988252591e+003 -3.1786167e+000
2.3988322036e+003 -3.7510692e+000
2.3988391482e+003 -3.5218214e+000
2.3988460927e+003 -3.7959307e+000
2.3988530373e+003 -3.8128873e+000
2.3988599818e+003 -3.2726237e+000
2.3988669264e+003 -4.2078844e+000
2.3988738709e+003 -4.0216685e+000
2.3988808155e+003 -4.2869419e+000
2.3988877600e+003 -5.0137272e+000
2.3988947046e+003 -4.1623661e+000
2.3989016491e+003 -4.3628324e+000
2.3989085936e+003 -4.3294631e+000
2.3989155382e+003 -4.7785263e+000
2.3989224827e+003 -5.3801149e+000
2.3989294273e+003 -5.8547047e+000
2.3989363718e+003 -6.6745215e+000
2.3989433164e+003 -7.1297922e+000
2.3989502609e+003 -7.2337165e+000
2.3989572055e+003 -6.1532656e+000
2.3989641500e+003 -5.6637877e+000
2.3989710946e+003 -2.8883617e+000
2.3989780391e+003 3.4212910e+000
2.3989849837e+003 1.1407496e+001
2.3989919282e+003 1.8928369e+001
2.3989988727e+003 2.6361227e+001
2.3990058173e+003 2.9105215e+001
2.3990127618e+003 2.8512284e+001
2.3990197064e+003 2.7421904e+001
2.3990266509e+003 2.5277233e+001
2.3990335955e+003 2.3296532e+001
2.3990405400e+003 2.1943661e+001
2.3990474846e+003 1.9703106e+001
2.3990544291e+003 1.8149531e+001
2.3990613737e+003 1.6237317e+001
2.3990683182e+003 1.5385416e+001
2.3990752628e+003 1.4264690e+001
2.3990822073e+003 1.2617615e+001
2.3990891518e+003 1.2505698e+001
2.3990960964e+003 1.0676207e+001
2.3991030409e+003 1.0138242e+001
2.3991099855e+003 9.0777169e+000
2.3991169300e+003 8.1973424e+000
2.3991238746e+003 7.8473592e+000
2.3991308191e+003 7.3279705e+000
2.3991377637e+003 5.9056364e+000
2.3991447082e+003 5.9784332e+000
2.3991516528e+003 5.1289989e+000
2.3991585973e+003 4.4555233e+000
2.3991655419e+003 3.7420741e+000
2.3991724864e+003 3.2377093e+000
2.3991794309e+003 2.8505576e+000
2.3991863755e+003 1.8625239e+000
2.3991933200e+003 1.6808417e+000
2.3992002646e+003 1.1740883e+000
2.3992072091e+003 8.4355931e-001
2.3992141537e+003 2.7334965e-001
2.3992210982e+003 -4.5030396e-001
2.3992280428e+003 -9.3617826e-001
2.3992349873e+003 -1.8833099e+000
2.3992419319e+003 -1.9802610e+000
2.3992488764e+003 -1.8987316e+000
2.3992558209e+003 -2.3993161e+000
2.3992627655e+003 -2.5302951e+000
2.3992697100e+003 -2.7808525e+000
2.3992766546e+003 -3.2938560e+000
2.3992835991e+003 -3.4348106e+000
2.3992905437e+003 -3.1083547e+000
2.3992974882e+003 -3.7010308e+000
2.3993044328e+003 -3.6212118e+000
2.3993113773e+003 -3.2818233e+000
2.3993183219e+003 -3.7662859e+000
2.3993252664e+003 -3.4936467e+000
2.3993322110e+003 -3.4096776e+000
2.3993391555e+003 -3.5258903e+000
2.3993461000e+003 -4.0185558e+000
2.3993530446e+003 -4.0995238e+000
2.3993599891e+003 -3.9256190e+000
2.3993669337e+003 -3.9158733e+000
2.3993738782e+003 -3.9038361e+000
2.3993808228e+003 -3.4034314e+000
2.3993877673e+003 -4.5063552e+000
2.3993947119e+003 -4.4630746e+000
2.3994016564e+003 -5.1478616e+000
2.3994086010e+003 -5.5847299e+000
2.3994155455e+003 -7.1007813e+000
2.3994224900e+003 -6.7205160e+000
2.3994294346e+003 -6.9535699e+000
2.3994363791e+003 -6.4817986e+000
2.3994433237e+003 -5.9013306e+000
2.3994502682e+003 -3.4937089e+000
2.3994572128e+003 2.3061365e+000
2.3994641573e+003 1.0248779e+001
2.3994711019e+003 1.8086718e+001
2.3994780464e+003 2.5511373e+001
2.3994849910e+003 2.8299798e+001
2.3994919355e+003 2.8442564e+001
2.3994988800e+003 2.7280397e+001
2.3995058246e+003 2.5105145e+001
2.3995127691e+003 2.3654485e+001
2.3995197137e+003 2.1980542e+001
2.3995266582e+003 1.9904069e+001
2.3995336028e+003 1.8718822e+001
2.3995405473e+003 1.7128225e+001
2.3995474919e+003 1.5713547e+001
2.3995544364e+003 1.3749606e+001
2.3995613810e+003 1.3091020e+001
2.3995683255e+003 1.2504454e+001
2.3995752700e+003 1.1496606e+001
2.3995822146e+003 9.6490346e+000
2.3995891591e+003 9.9979550e+000
2.3995961037e+003 8.4624208e+000
2.3996030482e+003 7.5985745e+000
2.3996099928e+003 6.8266383e+000
2.3996169373e+003 6.7637860e+000
2.3996238819e+003 5.7605841e+000
2.3996308264e+003 5.2835939e+000
2.3996377710e+003 4.7377057e+000
2.3996447155e+003 4.4008137e+000
2.3996516600e+003 3.3788049e+000
2.3996586046e+003 2.7698942e+000
2.3996655491e+003 2.0914682e+000
2.3996724937e+003 1.6869720e+000
2.3996794382e+003 1.4318532e+000
2.3996863828e+003 5.9173611e-001
2.3996933273e+003 6.7804104e-001
2.3997002719e+003 2.1409743e-001
2.3997072164e+003 -3.5188951e-001
2.3997141610e+003 -1.0707468e+000
2.3997211055e+003 -1.9918392e+000
2.3997280500e+003 -1.9518674e+000
2.3997349946e+003 -2.3884040e+000
2.3997419391e+003 -2.6420302e+000
2.3997488837e+003 -3.2085176e+000
2.3997558282e+003 -3.4758967e+000
2.3997627728e+003 -3.4003483e+000
2.3997697173e+003 -3.5187992e+000
2.3997766619e+003 -3.4280891e+000
2.3997836064e+003 -3.0751656e+000
2.3997905510e+003 -3.5484035e+000
2.3997974955e+003 -3.6390590e+000
2.3998044400e+003 -3.1308246e+000
2.3998113846e+003 -2.9661819e+000
2.3998183291e+003 -3.5883096e+000
2.3998252737e+003 -3.6937458e+000
2.3998322182e+003 -3.9163653e+000
2.3998391628e+003 -4.3929065e+000
2.3998461073e+003 -4.4276187e+000
2.3998530519e+003 -3.8752384e+000
2.3998599964e+003 -3.5485081e+000
2.3998669410e+003 -4.3363721e+000
2.3998738855e+003 -4.6735652e+000
2.3998808300e+003 -4.8376643e+000
2.3998877746e+003 -5.8034313e+000
2.3998947191e+003 -6.3449530e+000
2.3999016637e+003 -7.0845069e+000
2.3999086082e+003 -7.3644939e+000
2.3999155528e+003 -6.7178115e+000
2.3999224973e+003 -5.3151544e+000
2.3999294419e+003 -3.3842564e+000
2.3999363864e+003 1.6647160e+000
2.3999433309e+003 9.1680776e+000
2.3999502755e+003 1.7372428e+001
2.3999572200e+003 2.4496411e+001
2.3999641646e+003 2.8469632e+001
2.3999711091e+003 2.8759941e+001
2.3999780537e+003 2.7271140e+001
2.3999849982e+003 2.5359207e+001
2.3999919428e+003 2.3647955e+001
2.3999988873e+003 2.1435118e+001
2.4000058319e+003 2.0013488e+001
2.4000127764e+003 1.8244917e+001
2.4000197209e+003 1.6625876e+001
2.4000266655e+003 1.5796103e+001
2.4000336100e+003 1.4576669e+001
2.4000405546e+003 1.3593636e+001
2.4000474991e+003 1.2356765e+001
2.4000544437e+003 1.1059581e+001
2.4000613882e+003 1.0128012e+001
2.4000683328e+003 9.4304952e+000
2.4000752773e+003 9.0670562e+000
2.4000822218e+003 7.9594360e+000
2.4000891664e+003 7.6176600e+000
2.4000961109e+003 6.7124998e+000
2.4001030555e+003 6.2009565e+000
2.4001100000e+003 5.3895055e+000
2.4001169446e+003 4.9208741e+000
2.4001238891e+003 4.2299190e+000
2.4001308337e+003 3.4774955e+000
2.4001377782e+003 3.2654302e+000
2.4001447228e+003 2.1339626e+000
2.4001516673e+003 2.1963804e+000
2.4001586118e+003 1.3389048e+000
2.4001655564e+003 7.8379132e-001
2.4001725009e+003 2.1999472e-001
2.4001794455e+003 5.2976632e-001
2.4001863900e+003 -6.4865396e-001
2.4001933346e+003 -4.4713083e-001
2.4002002791e+003 -1.2562636e+000
2.4002072237e+003 -2.0484497e+000
2.4002141682e+003 -2.5641276e+000
2.4002211127e+003 -2.3178997e+000
2.4002280573e+003 -3.0790815e+000
2.4002350018e+003 -2.4918682e+000
2.4002419464e+003 -3.2395055e+000
2.4002488909e+003 -3.2406219e+000
2.4002558355e+003 -3.6125257e+000
2.4002627800e+003 -3.4917615e+000
2.4002697246e+003 -3.5910945e+000
2.4002766691e+003 -3.5529420e+000
2.4002836137e+003 -3.7843776e+000
2.4002905582e+003 -3.5391531e+000
2.4002975027e+003 -3.9514543e+000
2.4003044473e+003 -3.9066240e+000
2.4003113918e+003 -3.9533644e+000
2.4003183364e+003 -3.7118678e+000
2.4003252809e+003 -4.1369893e+000
2.4003322255e+003 -4.1033833e+000
2.4003391700e+003 -4.1356857e+000
2.4003461146e+003 -4.2774781e+000
2.4003530591e+003 -4.4853272e+000
2.4003600036e+003 -5.4459564e+000
2.4003669482e+003 -6.0183762e+000
2.4003738927e+003 -6.8917965e+000
2.4003808373e+003 -7.0146984e+000
2.4003877818e+003 -7.1413344e+000
2.4003947264e+003 -6.4511650e+000
2.4004016709e+003 -5.8732272e+000
2.4004086155e+003 -4.0860271e+000
2.4004155600e+003 4.4574792e-001
2.4004225045e+003 8.1324502e+000
2.4004294491e+003 1.5378358e+001
2.4004363936e+003 2.4006756e+001
2.4004433382e+003 2.7925101e+001
2.4004502827e+003 2.8845419e+001
2.4004572273e+003 2.7825174e+001
2.4004641718e+003 2.5806803e+001
2.4004711164e+003 2.4682780e+001
2.4004780609e+003 2.2023109e+001
2.4004850055e+003 2.0899730e+001
2.4004919500e+003 1.9104432e+001
2.4004988945e+003 1.7427947e+001
2.4005058391e+003 1.6634187e+001
2.4005127836e+003 1.4641979e+001
2.4005197282e+003 1.3758104e+001
2.4005266727e+003 1.2807414e+001
2.4005336173e+003 1.1656461e+001
2.4005405618e+003 1.0250073e+001
2.4005475064e+003 9.8942487e+000
2.4005544509e+003 9.3589942e+000
2.4005613954e+003 7.9106744e+000
2.4005683400e+003 7.2465301e+000
2.4005752845e+003 6.5803511e+000
2.4005822291e+003 6.2308305e+000
2.4005891736e+003 5.7011883e+000
2.4005961182e+003 4.9077678e+000
2.4006030627e+003 4.4795435e+000
2.4006100073e+003 3.4055434e+000
2.4006169518e+003 4.4173640e+000
2.4006238963e+003 2.8321026e+000
2.4006308409e+003 2.2169872e+000
2.4006377854e+003 1.6744567e+000
2.4006447300e+003 1.6852845e+000
2.4006516745e+003 6.2990951e-001
2.4006586191e+003 1.9648632e-001
2.4006655636e+003 -3.8218694e-001
2.4006725082e+003 -5.2882562e-001
2.4006794527e+003 -1.3381024e+000
2.4006863972e+003 -1.8656875e+000
2.4006933418e+003 -1.8556218e+000
2.4007002863e+003 -2.6851786e+000
2.4007072309e+003 -2.4513756e+000
2.4007141754e+003 -2.9565581e+000
2.4007211200e+003 -2.7069140e+000
2.4007280645e+003 -3.7529417e+000
2.4007350091e+003 -3.3353400e+000
2.4007419536e+003 -3.6553512e+000
2.4007488981e+003 -4.0851443e+000
2.4007558427e+003 -3.5335862e+000
2.4007627872e+003 -3.7699594e+000
2.4007697318e+003 -3.4928532e+000
2.4007766763e+003 -3.1483428e+000
2.4007836209e+003 -3.5464040e+000
2.4007905654e+003 -4.0696540e+000
2.4007975100e+003 -3.9238990e+000
2.4008044545e+003 -4.0318276e+000
2.4008113990e+003 -4.4283094e+000
2.4008183436e+003 -3.7623233e+000
2.4008252881e+003 -3.9731421e+000
2.4008322327e+003 -4.4483223e+000
2.4008391772e+003 -5.1373116e+000
2.4008461218e+003 -5.7008767e+000
2.4008530663e+003 -6.2114927e+000
2.4008600109e+003 -6.4491592e+000
2.4008669554e+003 -7.1463380e+000
2.4008738999e+003 -6.6771667e+000
2.4008808445e+003 -6.3212562e+000
2.4008877890e+003 -4.2517837e+000
2.4008947336e+003 -1.0331320e+000
2.4009016781e+003 6.3668584e+000
2.4009086227e+003 1.3911332e+001
2.4009155672e+003 2.1963647e+001
2.4009225118e+003 2.7882839e+001
2.4009294563e+003 2.8910070e+001
2.4009364008e+003 2.8186460e+001
2.4009433454e+003 2.6249167e+001
2.4009502899e+003 2.4698426e+001
2.4009572345e+003 2.2713325e+001
2.4009641790e+003 2.0766833e+001
2.4009711236e+003 1.8915015e+001
2.4009780681e+003 1.7604545e+001
2.4009850127e+003 1.7000211e+001
2.4009919572e+003 1.4954716e+001
2.4009989018e+003 1.3427915e+001
2.4010058463e+003 1.2520706e+001
2.4010127908e+003 1.1771714e+001
2.4010197354e+003 1.0723734e+001
2.4010266799e+003 9.6529739e+000
2.4010336245e+003 8.9305497e+000
2.4010405690e+003 8.7078545e+000
2.4010475136e+003 7.4158420e+000
2.4010544581e+003 6.6161323e+000
2.4010614027e+003 6.2990792e+000
2.4010683472e+003 5.8362885e+000
2.4010752917e+003 4.8455845e+000
2.4010822363e+003 4.4498812e+000
2.4010891808e+003 3.8630460e+000
2.4010961254e+003 3.5016043e+000
2.4011030699e+003 2.8805988e+000
2.4011100145e+003 2.2214216e+000
2.4011169590e+003 1.2378202e+000
2.4011239035e+003 1.4055728e+000
2.4011308481e+003 7.8761229e-001
2.4011377926e+003 -1.0953069e-001
2.4011447372e+003 -5.0851625e-001
2.4011516817e+003 -1.1248517e+000
2.4011586263e+003 -1.4905485e+000
2.4011655708e+003 -1.8313166e+000
2.4011725154e+003 -2.2736565e+000
2.4011794599e+003 -2.1723174e+000
2.4011864044e+003 -2.7795696e+000
2.4011933490e+003 -3.1693881e+000
2.4012002935e+003 -2.9368888e+000
2.4012072381e+003 -3.7019893e+000
2.4012141826e+003 -3.1606513e+000
2.4012211272e+003 -3.8363329e+000
2.4012280717e+003 -3.5786578e+000
2.4012350163e+003 -3.8800313e+000
2.4012419608e+003 -3.5210546e+000
2.4012489053e+003 -3.9469910e+000
2.4012558499e+003 -3.6654742e+000
2.4012627944e+003 -3.2854598e+000
2.4012697390e+003 -4.2756128e+000
2.4012766835e+003 -3.4694130e+000
2.4012836281e+003 -4.0526717e+000
2.4012905726e+003 -3.9929669e+000
2.4012975172e+003 -3.8405267e+000
2.4013044617e+003 -3.9106306e+000
2.4013114062e+003 -4.1310911e+000
2.4013183508e+003 -4.6852001e+000
2.4013252953e+003 -4.8974365e+000
2.4013322399e+003 -6.0936376e+000
2.4013391844e+003 -6.4910226e+000
2.4013461290e+003 -7.1619858e+000
2.4013530735e+003 -6.6487447e+000
2.4013600181e+003 -5.5924508e+000
2.4013669626e+003 -4.7848657e+000
2.4013739071e+003 -1.7473558e+000
2.4013808517e+003 5.4925108e+000
2.4013877962e+003 1.3079388e+001
2.4013947408e+003 2.1507997e+001
2.4014016853e+003 2.6902078e+001
2.4014086299e+003 2.8882753e+001
2.4014155744e+003 2.7876013e+001
2.4014225190e+003 2.6797445e+001
2.4014294635e+003 2.4750643e+001
2.4014364080e+003 2.3166894e+001
2.4014433526e+003 2.1779650e+001
2.4014502971e+003 1.9616436e+001
2.4014572417e+003 1.7838923e+001
2.4014641862e+003 1.6584999e+001
2.4014711308e+003 1.4670023e+001
2.4014780753e+003 1.3971121e+001
2.4014850199e+003 1.2687434e+001
2.4014919644e+003 1.1888394e+001
2.4014989089e+003 1.1141920e+001
2.4015058535e+003 1.0000209e+001
2.4015127980e+003 9.3868410e+000
2.4015197426e+003 8.3975166e+000
2.4015266871e+003 7.2167831e+000
2.4015336317e+003 6.8741853e+000
2.4015405762e+003 6.9693508e+000
2.4015475208e+003 5.9342767e+000
2.4015544653e+003 5.1011354e+000
2.4015614098e+003 4.3326097e+000
2.4015683544e+003 4.3153088e+000
2.4015752989e+003 3.7710079e+000
2.4015822435e+003 3.0516155e+000
2.4015891880e+003 2.3402132e+000
2.4015961326e+003 1.5166151e+000
2.4016030771e+003 1.5355783e+000
2.4016100216e+003 6.1976569e-001
2.4016169662e+003 5.4651257e-001
2.4016239107e+003 -2.6531431e-001
2.4016308553e+003 -8.0484431e-001
2.4016377998e+003 -1.1313021e+000
2.4016447444e+003 -1.5061244e+000
2.4016516889e+003 -1.8193847e+000
2.4016586335e+003 -2.1443724e+000
2.4016655780e+003 -2.9486090e+000
2.4016725225e+003 -2.9449318e+000
2.4016794671e+003 -2.9824271e+000
2.4016864116e+003 -3.1761846e+000
2.4016933562e+003 -3.4810068e+000
2.4017003007e+003 -3.1453310e+000
2.4017072453e+003 -3.6424508e+000
2.4017141898e+003 -3.3387801e+000
2.4017211344e+003 -3.2319181e+000
2.4017280789e+003 -3.7376870e+000
2.4017350234e+003 -3.2882512e+000
2.4017419680e+003 -3.6288435e+000
2.4017489125e+003 -3.9506030e+000
2.4017558571e+003 -3.7297446e+000
2.4017628016e+003 -4.3529197e+000
2.4017697462e+003 -4.1081060e+000
2.4017766907e+003 -4.0680233e+000
2.4017836353e+003 -3.5835034e+000
2.4017905798e+003 -4.4216470e+000
2.4017975243e+003 -4.3900995e+000
2.4018044689e+003 -5.1204790e+000
2.4018114134e+003 -6.0544035e+000
2.4018183580e+003 -6.4164514e+000
2.4018253025e+003 -6.7658354e+000
2.4018322471e+003 -7.1448545e+000
2.4018391916e+003 -6.3393008e+000
2.4018461361e+003 -4.5883065e+000
2.4018530807e+003 -2.0316292e+000
2.4018600252e+003 4.1084522e+000
2.4018669698e+003 1.1962830e+001
2.4018739143e+003 2.0105313e+001
2.4018808589e+003 2.6814849e+001
2.4018878034e+003 2.9495430e+001
2.4018947480e+003 2.8800560e+001
2.4019016925e+003 2.7447146e+001
2.4019086370e+003 2.5385924e+001
2.4019155816e+003 2.3193640e+001
2.4019225261e+003 2.1550798e+001
2.4019294707e+003 2.0070755e+001
2.4019364152e+003 1.8166628e+001
2.4019433598e+003 1.6726304e+001
2.4019503043e+003 1.5374145e+001
2.4019572489e+003 1.4068430e+001
2.4019641934e+003 1.3202502e+001
2.4019711379e+003 1.2049727e+001
2.4019780825e+003 1.1300416e+001
2.4019850270e+003 1.0385053e+001
2.4019919716e+003 9.4686544e+000
2.4019989161e+003 8.2868707e+000
2.4020058607e+003 7.9469047e+000
2.4020128052e+003 7.6580625e+000
2.4020197498e+003 6.1632832e+000
2.4020266943e+003 5.9613281e+000
2.4020336388e+003 5.3797051e+000
2.4020405834e+003 4.4643721e+000
2.4020475279e+003 4.2809915e+000
2.4020544725e+003 3.6022148e+000
2.4020614170e+003 3.0227426e+000
2.4020683616e+003 2.7815705e+000
2.4020753061e+003 2.0222001e+000
2.4020822507e+003 1.3304274e+000
2.4020891952e+003 6.2005896e-001
2.4020961397e+003 4.7377944e-001
2.4021030843e+003 9.2468264e-002
2.4021100288e+003 -8.3132965e-001
2.4021169734e+003 -1.4668888e+000
2.4021239179e+003 -1.3412659e+000
2.4021308625e+003 -1.9568085e+000
2.4021378070e+003 -2.1987678e+000
2.4021447515e+003 -2.0657116e+000
2.4021516961e+003 -3.0626170e+000
2.4021586406e+003 -3.0393385e+000
2.4021655852e+003 -2.8967476e+000
2.4021725297e+003 -3.7976294e+000
2.4021794743e+003 -3.3878449e+000
2.4021864188e+003 -3.4910173e+000
2.4021933634e+003 -3.7117617e+000
2.4022003079e+003 -4.0396058e+000
2.4022072524e+003 -3.7098149e+000
2.4022141970e+003 -3.3985818e+000
2.4022211415e+003 -3.9059366e+000
2.4022280861e+003 -3.2835540e+000
2.4022350306e+003 -3.8771623e+000
2.4022419752e+003 -3.9447112e+000
2.4022489197e+003 -4.0411597e+000
2.4022558643e+003 -3.7135621e+000
2.4022628088e+003 -4.0911368e+000
2.4022697533e+003 -4.0230758e+000
2.4022766979e+003 -4.4112484e+000
2.4022836424e+003 -5.0704252e+000
2.4022905870e+003 -5.8798517e+000
2.4022975315e+003 -6.2079310e+000
2.4023044761e+003 -6.6846603e+000
2.4023114206e+003 -6.5507147e+000
2.4023183652e+003 -6.2888426e+000
2.4023253097e+003 -5.2648116e+000
2.4023322542e+003 -2.0576935e+000
2.4023391988e+003 2.9387857e+000
2.4023461433e+003 1.0892147e+001
2.4023530879e+003 1.8661120e+001
2.4023600324e+003 2.5711926e+001
2.4023669770e+003 2.8928551e+001
2.4023739215e+003 2.8324725e+001
2.4023808660e+003 2.7547780e+001
2.4023878106e+003 2.5774110e+001
2.4023947551e+003 2.3885115e+001
2.4024016997e+003 2.2187189e+001
2.4024086442e+003 1.9986448e+001
2.4024155888e+003 1.8161555e+001
2.4024225333e+003 1.7418444e+001
2.4024294779e+003 1.5893729e+001
2.4024364224e+003 1.4381949e+001
2.4024433669e+003 1.3182080e+001
2.4024503115e+003 1.2601244e+001
2.4024572560e+003 1.0966629e+001
2.4024642006e+003 1.0340299e+001
2.4024711451e+003 9.2675322e+000
2.4024780897e+003 8.6468517e+000
2.4024850342e+003 7.7940209e+000
2.4024919788e+003 7.6608768e+000
2.4024989233e+003 6.7250701e+000
2.4025058678e+003 5.7589506e+000
2.4025128124e+003 5.0466218e+000
2.4025197569e+003 4.6773618e+000
2.4025267015e+003 4.5562765e+000
2.4025336460e+003 3.8421646e+000
2.4025405906e+003 2.7922446e+000
2.4025475351e+003 2.6926107e+000
2.4025544797e+003 2.1346702e+000
2.4025614242e+003 1.4962710e+000
2.4025683687e+003 1.1277460e+000
2.4025753133e+003 1.1112352e+000
2.4025822578e+003 6.0869715e-002
2.4025892024e+003 -2.4961941e-001
2.4025961469e+003 -7.1863635e-001
2.4026030915e+003 -1.1012002e+000
2.4026100360e+003 -1.5254890e+000
2.4026169805e+003 -2.1434327e+000
2.4026239251e+003 -2.0194862e+000
2.4026308696e+003 -2.7739531e+000
2.4026378142e+003 -3.1037163e+000
2.4026447587e+003 -3.1494084e+000
2.4026517033e+003 -3.1869636e+000
2.4026586478e+003 -3.4419489e+000
2.4026655924e+003 -3.6493097e+000
2.4026725369e+003 -3.0060218e+000
2.4026794814e+003 -3.4118061e+000
2.4026864260e+003 -3.7091789e+000
2.4026933705e+003 -3.9408293e+000
2.4027003151e+003 -2.8897738e+000
2.4027072596e+003 -3.7380675e+000
2.4027142042e+003 -3.8751559e+000
2.4027211487e+003 -4.1190392e+000
2.4027280933e+003 -4.0526572e+000
2.4027350378e+003 -4.2191837e+000
2.4027419823e+003 -3.8406878e+000
2.4027489269e+003 -3.5432885e+000
2.4027558714e+003 -4.5944075e+000
2.4027628160e+003 -4.7301180e+000
2.4027697605e+003 -5.6513245e+000
2.4027767051e+003 -6.4711825e+000
2.4027836496e+003 -6.6376966e+000
2.4027905942e+003 -6.9886339e+000
2.4027975387e+003 -6.2484224e+000
2.4028044832e+003 -5.0006084e+000
2.4028114278e+003 -3.1269015e+000
2.4028183723e+003 1.6038576e+000
2.4028253169e+003 9.7272203e+000
2.4028322614e+003 1.7460055e+001
2.4028392060e+003 2.4814642e+001
2.4028461505e+003 2.9079464e+001
2.4028530951e+003 2.8707345e+001
2.4028600396e+003 2.7517939e+001
2.4028669841e+003 2.6343407e+001
2.4028739287e+003 2.3690468e+001
2.4028808732e+003 2.2556997e+001
2.4028878178e+003 2.0677009e+001
2.4028947623e+003 1.9165364e+001
2.4029017069e+003 1.7816065e+001
2.4029086514e+003 1.6205143e+001
2.4029155959e+003 1.5084100e+001
2.4029225405e+003 1.3613663e+001
2.4029294850e+003 1.2471711e+001
2.4029364296e+003 1.1679937e+001
2.4029433741e+003 1.0901043e+001
2.4029503187e+003 1.0035196e+001
2.4029572632e+003 8.6662382e+000
2.4029642078e+003 8.4099464e+000
2.4029711523e+003 7.9683327e+000
2.4029780968e+003 6.7396317e+000
2.4029850414e+003 6.1941446e+000
2.4029919859e+003 5.2781968e+000
2.4029989305e+003 5.5715700e+000
2.4030058750e+003 4.3792055e+000
2.4030128196e+003 4.0082347e+000
2.4030197641e+003 3.4613361e+000
2.4030267087e+003 3.1456373e+000
2.4030336532e+003 2.3021685e+000
2.4030405977e+003 1.6360916e+000
2.4030475423e+003 9.9079598e-001
2.4030544868e+003 8.7606601e-001
2.4030614314e+003 1.9191093e-001
2.4030683759e+003 -3.9253514e-001
2.4030753205e+003 -5.4561683e-001
2.4030822650e+003 -1.2391313e+000
2.4030892096e+003 -1.5877249e+000
2.4030961541e+003 -2.2656338e+000
2.4031030986e+003 -2.8306096e+000
2.4031100432e+003 -2.4457540e+000
2.4031169877e+003 -2.5292193e+000
2.4031239323e+003 -2.6099076e+000
2.4031308768e+003 -3.1644537e+000
2.4031378214e+003 -3.4165940e+000
2.4031447659e+003 -3.7750637e+000
2.4031517104e+003 -3.3594732e+000
2.4031586550e+003 -3.2044152e+000
2.4031655995e+003 -2.9429120e+000
2.4031725441e+003 -2.9738468e+000
2.4031794886e+003 -3.6317961e+000
2.4031864332e+003 -3.3192342e+000
2.4031933777e+003 -3.8570083e+000
2.4032003223e+003 -3.9024116e+000
2.4032072668e+003 -3.6225651e+000
2.4032142113e+003 -3.5052777e+000
2.4032211559e+003 -3.9958319e+000
2.4032281004e+003 -3.0743561e+000
2.4032350450e+003 -3.7263130e+000
2.4032419895e+003 -4.5299437e+000
2.4032489341e+003 -5.9341144e+000
2.4032558786e+003 -6.2230679e+000
2.4032628231e+003 -6.3012947e+000
2.4032697677e+003 -6.8818131e+000
2.4032767122e+003 -5.7989336e+000
2.4032836568e+003 -5.4771278e+000
2.4032906013e+003 -3.8702590e+000
2.4032975459e+003 1.0089764e+000
2.4033044904e+003 8.7142353e+000
2.4033114350e+003 1.6697418e+001
2.4033183795e+003 2.4430162e+001
2.4033253240e+003 2.8925279e+001
2.4033322686e+003 2.9489881e+001
2.4033392131e+003 2.8428058e+001
2.4033461577e+003 2.6293279e+001
2.4033531022e+003 2.4722081e+001
2.4033600468e+003 2.3087372e+001
2.4033669913e+003 2.1386773e+001
2.4033739359e+003 1.9095322e+001
2.4033808804e+003 1.7570266e+001
2.4033878249e+003 1.6812682e+001
2.4033947695e+003 1.5602598e+001
2.4034017140e+003 1.3927692e+001
2.4034086586e+003 1.2852244e+001
2.4034156031e+003 1.1652180e+001
2.4034225477e+003 1.1082495e+001
2.4034294922e+003 9.9454157e+000
2.4034364367e+003 9.5834389e+000
2.4034433813e+003 8.8467224e+000
2.4034503258e+003 7.4097623e+000
2.4034572704e+003 7.2322691e+000
2.4034642149e+003 6.5700829e+000
2.4034711595e+003 5.8715483e+000
2.4034781040e+003 5.5969464e+000
2.4034850485e+003 5.2646889e+000
2.4034919931e+003 4.4425917e+000
2.4034989376e+003 3.7328495e+000
2.4035058822e+003 3.4501522e+000
2.4035128267e+003 2.7869655e+000
2.4035197713e+003 2.2133706e+000
2.4035267158e+003 1.5475278e+000
2.4035336604e+003 1.0468415e+000
2.4035406049e+003 5.6368803e-001
2.4035475494e+003 -5.6340104e-002
2.4035544940e+003 -7.2840002e-001
2.4035614385e+003 -3.6336188e-001
2.4035683831e+003 -1.1437981e+000
2.4035753276e+003 -1.9023475e+000
2.4035822722e+003 -2.0359167e+000
2.4035892167e+003 -2.1831245e+000
2.4035961612e+003 -2.8288155e+000
2.4036031058e+003 -2.1699369e+000
2.4036100503e+003 -2.8238961e+000
2.4036169949e+003 -2.9702453e+000
2.4036239394e+003 -3.0193580e+000
2.4036308840e+003 -2.8555526e+000
2.4036378285e+003 -3.2294505e+000
2.4036447730e+003 -2.9198614e+000
2.4036517176e+003 -3.1522493e+000
2.4036586621e+003 -3.3181560e+000
2.4036656067e+003 -3.7281336e+000
2.4036725512e+003 -3.3353995e+000
2.4036794958e+003 -3.1077899e+000
2.4036864403e+003 -3.4750463e+000
2.4036933848e+003 -3.5866941e+000
2.4037003294e+003 -3.1674878e+000
2.4037072739e+003 -3.7794905e+000
2.4037142185e+003 -3.9866999e+000
2.4037211630e+003 -4.3970338e+000
2.4037281075e+003 -5.1040196e+000
2.4037350521e+003 -5.8762270e+000
2.4037419966e+003 -6.0732765e+000
2.4037489412e+003 -6.5150480e+000
2.4037558857e+003 -6.0936192e+000
2.4037628303e+003 -5.6679782e+000
2.4037697748e+003 -3.5282507e+000
2.4037767193e+003 4.3740819e-001
2.4037836639e+003 7.4196160e+000
2.4037906084e+003 1.4899844e+001
2.4037975530e+003 2.2897965e+001
2.4038044975e+003 2.8406484e+001
2.4038114421e+003 2.9055801e+001
2.4038183866e+003 2.8888024e+001
2.4038253311e+003 2.7415698e+001
2.4038322757e+003 2.5022776e+001
2.4038392202e+003 2.3139514e+001
2.4038461648e+003 2.1668199e+001
2.4038531093e+003 2.0092868e+001
2.4038600538e+003 1.8377980e+001
2.4038669984e+003 1.6729835e+001
2.4038739429e+003 1.5823765e+001
2.4038808875e+003 1.4565005e+001
2.4038878320e+003 1.3323899e+001
2.4038947765e+003 1.1893718e+001
2.4039017211e+003 1.1129855e+001
2.4039086656e+003 1.0329495e+001
2.4039156102e+003 9.6380354e+000
2.4039225547e+003 8.5185377e+000
2.4039294992e+003 8.0685217e+000
2.4039364438e+003 7.2639054e+000
2.4039433883e+003 6.6173132e+000
2.4039503329e+003 6.6490698e+000
2.4039572774e+003 6.1647852e+000
2.4039642220e+003 5.0742637e+000
2.4039711665e+003 4.4778612e+000
2.4039781110e+003 3.9599095e+000
2.4039850556e+003 3.2359917e+000
2.4039920001e+003 3.2510026e+000
2.4039989446e+003 2.6852309e+000
2.4040058892e+003 1.6526155e+000
2.4040128337e+003 1.0930310e+000
2.4040197783e+003 1.0644670e+000
2.4040267228e+003 4.5081390e-001
2.4040336673e+003 -1.3608599e-001
2.4040406119e+003 -9.4699162e-001
2.4040475564e+003 -8.2780431e-001
2.4040545010e+003 -1.4055525e+000
2.4040614455e+003 -1.9712845e+000
2.4040683900e+003 -2.4757720e+000
2.4040753346e+003 -2.3655218e+000
2.4040822791e+003 -2.5685300e+000
2.4040892237e+003 -2.3408073e+000
2.4040961682e+003 -2.3651741e+000
2.4041031127e+003 -3.0260009e+000
2.4041100573e+003 -2.9848365e+000
2.4041170018e+003 -2.5240547e+000
2.4041239463e+003 -2.6811618e+000
2.4041308909e+003 -3.0765113e+000
2.4041378354e+003 -3.3202219e+000
2.4041447799e+003 -2.7968944e+000
2.4041517245e+003 -3.1563519e+000
2.4041586690e+003 -3.6208362e+000
2.4041656136e+003 -3.6526773e+000
2.4041725581e+003 -3.4469934e+000
2.4041795026e+003 -3.3154399e+000
2.4041864472e+003 -2.8163902e+000
2.4041933917e+003 -3.6834692e+000
2.4042003362e+003 -4.1628740e+000
2.4042072808e+003 -4.5933281e+000
2.4042142253e+003 -5.6622165e+000
2.4042211698e+003 -5.9156828e+000
2.4042281144e+003 -6.4386680e+000
2.4042350589e+003 -6.1941638e+000
2.4042420034e+003 -5.9766853e+000
2.4042489480e+003 -3.9988014e+000
2.4042558925e+003 -5.2419583e-001
2.4042628370e+003 6.3798877e+000
2.4042697816e+003 1.4033193e+001
2.4042767261e+003 2.1869066e+001
2.4042836706e+003 2.7797725e+001
2.4042906152e+003 2.9451027e+001
2.4042975597e+003 2.8548314e+001
2.4043045042e+003 2.7592353e+001
2.4043114488e+003 2.5635256e+001
2.4043183933e+003 2.4020706e+001
2.4043253378e+003 2.1924338e+001
2.4043322824e+003 2.0334477e+001
2.4043392269e+003 1.8752440e+001
2.4043461714e+003 1.7343974e+001
2.4043531160e+003 1.5947212e+001
2.4043600605e+003 1.4525815e+001
2.4043670050e+003 1.3344795e+001
2.4043739495e+003 1.2853542e+001
2.4043808941e+003 1.1584649e+001
2.4043878386e+003 1.0667809e+001
2.4043947831e+003 1.0094814e+001
2.4053322913e+003 1.4094911e+001
2.4053392358e+003 1.2410765e+001
2.4053461803e+003 1.1706722e+001
2.4053531248e+003 1.1144390e+001
2.4053600692e+003 1.0106407e+001
2.4053670137e+003 9.5116112e+000
2.4053739582e+003 8.3452622e+000
2.4053809027e+003 7.9345954e+000
2.4053878472e+003 7.3911406e+000
2.4053947917e+003 6.6281406e+000
2.4054017362e+003 6.0016613e+000
2.4054086807e+003 5.6815067e+000
2.4054156251e+003 5.2029546e+000
2.4054225696e+003 4.4027790e+000
2.4054295141e+003 3.7820686e+000
2.4054364586e+003 3.1872808e+000
2.4054434031e+003 2.9153265e+000
2.4054503476e+003 2.2882465e+000
2.4054572921e+003 1.3098923e+000
2.4054642365e+003 5.0858333e-001
2.4054711810e+003 7.0892528e-001
2.4054781255e+003 5.7894625e-001
2.4054850700e+003 -4.7019236e-002
2.4054920145e+003 -1.0932494e+000
2.4054989590e+003 -7.6222479e-001
2.4055059035e+003 -1.8632251e+000
2.4055128479e+003 -1.2195481e+000
2.4055197924e+003 -2.5988398e+000
2.4055267369e+003 -2.0738132e+000
2.4055336814e+003 -2.4244682e+000
2.4055406259e+003 -2.5445301e+000
2.4055475704e+003 -2.3906903e+000
2.4055545149e+003 -2.7083371e+000
2.4055614593e+003 -2.0066608e+000
2.4055684038e+003 -2.5769707e+000
2.4055753483e+003 -2.7155556e+000
2.4055822928e+003 -2.7685953e+000
2.4055892373e+003 -2.7154361e+000
2.4055961818e+003 -2.8271435e+000
2.4056031263e+003 -3.0202010e+000
2.4056100707e+003 -3.7066858e+000
2.4056170152e+003 -2.8588420e+000
2.4056239597e+003 -2.8257502e+000
2.4056309042e+003 -3.3123102e+000
2.4056378487e+003 -3.7868556e+000
2.4056447932e+003 -4.5211094e+000
2.4056517377e+003 -5.1312669e+000
2.4056586821e+003 -5.5878906e+000
2.4056656266e+003 -5.7734631e+000
2.4056725711e+003 -6.2852365e+000
2.4056795156e+003 -5.1212535e+000
2.4056864601e+003 -4.7178460e+000
2.4056934046e+003 -2.8042492e+000
2.4057003490e+003 2.7767685e+000
2.4057072935e+003 1.0465722e+001
2.4057142380e+003 1.8084218e+001
2.4057211825e+003 2.6553358e+001
2.4057281270e+003 2.9850416e+001
2.4057350715e+003 3.0065036e+001
2.4057420160e+003 2.8596887e+001
2.4057489604e+003 2.6973679e+001
2.4057559049e+003 2.4699742e+001
2.4057628494e+003 2.2775292e+001
2.4057697939e+003 2.1780629e+001
2.4057767384e+003 1.9686226e+001
2.4057836829e+003 1.8906821e+001
2.4057906273e+003 1.7141503e+001
2.4057975718e+003 1.5941008e+001
2.4058045163e+003 1.4030118e+001
2.4058114608e+003 1.3618144e+001
2.4058184053e+003 1.1866756e+001
2.4058253498e+003 1.1554433e+001
2.4058322943e+003 1.0642315e+001
2.4058392387e+003 9.6164938e+000
2.4058461832e+003 9.1377881e+000
2.4058531277e+003 8.2845157e+000
2.4058600722e+003 7.5489968e+000
2.4058670167e+003 6.9229900e+000
2.4058739612e+003 6.3344435e+000
2.4058809056e+003 5.0719953e+000
2.4058878501e+003 4.6836708e+000
2.4058947946e+003 4.3298925e+000
2.4059017391e+003 4.1705140e+000
2.4059086836e+003 3.0853629e+000
2.4059156281e+003 3.1443441e+000
2.4059225725e+003 2.0826164e+000
2.4059295170e+003 1.9640372e+000
2.4059364615e+003 1.3280053e+000
2.4059434060e+003 1.2055473e+000
2.4059503505e+003 2.9952708e-001
2.4059572950e+003 2.7847285e-001
2.4059642395e+003 -5.7032424e-001
2.4059711839e+003 -8.0772458e-001
2.4059781284e+003 -1.8029885e+000
2.4059850729e+003 -1.1352230e+000
2.4059920174e+003 -1.8299950e+000
2.4059989619e+003 -2.3935461e+000
2.4060059064e+003 -2.3890662e+000
2.4060128508e+003 -3.2003638e+000
2.4060197953e+003 -2.3538909e+000
2.4060267398e+003 -2.1018808e+000
2.4060336843e+003 -2.2049933e+000
2.4060406288e+003 -3.1852206e+000
2.4060475733e+003 -2.8072744e+000
2.4060545177e+003 -3.0499238e+000
2.4060614622e+003 -2.8995003e+000
2.4060684067e+003 -2.9362747e+000
2.4060753512e+003 -2.6178165e+000
2.4060822957e+003 -3.8535288e+000
2.4060892402e+003 -2.9891384e+000
2.4060961847e+003 -3.2173742e+000
2.4061031291e+003 -3.4892658e+000
2.4061100736e+003 -3.5718114e+000
2.4061170181e+003 -3.2079434e+000
2.4061239626e+003 -4.2815062e+000
2.4061309071e+003 -4.7693176e+000
2.4061378516e+003 -5.6716885e+000
2.4061447960e+003 -6.3614776e+000
2.4061517405e+003 -6.4291951e+000
2.4061586850e+003 -6.2109797e+000
2.4061656295e+003 -4.6969651e+000
2.4061725740e+003 -2.8171246e+000
2.4061795185e+003 1.6114515e+000
2.4061864629e+003 8.9949629e+000
2.4061934074e+003 1.6555351e+001
2.4062003519e+003 2.5107508e+001
2.4062072964e+003 2.9415223e+001
2.4062142409e+003 2.9908906e+001
2.4062211854e+003 2.9428440e+001
2.4062281299e+003 2.7322538e+001
2.4062350743e+003 2.4965598e+001
2.4062420188e+003 2.2951818e+001
2.4062489633e+003 2.1179396e+001
2.4062559078e+003 2.0356034e+001
2.4062628523e+003 1.8028577e+001
2.4062697968e+003 1.7464779e+001
2.4062767412e+003 1.5329931e+001
2.4062836857e+003 1.4722902e+001
2.4062906302e+003 1.3275087e+001
2.4062975747e+003 1.1635118e+001
2.4063045192e+003 1.1010366e+001
2.4063114637e+003 1.0304656e+001
2.4063184082e+003 9.5139378e+000
2.4063253526e+003 8.5114237e+000
2.4063322971e+003 8.9330347e+000
2.4063392416e+003 7.1704087e+000
2.4063461861e+003 6.9045683e+000
2.4063531306e+003 6.2571831e+000
2.4063600751e+003 5.5568601e+000
2.4063670195e+003 5.7845395e+000
2.4063739640e+003 4.7147725e+000
2.4063809085e+003 4.1180538e+000
2.4063878530e+003 2.7050024e+000
2.4063947975e+003 3.3787940e+000
2.4064017420e+003 2.4467272e+000
2.4064086864e+003 2.5125102e+000
2.4064156309e+003 2.6542042e-001
2.4064225754e+003 9.7617778e-001
2.4064295199e+003 1.1588819e-001
2.4064364644e+003 -2.9780312e-001
2.4064434089e+003 -1.6419361e-001
2.4064503534e+003 -3.5561625e-001
2.4064572978e+003 -1.6694573e+000
2.4064642423e+003 -1.6500886e+000
2.4064711868e+003 -1.3832462e+000
2.4064781313e+003 -3.0025769e+000
2.4064850758e+003 -2.8277033e+000
2.4064920203e+003 -2.3298708e+000
2.4064989647e+003 -2.4576430e+000
2.4065059092e+003 -3.1112184e+000
2.4065128537e+003 -3.0226104e+000
2.4065197982e+003 -2.7884917e+000
2.4065267427e+003 -2.7395174e+000
2.4065336872e+003 -2.7843092e+000
2.4065406317e+003 -2.9991262e+000
2.4065475761e+003 -3.8434705e+000
2.4065545206e+003 -2.6593709e+000
2.4065614651e+003 -4.0019038e+000
2.4065684096e+003 -3.1167246e+000
2.4065753541e+003 -3.1225353e+000
2.4065822986e+003 -3.8248548e+000
2.4065892430e+003 -3.0688208e+000
2.4065961875e+003 -4.5084318e+000
2.4066031320e+003 -4.0521315e+000
2.4066100765e+003 -5.1700817e+000
2.4066170210e+003 -5.2438548e+000
2.4066239655e+003 -5.5288123e+000
2.4066309100e+003 -6.6407701e+000
2.4066378544e+003 -5.9106042e+000
2.4066447989e+003 -5.0500667e+000
2.4066517434e+003 -3.7423200e+000
2.4066586879e+003 -2.6449910e-001
2.4066656324e+003 7.7539587e+000
2.4066725769e+003 1.5210949e+001
2.4066795214e+003 2.3126684e+001
2.4066864658e+003 2.8294384e+001
2.4066934103e+003 3.0581208e+001
2.4067003548e+003 2.8556852e+001
2.4067072993e+003 2.6736135e+001
2.4067142438e+003 2.5648615e+001
2.4067211883e+003 2.2960471e+001
2.4067281327e+003 2.0889781e+001
2.4067350772e+003 2.0746444e+001
2.4067420217e+003 1.8439928e+001
2.4067489662e+003 1.7173648e+001
2.4067559107e+003 1.5663836e+001
2.4067628552e+003 1.3661721e+001
2.4067697997e+003 1.3639362e+001
2.4067767441e+003 1.2454099e+001
2.4067836886e+003 1.1222212e+001
2.4067906331e+003 1.0636610e+001
2.4067975776e+003 8.7123681e+000
2.4068045221e+003 8.8749201e+000
2.4068114666e+003 7.9815542e+000
2.4068184110e+003 8.0299735e+000
2.4068253555e+003 7.0572842e+000
2.4068323000e+003 6.4053485e+000
2.4068392445e+003 5.3501357e+000
2.4068461890e+003 4.9350744e+000
2.4068531335e+003 4.5999136e+000
2.4068600780e+003 3.7687019e+000
2.4068670224e+003 3.3191522e+000
2.4068739669e+003 2.8929797e+000
2.4068809114e+003 2.2496933e+000
2.4068878559e+003 1.7880562e+000
2.4068948004e+003 1.1067151e+000
2.4069017449e+003 1.2631458e-001
2.4069086894e+003 5.7647847e-002
2.4069156338e+003 -7.7667778e-001
2.4069225783e+003 -6.1904750e-001
2.4069295228e+003 -5.9241479e-001
2.4069364673e+003 -1.3648757e+000
2.4069434118e+003 -2.5031341e+000
2.4069503563e+003 -1.9577608e+000
2.4069573008e+003 -2.5552774e+000
2.4069642452e+003 -2.6735964e+000
2.4069711897e+003 -2.2009723e+000
2.4069781342e+003 -2.9232247e+000
2.4069850787e+003 -2.9521672e+000
2.4069920232e+003 -3.3571367e+000
2.4069989677e+003 -2.6269815e+000
2.4070059121e+003 -2.7462237e+000
2.4070128566e+003 -3.1317444e+000
2.4070198011e+003 -2.9893231e+000
2.4070267456e+003 -2.8336217e+000
2.4070336901e+003 -3.2462696e+000
2.4070406346e+003 -3.1465127e+000
2.4070475791e+003 -4.3658151e+000
2.4070545235e+003 -4.0238136e+000
2.4070614680e+003 -4.2370044e+000
2.4070684125e+003 -3.3818541e+000
2.4070753570e+003 -3.7537935e+000
2.4070823015e+003 -3.8016288e+000
2.4070892460e+003 -4.7219738e+000
2.4070961905e+003 -5.1177560e+000
2.4071031349e+003 -7.1348076e+000
2.4071100794e+003 -6.6107847e+000
2.4071170239e+003 -6.4971105e+000
2.4071239684e+003 -6.0403957e+000
2.4071309129e+003 -4.3422777e+000
2.4071378574e+003 1.7461437e-001
2.4071448019e+003 6.7041549e+000
2.4071517463e+003 1.4157929e+001
2.4071586908e+003 2.1612600e+001
2.4071656353e+003 2.7830406e+001
2.4071725798e+003 2.9646057e+001
2.4071795243e+003 2.9014374e+001
2.4071864688e+003 2.7110867e+001
2.4071934133e+003 2.5432007e+001
2.4072003577e+003 2.4210916e+001
2.4072073022e+003 2.2040849e+001
2.4072142467e+003 1.9943484e+001
2.4072211912e+003 1.9111389e+001
2.4072281357e+003 1.6943847e+001
2.4072350802e+003 1.4816482e+001
2.4072420246e+003 1.4403549e+001
2.4072489691e+003 1.3644268e+001
2.4072559136e+003 1.2003980e+001
2.4072628581e+003 1.2433010e+001
2.4072698026e+003 1.0054073e+001
2.4072767471e+003 1.0388887e+001
2.4072836916e+003 8.3605889e+000
2.4072906360e+003 8.2002505e+000
2.4072975805e+003 7.6744738e+000
2.4073045250e+003 6.3670201e+000
2.4073114695e+003 6.4366123e+000
2.4073184140e+003 5.7209960e+000
2.4073253585e+003 4.9020441e+000
2.4073323030e+003 5.0182085e+000
2.4073392474e+003 3.8348608e+000
2.4073461919e+003 3.1214109e+000
2.4073531364e+003 2.2432273e+000
2.4073600809e+003 2.7593954e+000
2.4073670254e+003 2.3346998e+000
2.4073739699e+003 1.1822204e+000
2.4073809144e+003 3.0818597e-001
2.4073878588e+003 9.6554639e-001
2.4073948033e+003 3.4700687e-001
2.4074017478e+003 -4.7790528e-001
2.4074086923e+003 -1.7516511e+000
2.4074156368e+003 -1.7216491e+000
2.4074225813e+003 -1.7235942e+000
2.4074295258e+003 -2.1572186e+000
2.4074364702e+003 -3.1199393e+000
2.4074434147e+003 -2.2235669e+000
2.4074503592e+003 -2.5399705e+000
2.4074573037e+003 -3.1308010e+000
2.4074642482e+003 -2.8484095e+000
2.4074711927e+003 -3.3758100e+000
2.4074781372e+003 -3.1561425e+000
2.4074850816e+003 -2.3885806e+000
2.4074920261e+003 -3.2856079e+000
2.4074989706e+003 -3.1224859e+000
2.4075059151e+003 -3.9058424e+000
2.4075128596e+003 -3.5934583e+000
2.4075198041e+003 -2.8455071e+000
2.4075267486e+003 -3.8598143e+000
2.4075336930e+003 -3.4273256e+000
2.4075406375e+003 -3.8800781e+000
2.4075475820e+003 -4.2474440e+000
2.4075545265e+003 -3.7328411e+000
2.4075614710e+003 -4.6319367e+000
2.4075684155e+003 -5.1423997e+000
2.4075753600e+003 -5.1517728e+000
2.4075823044e+003 -6.0315296e+000
2.4075892489e+003 -6.3529366e+000
2.4075961934e+003 -6.1159502e+000
2.4076031379e+003 -6.0561427e+000
2.4076100824e+003 -4.1709449e+000
2.4076170269e+003 -1.1676227e+000
2.4076239714e+003 5.4108042e+000
2.4076309158e+003 1.2905994e+001
2.4076378603e+003 2.0923061e+001
2.4076448048e+003 2.7753116e+001
2.4076517493e+003 2.9962752e+001
2.4076586938e+003 2.9365291e+001
2.4076656383e+003 2.7523045e+001
2.4076725828e+003 2.7165752e+001
2.4076795272e+003 2.4230228e+001
2.4076864717e+003 2.1843766e+001
2.4076934162e+003 1.9794598e+001
2.4077003607e+003 1.8729400e+001
2.4077073052e+003 1.7772832e+001
2.4077142497e+003 1.5957088e+001
2.4077211942e+003 1.4398031e+001
2.4077281386e+003 1.3143362e+001
2.4077350831e+003 1.2247736e+001
2.4077420276e+003 1.1357668e+001
2.4077489721e+003 1.0527347e+001
2.4077559166e+003 9.6156972e+000
2.4077628611e+003 9.7235890e+000
2.4077698056e+003 8.9612771e+000
2.4077767500e+003 7.3134694e+000
2.4077836945e+003 6.9083058e+000
2.4077906390e+003 6.0834494e+000
2.4077975835e+003 5.3697499e+000
2.4078045280e+003 4.8750349e+000
2.4078114725e+003 4.8656458e+000
2.4078184170e+003 3.9086627e+000
2.4078253614e+003 4.2549429e+000
2.4078323059e+003 2.7159850e+000
2.4078392504e+003 2.8941567e+000
2.4078461949e+003 1.7264694e+000
2.4078531394e+003 6.4972160e-001
2.4078600839e+003 7.6769889e-001
2.4078670284e+003 4.7016722e-001
2.4078739728e+003 -5.8556597e-002
2.4078809173e+003 -6.1896028e-001
2.4078878618e+003 -9.8857250e-001
2.4078948063e+003 -1.4234558e+000
2.4079017508e+003 -1.9078406e+000
2.4079086953e+003 -2.8065496e+000
2.4079156397e+003 -2.2223265e+000
2.4079225842e+003 -2.6777305e+000
2.4079295287e+003 -2.9116207e+000
2.4079364732e+003 -3.0789672e+000
2.4079434177e+003 -2.8451485e+000
2.4079503622e+003 -3.4099515e+000
2.4079573067e+003 -3.1546981e+000
2.4079642511e+003 -3.2281317e+000
2.4079711956e+003 -3.2286237e+000
2.4079781401e+003 -2.9193022e+000
2.4079850846e+003 -3.1696347e+000
2.4079920291e+003 -3.3379026e+000
2.4079989736e+003 -3.4182892e+000
2.4080059181e+003 -3.9396386e+000
2.4080128625e+003 -3.4305792e+000
2.4080198070e+003 -3.5620526e+000
2.4080267515e+003 -3.5617125e+000
2.4080336960e+003 -3.7250899e+000
2.4080406405e+003 -4.1794003e+000
2.4080475850e+003 -4.3729209e+000
2.4080545295e+003 -5.6614756e+000
2.4080614739e+003 -5.6273894e+000
2.4080684184e+003 -6.3043346e+000
2.4080753629e+003 -5.8227558e+000
2.4080823074e+003 -6.4292748e+000
2.4080892519e+003 -4.9634938e+000
2.4080961964e+003 -1.8271356e+000
2.4081031409e+003 3.8747047e+000
2.4081100853e+003 1.1202238e+001
2.4081170298e+003 1.9983420e+001
2.4081239743e+003 2.7109467e+001
2.4081309188e+003 2.9173921e+001
2.4081378633e+003 2.9157532e+001
2.4081448078e+003 2.7627914e+001
2.4081517523e+003 2.5513294e+001
2.4081586967e+003 2.3899713e+001
2.4081656412e+003 2.2143288e+001
2.4081725857e+003 1.9637741e+001
2.4081795302e+003 1.9188360e+001
2.4081864747e+003 1.7712451e+001
2.4081934192e+003 1.5799413e+001
2.4082003637e+003 1.5952749e+001
2.4082073081e+003 1.2969213e+001
2.4082142526e+003 1.2626640e+001
2.4082211971e+003 1.1216077e+001
2.4082281416e+003 1.1094441e+001
2.4082350861e+003 9.7228678e+000
2.4082420306e+003 8.8860089e+000
2.4082489751e+003 8.5211165e+000
2.4082559195e+003 7.8574228e+000
2.4082628640e+003 6.5993075e+000
2.4082698085e+003 5.6596181e+000
2.4082767530e+003 5.5040087e+000
2.4082836975e+003 5.3513328e+000
2.4082906420e+003 4.9381859e+000
2.4082975865e+003 3.8740274e+000
2.4083045309e+003 3.5826326e+000
2.4083114754e+003 2.4372869e+000
2.4083184199e+003 2.1434515e+000
2.4083253644e+003 1.8337833e+000
2.4083323089e+003 1.3740674e+000
2.4083392534e+003 9.3877694e-001
2.4083461979e+003 -1.3658562e-001
2.4083531423e+003 -4.7816819e-001
2.4083600868e+003 -9.3816208e-001
2.4083670313e+003 -1.7480227e+000
2.4083739758e+003 -1.5698047e+000
2.4083809203e+003 -1.5847874e+000
2.4083878648e+003 -2.3718396e+000
2.4083948093e+003 -3.1154918e+000
2.4084017537e+003 -3.1972142e+000
2.4084086982e+003 -3.2429740e+000
2.4084156427e+003 -2.5395450e+000
2.4084225872e+003 -3.0857862e+000
2.4084295317e+003 -3.1120275e+000
2.4084364762e+003 -2.7672181e+000
2.4084434207e+003 -3.0009982e+000
2.4084503651e+003 -2.8918144e+000
2.4084573096e+003 -3.3854657e+000
2.4084642541e+003 -3.0527194e+000
2.4084711986e+003 -3.5417655e+000
2.4084781431e+003 -3.4553813e+000
2.4084850876e+003 -3.8185209e+000
2.4084920321e+003 -4.4361199e+000
2.4084989765e+003 -3.2556283e+000
2.4085059210e+003 -3.9468302e+000
2.4085128655e+003 -3.4248367e+000
2.4085198100e+003 -3.9850353e+000
2.4085267545e+003 -4.9742135e+000
2.4085336990e+003 -5.3842615e+000
2.4085406435e+003 -6.3034186e+000
2.4085475879e+003 -6.7771606e+000
2.4085545324e+003 -6.4332324e+000
2.4085614769e+003 -5.5593390e+000
2.4085684214e+003 -4.8476762e+000
2.4085753659e+003 -2.7461953e+000
2.4085823104e+003 2.1990499e+000
2.4085892549e+003 1.0017792e+001
2.4085961993e+003 1.8385027e+001
2.4086031438e+003 2.5952010e+001
2.4086100883e+003 2.9382529e+001
2.4086170328e+003 2.9484294e+001
2.4086239773e+003 2.7406276e+001
2.4086309218e+003 2.5937536e+001
2.4086378663e+003 2.4825466e+001
2.4086448107e+003 2.2358997e+001
2.4086517552e+003 2.1261790e+001
2.4086586997e+003 1.9349339e+001
2.4086656442e+003 1.8116898e+001
2.4086725887e+003 1.6777788e+001
2.4086795332e+003 1.5383508e+001
2.4086864777e+003 1.4183221e+001
2.4086934221e+003 1.1976956e+001
2.4087003666e+003 1.1421296e+001
2.4087073111e+003 1.1152048e+001
2.4087142556e+003 1.0156321e+001
2.4087212001e+003 9.4574592e+000
2.4087281446e+003 8.6344297e+000
2.4087350891e+003 7.8132204e+000
2.4087420335e+003 7.6060946e+000
2.4087489780e+003 6.9076453e+000
2.4087559225e+003 5.9615723e+000
2.4087628670e+003 4.6119101e+000
2.4087698115e+003 4.9668387e+000
2.4087767560e+003 4.3162656e+000
2.4087837005e+003 3.4646003e+000
2.4087906449e+003 2.1838373e+000
2.4087975894e+003 2.2644060e+000
2.4088045339e+003 2.5662619e+000
2.4088114784e+003 1.3536403e+000
2.4088184229e+003 1.6002815e+000
2.4088253674e+003 7.9261083e-001
2.4088323119e+003 -1.7286076e-001
2.4088392563e+003 -2.2811778e-001
2.4088462008e+003 -1.4790545e+000
2.4088531453e+003 -1.0005520e+000
2.4088600898e+003 -1.7757295e+000
2.4088670343e+003 -2.7271960e+000
2.4088739788e+003 -2.1442471e+000
2.4088809233e+003 -2.9997394e+000
2.4088878677e+003 -2.7899706e+000
2.4088948122e+003 -2.9657154e+000
2.4089017567e+003 -2.9838667e+000
2.4089087012e+003 -2.9418747e+000
2.4089156457e+003 -3.1181397e+000
2.4089225902e+003 -2.7706248e+000
2.4089295347e+003 -3.1552135e+000
2.4089364791e+003 -3.1515876e+000
2.4089434236e+003 -3.1559353e+000
2.4089503681e+003 -2.9550308e+000
2.4089573126e+003 -3.7036836e+000
2.4089642571e+003 -3.8072028e+000
2.4089712016e+003 -3.0581432e+000
2.4089781461e+003 -3.8596312e+000
2.4089850905e+003 -3.7443731e+000
2.4089920350e+003 -3.5460876e+000
2.4089989795e+003 -3.7892806e+000
2.4090059240e+003 -4.2781178e+000
2.4090128685e+003 -5.0333223e+000
2.4090198130e+003 -6.0606392e+000
2.4090267575e+003 -6.5453019e+000
2.4090337019e+003 -6.6930110e+000
2.4090406464e+003 -5.7310499e+000
2.4090475909e+003 -5.1982971e+000
2.4090545354e+003 -2.9432902e+000
2.4090614799e+003 1.8211545e+000
2.4090684244e+003 9.5427967e+000
2.4090753689e+003 1.6391733e+001
2.4090823133e+003 2.4347736e+001
2.4090892578e+003 2.9501187e+001
2.4090962023e+003 2.9469786e+001
2.4091031468e+003 2.8244566e+001
2.4091100913e+003 2.6874591e+001
2.4091170358e+003 2.5329693e+001
2.4091239802e+003 2.2976507e+001
2.4091309247e+003 2.0863380e+001
2.4091378692e+003 1.8994941e+001
2.4091448137e+003 1.7799963e+001
2.4091517582e+003 1.6367056e+001
2.4091587027e+003 1.5354152e+001
2.4091656472e+003 1.3621977e+001
2.4091725916e+003 1.3027360e+001
2.4091795361e+003 1.2172958e+001
2.4091864806e+003 1.0123071e+001
2.4091934251e+003 9.7123624e+000
2.4092003696e+003 9.5278985e+000
2.4092073141e+003 8.3116188e+000
2.4092142586e+003 7.4850676e+000
2.4092212030e+003 6.9615259e+000
2.4092281475e+003 6.1166896e+000
2.4092350920e+003 5.9705068e+000
2.4092420365e+003 4.7063823e+000
2.4092489810e+003 4.6825005e+000
2.4092559255e+003 5.3224078e+000
2.4092628700e+003 2.9249526e+000
2.4092698144e+003 3.4949895e+000
2.4092767589e+003 2.6729815e+000
2.4092837034e+003 1.9840565e+000
2.4092906479e+003 1.8332066e+000
2.4092975924e+003 1.1610298e+000
2.4093045369e+003 4.2399292e-001
2.4093114814e+003 2.1136333e-001
2.4093184258e+003 -2.2808083e-001
2.4093253703e+003 -1.1139700e+000
2.4093323148e+003 -9.7205292e-001
2.4093392593e+003 -2.0127790e+000
2.4093462038e+003 -1.9954507e+000
2.4093531483e+003 -2.4785266e+000
2.4093600927e+003 -2.9305494e+000
2.4093670372e+003 -2.3480212e+000
2.4093739817e+003 -2.4042775e+000
2.4093809262e+003 -2.8862260e+000
2.4093878707e+003 -3.0293417e+000
2.4093948152e+003 -3.4179508e+000
2.4094017597e+003 -3.5221633e+000
2.4094087041e+003 -3.0366115e+000
2.4094156486e+003 -3.1528880e+000
2.4094225931e+003 -3.1991240e+000
2.4094295376e+003 -3.2287462e+000
2.4094364821e+003 -3.7355304e+000
2.4094434266e+003 -4.0730935e+000
2.4094503711e+003 -3.4635897e+000
2.4094573155e+003 -3.4276696e+000
2.4094642600e+003 -3.6332478e+000
2.4094712045e+003 -4.2176923e+000
2.4094781490e+003 -4.1226599e+000
2.4094850935e+003 -4.4815980e+000
2.4094920380e+003 -5.3559322e+000
2.4094989824e+003 -5.7984852e+000
2.4095059269e+003 -6.4984490e+000
2.4095128714e+003 -6.3832024e+000
2.4095198159e+003 -6.5648442e+000
2.4095267604e+003 -5.9595713e+000
2.4095337049e+003 -3.2207792e+000
2.4095406494e+003 3.0879750e-001
2.4095475938e+003 7.9719636e+000
2.4095545383e+003 1.5343495e+001
2.4095614828e+003 2.4349267e+001
2.4095684273e+003 2.8773152e+001
2.4095753718e+003 2.9566891e+001
2.4095823163e+003 2.8588893e+001
2.4095892608e+003 2.6988616e+001
2.4095962052e+003 2.5137582e+001
2.4096031497e+003 2.3243167e+001
2.4096100942e+003 2.1195221e+001
2.4096170387e+003 1.9647583e+001
2.4096239832e+003 1.7579394e+001
2.4096309277e+003 1.6488309e+001
2.4096378721e+003 1.5797722e+001
2.4096448166e+003 1.3810154e+001
2.4096517611e+003 1.2991179e+001
2.4096587056e+003 1.2049461e+001
2.4096656501e+003 1.1414565e+001
2.4096725946e+003 1.0354091e+001
2.4096795391e+003 1.0138669e+001
2.4096864835e+003 8.6344731e+000
2.4096934280e+003 7.9744985e+000
2.4097003725e+003 7.1827281e+000
2.4097073170e+003 6.8048810e+000
2.4097142615e+003 5.7977338e+000
2.4097212060e+003 5.7526658e+000
2.4097281505e+003 5.0842665e+000
2.4097350949e+003 4.4204703e+000
2.4097420394e+003 3.7587626e+000
2.4097489839e+003 3.2467668e+000
2.4097559284e+003 3.0279814e+000
2.4097628729e+003 1.8226045e+000
2.4097698174e+003 1.8468884e+000
2.4097767618e+003 1.0723809e+000
2.4097837063e+003 1.0437042e+000
2.4097906508e+003 -3.4887500e-001
2.4097975953e+003 -2.3321896e-001
2.4098045398e+003 -4.6988368e-001
2.4098114843e+003 -1.3154755e+000
2.4098184288e+003 -1.9734482e+000
2.4098253732e+003 -1.7844908e+000
2.4098323177e+003 -2.3254900e+000
2.4098392622e+003 -2.4328362e+000
2.4098462067e+003 -3.1934424e+000
2.4098531512e+003 -2.7165099e+000
2.4098600957e+003 -2.4574438e+000
2.4098670401e+003 -3.2606474e+000
2.4098739846e+003 -2.9363910e+000
2.4098809291e+003 -2.2448069e+000
2.4098878736e+003 -3.6118062e+000
2.4098948181e+003 -3.2518368e+000
2.4099017626e+003 -3.1920036e+000
2.4099087071e+003 -3.0145628e+000
2.4099156515e+003 -3.5109494e+000
2.4099225960e+003 -3.8356397e+000
2.4099295405e+003 -3.9568956e+000
2.4099364850e+003 -3.3958791e+000
2.4099434295e+003 -3.6276256e+000
2.4099503740e+003 -3.6267076e+000
2.4099573184e+003 -3.8899702e+000
2.4099642629e+003 -4.2038986e+000
2.4099712074e+003 -5.0550144e+000
2.4099781519e+003 -5.6630587e+000
2.4099850964e+003 -6.4017978e+000
2.4099920409e+003 -6.3746231e+000
2.4099989854e+003 -5.7262578e+000
2.4100059298e+003 -6.1239332e+000
2.4100128743e+003 -4.1315398e+000
2.4100198188e+003 -4.9640264e-001
2.4100267633e+003 6.5725076e+000
2.4100337078e+003 1.3456801e+001
2.4100406523e+003 2.2495872e+001
2.4100475967e+003 2.8293882e+001
2.4100545412e+003 2.9380266e+001
2.4100614857e+003 2.8309492e+001
2.4100684302e+003 2.7355085e+001
2.4100753747e+003 2.5061092e+001
2.4100823192e+003 2.2627103e+001
2.4100892637e+003 2.1161783e+001
2.4100962081e+003 1.9701082e+001
2.4101031526e+003 1.8357998e+001
2.4101100971e+003 1.6905526e+001
2.4101170416e+003 1.5548422e+001
2.4101239861e+003 1.4602970e+001
2.4101309306e+003 1.3490357e+001
2.4101378750e+003 1.2405400e+001
2.4101448195e+003 1.1369292e+001
2.4101517640e+003 1.0494005e+001
2.4101587085e+003 9.2143561e+000
2.4101656530e+003 8.4526048e+000
2.4101725975e+003 7.9112062e+000
2.4101795420e+003 7.7297175e+000
2.4101864864e+003 5.9827789e+000
2.4101934309e+003 5.9769206e+000
2.4102003754e+003 5.8343714e+000
2.4102073199e+003 4.1458294e+000
2.4102142644e+003 4.2707304e+000
2.4102212089e+003 3.8837000e+000
2.4102281533e+003 3.0288499e+000
2.4102350978e+003 3.0671469e+000
2.4102420423e+003 2.2119569e+000
2.4102489868e+003 1.7482990e+000
2.4102559313e+003 1.1016740e+000
2.4102628758e+003 6.7880931e-001
2.4102698203e+003 -1.2998236e-001
2.4102767647e+003 -6.5268903e-001
2.4102837092e+003 -4.3876389e-002
2.4102906537e+003 -1.2887211e+000
2.4102975982e+003 -1.1930447e+000
2.4103045427e+003 -1.4700694e+000
2.4103114872e+003 -2.6964031e+000
2.4103184316e+003 -2.7383015e+000
2.4103253761e+003 -2.6061755e+000
2.4103323206e+003 -2.8029838e+000
2.4103392651e+003 -3.5384481e+000
2.4103462096e+003 -2.8814944e+000
2.4103531541e+003 -2.7785510e+000
2.4103600985e+003 -3.2349649e+000
2.4103670430e+003 -3.1196476e+000
2.4103739875e+003 -3.2592773e+000
2.4103809320e+003 -3.1788499e+000
2.4103878765e+003 -3.0845313e+000
2.4103948210e+003 -3.7769606e+000
2.4104017655e+003 -3.7384529e+000
2.4104087099e+003 -3.7659529e+000
2.4104156544e+003 -3.2869694e+000
2.4104225989e+003 -3.2133678e+000
2.4104295434e+003 -3.3985957e+000
2.4104364879e+003 -4.1482717e+000
2.4104434324e+003 -4.3418506e+000
2.4104503768e+003 -4.7526039e+000
2.4104573213e+003 -5.4837934e+000
2.4104642658e+003 -6.7626739e+000
2.4104712103e+003 -6.0904483e+000
2.4104781548e+003 -6.3052021e+000
2.4104850993e+003 -5.4697615e+000
2.4104920437e+003 -4.6130583e+000
2.4104989882e+003 -1.1110534e+000
2.4105059327e+003 5.4031361e+000
2.4105128772e+003 1.3828224e+001
2.4105198217e+003 2.1272325e+001
2.4105267662e+003 2.8288172e+001
2.4105337106e+003 2.9897838e+001
2.4105406551e+003 2.9136863e+001
2.4105475996e+003 2.7690550e+001
2.4105545441e+003 2.5584734e+001
2.4105614886e+003 2.4080612e+001
2.4105684331e+003 2.2089479e+001
2.4105753776e+003 2.0539857e+001
2.4105823220e+003 1.8618414e+001
2.4105892665e+003 1.7495263e+001
2.4105962110e+003 1.5580287e+001
2.4106031555e+003 1.4818453e+001
2.4106101000e+003 1.3269027e+001
2.4106170445e+003 1.2820065e+001
2.4106239889e+003 1.1398861e+001
2.4106309334e+003 1.0380931e+001
2.4106378779e+003 1.0376323e+001
2.4106448224e+003 8.6912628e+000
2.4106517669e+003 8.0851996e+000
2.4106587114e+003 6.8741698e+000
2.4106656558e+003 6.8457891e+000
2.4106726003e+003 6.6674091e+000
2.4106795448e+003 5.3229647e+000
2.4106864893e+003 4.8988612e+000
2.4106934338e+003 4.4278800e+000
2.4107003783e+003 3.7570516e+000
2.4107073227e+003 3.3536386e+000
2.4107142672e+003 3.1008715e+000
2.4107212117e+003 1.8035469e+000
2.4107281562e+003 1.9729381e+000
2.4107351007e+003 1.2233818e+000
2.4107420452e+003 1.7013896e-001
2.4107489896e+003 6.7797979e-001
2.4107559341e+003 -5.1814542e-001
2.4107628786e+003 -4.5656389e-001
2.4107698231e+003 -6.7374826e-001
2.4107767676e+003 -1.5110174e+000
2.4107837121e+003 -1.9347375e+000
2.4107906566e+003 -2.1398205e+000
2.4107976010e+003 -2.0516017e+000
2.4108045455e+003 -3.0502487e+000
2.4108114900e+003 -2.6720256e+000
2.4108184345e+003 -3.1061644e+000
2.4108253790e+003 -3.2930594e+000
2.4108323235e+003 -3.1978545e+000
2.4108392679e+003 -3.4317652e+000
2.4108462124e+003 -3.2957529e+000
2.4108531569e+003 -3.4313850e+000
2.4108601014e+003 -3.3012179e+000
2.4108670459e+003 -3.4529508e+000
2.4108739904e+003 -3.0516439e+000
2.4108809348e+003 -3.3013751e+000
2.4108878793e+003 -3.2655785e+000
2.4108948238e+003 -3.6457067e+000
2.4109017683e+003 -3.3794988e+000
2.4109087128e+003 -3.6285760e+000
2.4109156573e+003 -4.3825482e+000
2.4109226017e+003 -4.3100508e+000
2.4109295462e+003 -5.1531676e+000
2.4109364907e+003 -5.3916053e+000
2.4109434352e+003 -6.1877331e+000
2.4109503797e+003 -5.8728039e+000
2.4109573242e+003 -6.3770781e+000
2.4109642686e+003 -6.0784503e+000
2.4109712131e+003 -4.6227015e+000
2.4109781576e+003 -2.1009210e+000
2.4109851021e+003 3.9917415e+000
2.4109920466e+003 1.2113662e+001
2.4109989911e+003 1.9910958e+001
2.4110059355e+003 2.7138853e+001
2.4110128800e+003 2.9893672e+001
2.4110198245e+003 2.9270452e+001
2.4110267690e+003 2.7551263e+001
2.4110337135e+003 2.6425219e+001
2.4110406580e+003 2.4136964e+001
2.4110476024e+003 2.2181683e+001
2.4110545469e+003 2.0134243e+001
2.4110614914e+003 1.8531392e+001
2.4110684359e+003 1.7672599e+001
2.4110753804e+003 1.6515434e+001
2.4110823249e+003 1.4793612e+001
2.4110892693e+003 1.3844671e+001
2.4110962138e+003 1.3063915e+001
2.4111031583e+003 1.2022568e+001
2.4111101028e+003 1.0486971e+001
2.4111170473e+003 9.5714731e+000
2.4111239918e+003 8.5792798e+000
2.4111309362e+003 7.9224820e+000
2.4111378807e+003 7.5535235e+000
2.4111448252e+003 6.7282169e+000
2.4111517697e+003 6.3214835e+000
2.4111587142e+003 5.1968203e+000
2.4111656587e+003 5.4813916e+000
2.4111726031e+003 4.5107128e+000
2.4111795476e+003 4.7388281e+000
2.4111864921e+003 3.8755008e+000
2.4111934366e+003 2.9193129e+000
2.4112003811e+003 2.3375917e+000
2.4112073256e+003 1.5813123e+000
2.4112142700e+003 8.5942799e-001
2.4112212145e+003 1.2218838e+000
2.4112281590e+003 -2.6000083e-001
2.4112351035e+003 -2.1122979e-001
2.4112420480e+003 -3.8240090e-001
2.4112489925e+003 -1.1858224e+000
2.4112559369e+003 -1.7694237e+000
2.4112628814e+003 -1.9013742e+000
2.4112698259e+003 -1.8760788e+000
2.4112767704e+003 -3.0661882e+000
2.4112837149e+003 -3.2875333e+000
2.4112906594e+003 -2.7933538e+000
2.4112976038e+003 -2.7140224e+000
2.4113045483e+003 -3.2674384e+000
2.4113114928e+003 -3.5079890e+000
2.4113184373e+003 -3.5979535e+000
2.4113253818e+003 -3.2408870e+000
2.4113323263e+003 -2.5985535e+000
2.4113392707e+003 -3.2367547e+000
2.4113462152e+003 -3.6020777e+000
2.4113531597e+003 -3.2678599e+000
2.4113601042e+003 -3.8568281e+000
2.4113670487e+003 -3.8664856e+000
2.4113739932e+003 -3.3751263e+000
2.4113809376e+003 -4.0707719e+000
2.4113878821e+003 -3.8021084e+000
2.4113948266e+003 -3.5878963e+000
2.4114017711e+003 -4.1057922e+000
2.4114087156e+003 -4.6894031e+000
2.4114156600e+003 -5.5346492e+000
2.4114226045e+003 -6.0495076e+000
2.4114295490e+003 -6.2573168e+000
2.4114364935e+003 -6.1677142e+000
2.4114434380e+003 -5.8534853e+000
2.4114503825e+003 -4.8556342e+000
2.4114573269e+003 -2.8156238e+000
2.4114642714e+003 2.8936074e+000
2.4114712159e+003 1.0568389e+001
2.4114781604e+003 1.8728649e+001
2.4114851049e+003 2.6355919e+001
2.4114920494e+003 2.9360302e+001
2.4114989938e+003 2.9060581e+001
2.4115059383e+003 2.7656647e+001
2.4115128828e+003 2.6257053e+001
2.4115198273e+003 2.3728303e+001
2.4115267718e+003 2.2448455e+001
2.4115337163e+003 2.1021421e+001
2.4115406607e+003 1.9195636e+001
2.4115476052e+003 1.6811271e+001
2.4115545497e+003 1.5872545e+001
2.4115614942e+003 1.4554884e+001
2.4115684387e+003 1.3559533e+001
2.4115753832e+003 1.2486315e+001
2.4115823276e+003 1.0964088e+001
2.4115892721e+003 1.0230422e+001
2.4115962166e+003 9.6824753e+000
2.4116031611e+003 8.7031608e+000
2.4116101056e+003 8.1970897e+000
2.4116170500e+003 7.5317572e+000
2.4116239945e+003 7.2850828e+000
2.4116309390e+003 6.4754990e+000
2.4116378835e+003 6.0279097e+000
2.4116448280e+003 4.8757805e+000
2.4116517725e+003 4.3104588e+000
2.4116587169e+003 3.9825385e+000
2.4116656614e+003 3.0284948e+000
2.4116726059e+003 2.0726254e+000
2.4116795504e+003 2.2281207e+000
2.4116864949e+003 1.5560735e+000
2.4116934394e+003 8.8492493e-001
2.4117003838e+003 4.5520493e-001
2.4117073283e+003 4.3645507e-001
2.4117142728e+003 -3.8652333e-001
2.4117212173e+003 -6.4137937e-001
2.4117281618e+003 -1.2067210e+000
2.4117351063e+003 -1.6036096e+000
2.4117420507e+003 -2.4050617e+000
2.4117489952e+003 -2.3508294e+000
2.4117559397e+003 -2.6419338e+000
2.4117628842e+003 -3.1061604e+000
2.4117698287e+003 -3.1971112e+000
2.4117767731e+003 -3.2019572e+000
2.4117837176e+003 -3.2820321e+000
2.4117906621e+003 -2.9646609e+000
2.4117976066e+003 -3.6036442e+000
2.4118045511e+003 -3.1481465e+000
2.4118114956e+003 -3.0233041e+000
2.4118184400e+003 -3.2401484e+000
2.4118253845e+003 -3.0168879e+000
2.4118323290e+003 -3.7266511e+000
2.4118392735e+003 -3.9800348e+000
2.4118462180e+003 -3.7456933e+000
2.4118531625e+003 -4.3464069e+000
2.4118601069e+003 -3.8774051e+000
2.4118670514e+003 -3.6715861e+000
2.4118739959e+003 -3.5020411e+000
2.4118809404e+003 -3.5632335e+000
2.4118878849e+003 -4.8319790e+000
2.4118948293e+003 -4.7628626e+000
2.4119017738e+003 -6.0798873e+000
2.4119087183e+003 -6.5188085e+000
2.4119156628e+003 -7.2854024e+000
2.4119226073e+003 -5.4088871e+000
2.4119295518e+003 -5.0872635e+000
2.4119364962e+003 -3.2259447e+000
2.4119434407e+003 1.8962717e+000
2.4119503852e+003 9.1603863e+000
2.4119573297e+003 1.6563532e+001
2.4119642742e+003 2.4344591e+001
2.4119712187e+003 2.9595819e+001
2.4119781631e+003 2.9402768e+001
2.4119851076e+003 2.7949337e+001
2.4119920521e+003 2.6272320e+001
2.4119989966e+003 2.4459536e+001
2.4120059411e+003 2.2692143e+001
2.4120128855e+003 2.0524342e+001
2.4120198300e+003 1.8783452e+001
2.4120267745e+003 1.8107656e+001
2.4120337190e+003 1.6350548e+001
2.4120406635e+003 1.5304563e+001
2.4120476080e+003 1.3992318e+001
2.4120545524e+003 1.2680712e+001
2.4120614969e+003 1.2167433e+001
2.4120684414e+003 1.0633943e+001
2.4120753859e+003 9.8359979e+000
2.4120823304e+003 9.1401415e+000
2.4120892748e+003 8.3822886e+000
2.4120962193e+003 7.3872310e+000
2.4121031638e+003 7.3615475e+000
2.4121101083e+003 -7.3221027e+000
2.4121170528e+003 5.2199929e+000
2.4121239973e+003 4.8316398e+000
2.4121309417e+003 4.0758605e+000
2.4121378862e+003 4.3489162e+000
2.4121448307e+003 3.2887149e+000
2.4121517752e+003 2.7345782e+000
2.4121587197e+003 2.1535932e+000
2.4121656641e+003 1.3224973e+000
2.4121726086e+003 2.7378542e-001
2.4121795531e+003 5.6179174e-001
2.4121864976e+003 3.0739306e-002
2.4121934421e+003 -3.2498708e-001
2.4122003866e+003 -8.5535618e-001
2.4122073310e+003 -1.7932859e+000
2.4122142755e+003 -2.0975823e+000
2.4122212200e+003 -1.7651111e+000
2.4122281645e+003 -2.5038356e+000
2.4122351090e+003 -3.3426546e+000
2.4122420534e+003 -3.3121783e+000
2.4122489979e+003 -3.6740362e+000
2.4122559424e+003 -3.3155799e+000
2.4122628869e+003 -3.2457274e+000
2.4122698314e+003 -3.0362359e+000
2.4122767759e+003 -3.4894992e+000
2.4122837203e+003 -3.4155601e+000
2.4122906648e+003 -3.4541153e+000
2.4122976093e+003 -4.3623417e+000
2.4123045538e+003 -4.0383826e+000
2.4123114983e+003 -3.8774345e+000
2.4123184427e+003 -4.1260424e+000
2.4123253872e+003 -4.0344131e+000
2.4123323317e+003 -3.6436958e+000
2.4123392762e+003 -3.5440545e+000
2.4123462207e+003 -3.5750212e+000
2.4123531652e+003 -3.7986130e+000
2.4123601096e+003 -4.0828280e+000
2.4123670541e+003 -5.1126540e+000
2.4123739986e+003 -5.1842716e+000
2.4123809431e+003 -6.3334558e+000
2.4123878876e+003 -6.1145441e+000
2.4123948320e+003 -6.9563076e+000
2.4124017765e+003 -6.7913425e+000
2.4124087210e+003 -5.8703396e+000
2.4124156655e+003 -4.2095430e+000
2.4124226100e+003 6.2126840e-001
2.4124295545e+003 7.8419472e+000
2.4124364989e+003 1.5701659e+001
2.4124434434e+003 2.3748794e+001
2.4124503879e+003 2.9069677e+001
2.4124573324e+003 2.8898635e+001
2.4124642769e+003 2.7565522e+001
2.4124712213e+003 2.6324116e+001
2.4124781658e+003 2.4403859e+001
2.4124851103e+003 2.2604303e+001
2.4124920548e+003 2.0649852e+001
2.4124989993e+003 1.9464311e+001
2.4125059437e+003 1.7343863e+001
2.4125128882e+003 1.6578503e+001
2.4125198327e+003 1.5106599e+001
2.4125267772e+003 1.3877772e+001
2.4125337217e+003 1.2757509e+001
2.4125406662e+003 1.0750454e+001
2.4125476106e+003 1.0622539e+001
2.4125545551e+003 9.7358100e+000
2.4125614996e+003 9.2484847e+000
2.4125684441e+003 8.3432702e+000
2.4125753886e+003 7.2977294e+000
2.4125823330e+003 6.6354121e+000
2.4125892775e+003 5.6460070e+000
2.4125962220e+003 5.0098098e+000
2.4126031665e+003 4.8181540e+000
2.4126101110e+003 4.4353835e+000
2.4126170555e+003 4.0264572e+000
2.4126239999e+003 3.5541506e+000
2.4126309444e+003 2.4153114e+000
2.4126378889e+003 2.4270741e+000
2.4126448334e+003 1.6503519e+000
2.4126517779e+003 1.4190600e+000
2.4126587223e+003 4.0186375e-001
2.4126656668e+003 3.0133792e-001
2.4126726113e+003 -1.1011656e+000
2.4126795558e+003 -9.3450653e-001
2.4126865003e+003 -1.2293811e+000
2.4126934447e+003 -1.8617051e+000
2.4127003892e+003 -2.2230207e+000
2.4127073337e+003 -1.7142680e+000
2.4127142782e+003 -3.1230803e+000
2.4127212227e+003 -3.5815827e+000
2.4127281671e+003 -2.8309116e+000
2.4127351116e+003 -3.5923302e+000
2.4127420561e+003 -3.9086601e+000
2.4127490006e+003 -3.3484668e+000
2.4127559451e+003 -3.4930256e+000
2.4127628896e+003 -3.2793919e+000
2.4127698340e+003 -3.5796831e+000
2.4127767785e+003 -3.0160955e+000
2.4127837230e+003 -3.5122121e+000
2.4127906675e+003 -3.5550039e+000
2.4127976120e+003 -3.9372990e+000
2.4128045564e+003 -4.0224853e+000
2.4128115009e+003 -4.6558213e+000
2.4128184454e+003 -4.1146628e+000
2.4128253899e+003 -3.6136958e+000
2.4128323344e+003 -4.3180593e+000
2.4128392788e+003 -5.1557269e+000
2.4128462233e+003 -4.9705453e+000
2.4128531678e+003 -5.6223617e+000
2.4128601123e+003 -6.2565496e+000
2.4128670568e+003 -6.6663712e+000
2.4128740013e+003 -6.8752631e+000
2.4128809457e+003 -6.7232683e+000
2.4128878902e+003 -5.9950167e+000
2.4128948347e+003 -4.0266987e+000
2.4129017792e+003 -9.4466875e-002
2.4129087237e+003 6.8298992e+000
2.4129156681e+003 1.4188003e+001
2.4129226126e+003 2.2151954e+001
2.4129295571e+003 2.7979639e+001
2.4129365016e+003 2.9099616e+001
2.4129434461e+003 2.8183994e+001
2.4129503905e+003 2.6689362e+001
2.4129573350e+003 2.4473510e+001
2.4129642795e+003 2.2914808e+001
2.4129712240e+003 2.1285724e+001
2.4129781685e+003 1.9375432e+001
2.4129851129e+003 1.7951038e+001
2.4129920574e+003 1.6098553e+001
2.4129990019e+003 1.4903528e+001
2.4130059464e+003 1.3762035e+001
2.4130128909e+003 1.2700776e+001
2.4130198353e+003 1.1427307e+001
2.4130267798e+003 1.1203888e+001
2.4130337243e+003 9.9756291e+000
2.4130406688e+003 9.1353269e+000
2.4130476133e+003 8.2356208e+000
2.4130545578e+003 7.4590409e+000
2.4130615022e+003 6.2288482e+000
2.4130684467e+003 6.2203198e+000
2.4130753912e+003 6.0489685e+000
2.4130823357e+003 4.9169417e+000
2.4130892802e+003 4.7467810e+000
2.4130962246e+003 4.3903957e+000
2.4131031691e+003 3.2171678e+000
2.4131101136e+003 2.9272943e+000
2.4131170581e+003 2.0360763e+000
2.4131240026e+003 2.0248956e+000
2.4131309470e+003 7.6183757e-001
2.4131378915e+003 3.8181937e-001
2.4131448360e+003 2.3187839e+000
2.4131517805e+003 -1.2253806e-001
2.4131587250e+003 -7.5416403e-001
2.4131656694e+003 -5.8488028e-001
2.4131726139e+003 -1.7825009e+000
2.4131795584e+003 -1.9781335e+000
2.4131865029e+003 -2.6873749e+000
2.4131934474e+003 -2.5045846e+000
2.4132003918e+003 -3.2862787e+000
2.4132073363e+003 -3.2044896e+000
2.4132142808e+003 -3.7736148e+000
2.4132212253e+003 -3.5461165e+000
2.4132281698e+003 -3.3178893e+000
2.4132351142e+003 -3.8056788e+000
2.4132420587e+003 -3.1214200e+000
2.4132490032e+003 -3.7114049e+000
2.4132559477e+003 -3.4771605e+000
2.4132628922e+003 -3.4260135e+000
2.4132698366e+003 -3.7810439e+000
2.4132767811e+003 -3.9994584e+000
2.4132837256e+003 -4.0656568e+000
2.4132906701e+003 -3.8368324e+000
2.4132976146e+003 -4.1364685e+000
2.4133045590e+003 -4.0612094e+000
2.4133115035e+003 -3.7516851e+000
2.4133184480e+003 -3.8269666e+000
2.4133253925e+003 -4.5893628e+000
2.4133323370e+003 -5.5503193e+000
2.4133392815e+003 -5.8823449e+000
2.4133462259e+003 -6.7027856e+000
2.4133531704e+003 -6.5047402e+000
2.4133601149e+003 -6.4089286e+000
2.4133670594e+003 -6.3063318e+000
2.4133740039e+003 -4.9945876e+000
2.4133809483e+003 -1.1811283e+000
2.4133878928e+003 5.2876132e+000
2.4133948373e+003 1.2588296e+001
2.4134017818e+003 2.0865242e+001
2.4134087263e+003 2.7317716e+001
2.4134156707e+003 2.9278339e+001
2.4134226152e+003 2.9031964e+001
2.4134295597e+003 2.6788802e+001
2.4134365042e+003 2.5164707e+001
2.4134434487e+003 2.3074341e+001
2.4134503931e+003 2.1563484e+001
2.4134573376e+003 1.9925893e+001
2.4134642821e+003 1.8227670e+001
2.4134712266e+003 1.6178920e+001
2.4134781711e+003 1.5517117e+001
2.4134851155e+003 1.3591100e+001
2.4134920600e+003 1.3324254e+001
2.4134990045e+003 1.1931225e+001
2.4135059490e+003 1.1241112e+001
2.4135128935e+003 9.9761717e+000
2.4135198379e+003 9.3053116e+000
2.4135267824e+003 8.7423788e+000
2.4135337269e+003 7.5927027e+000
2.4135406714e+003 6.6316626e+000
2.4135476159e+003 5.8463893e+000
2.4135545603e+003 5.7712013e+000
2.4135615048e+003 5.2691913e+000
2.4135684493e+003 4.5969926e+000
2.4135753938e+003 4.2210247e+000
2.4135823383e+003 3.8023812e+000
2.4135892827e+003 2.8171944e+000
2.4135962272e+003 2.2954172e+000
2.4136031717e+003 2.0738662e+000
2.4136101162e+003 1.6841278e+000
2.4136170607e+003 3.1695583e-001
2.4136240051e+003 -1.2104431e-001
2.4136309496e+003 3.8442757e-001
2.4136378941e+003 -5.1850965e-001
2.4136448386e+003 -1.4362626e+000
2.4136517831e+003 -1.5607081e+000
2.4136587275e+003 -1.9855212e+000
2.4136656720e+003 -2.4754902e+000
2.4136726165e+003 -2.6181497e+000
2.4136795610e+003 -2.8914418e+000
2.4136865055e+003 -3.5643617e+000
2.4136934499e+003 -3.0331369e+000
2.4137003944e+003 -3.7696218e+000
2.4137073389e+003 -3.3213481e+000
2.4137142834e+003 -3.6065774e+000
2.4137212279e+003 -3.5559276e+000
2.4137281723e+003 -2.9118422e+000
2.4137351168e+003 -3.3210848e+000
2.4137420613e+003 -3.5260919e+000
2.4137490058e+003 -3.7354840e+000
2.4137559503e+003 -3.8136116e+000
2.4137628947e+003 -3.6183685e+000
2.4137698392e+003 -3.7869027e+000
2.4137767837e+003 -4.1498601e+000
2.4137837282e+003 -3.7252226e+000
2.4137906727e+003 -4.0273573e+000
2.4137976171e+003 -4.2102465e+000
2.4138045616e+003 -4.1380630e+000
2.4138115061e+003 -5.0915848e+000
2.4138184506e+003 -5.2509248e+000
2.4138253950e+003 -7.2294409e+000
2.4138323395e+003 -6.9749078e+000
2.4138392840e+003 -7.0879807e+000
2.4138462285e+003 -6.1945944e+000
2.4138531730e+003 -5.3382581e+000
2.4138601174e+003 -2.3362714e+000
2.4138670619e+003 3.8640096e+000
2.4138740064e+003 1.1753757e+001
2.4138809509e+003 2.0174454e+001
2.4138878954e+003 2.6753250e+001
2.4138948398e+003 2.9060086e+001
2.4139017843e+003 2.9057397e+001
2.4139087288e+003 2.6914027e+001
2.4139156733e+003 2.5004727e+001
2.4139226178e+003 2.3163807e+001
2.4139295622e+003 2.1207234e+001
2.4139365067e+003 2.0016881e+001
2.4139434512e+003 1.8920109e+001
2.4139503957e+003 1.6677371e+001
2.4139573402e+003 1.5515714e+001
2.4139642846e+003 1.4307373e+001
2.4139712291e+003 1.2836760e+001
2.4139781736e+003 1.1962230e+001
2.4139851181e+003 1.0779036e+001
2.4139920626e+003 1.0082558e+001
2.4139990070e+003 9.4027742e+000
2.4140059515e+003 8.8963023e+000
2.4140128960e+003 7.3814533e+000
2.4140198405e+003 6.6944033e+000
2.4140267850e+003 6.9788190e+000
2.4140337294e+003 6.0287663e+000
2.4140406739e+003 5.0965099e+000
2.4140476184e+003 4.6515922e+000
2.4140545629e+003 4.0404619e+000
2.4140615074e+003 3.7275817e+000
2.4140684518e+003 3.0836809e+000
2.4140753963e+003 2.0521947e+000
2.4140823408e+003 1.7067400e+000
2.4140892853e+003 1.4914979e+000
2.4140962297e+003 8.6676687e-001
2.4141031742e+003 3.7714889e-001
2.4141101187e+003 -1.6233340e-001
2.4141170632e+003 -8.1742903e-001
2.4141240077e+003 -1.6376403e+000
2.4141309521e+003 -1.0826004e+000
2.4141378966e+003 -2.3390381e+000
2.4141448411e+003 -1.9177052e+000
2.4141517856e+003 -2.8742855e+000
2.4141587301e+003 -2.5339422e+000
2.4141656745e+003 -3.1636923e+000
2.4141726190e+003 -3.1304453e+000
2.4141795635e+003 -3.0119391e+000
2.4141865080e+003 -3.7348759e+000
2.4141934525e+003 -3.8002230e+000
2.4142003969e+003 -3.7622517e+000
2.4142073414e+003 -3.2453550e+000
2.4142142859e+003 -3.9142431e+000
2.4142212304e+003 -3.3513982e+000
2.4142281749e+003 -3.8881802e+000
2.4142351193e+003 -3.6219726e+000
2.4142420638e+003 -3.3675409e+000
2.4142490083e+003 -3.5008903e+000
2.4142559528e+003 -3.9025228e+000
2.4142628973e+003 -4.0377294e+000
2.4142698417e+003 -4.0205942e+000
2.4142767862e+003 -4.0651868e+000
2.4142837307e+003 -4.9738651e+000
2.4142906752e+003 -5.1877710e+000
2.4142976196e+003 -6.1337241e+000
2.4143045641e+003 -6.1022603e+000
2.4143115086e+003 -6.9740535e+000
2.4143184531e+003 -6.8355858e+000
2.4143253976e+003 -6.0390890e+000
2.4143323420e+003 -5.0762986e+000
2.4143392865e+003 -2.7517322e+000
2.4143462310e+003 3.3071642e+000
2.4143531755e+003 1.0391624e+001
2.4143601200e+003 1.8218329e+001
2.4143670644e+003 2.5917179e+001
2.4143740089e+003 2.9094142e+001
2.4143809534e+003 2.9481808e+001
2.4143878979e+003 2.7501845e+001
2.4143948424e+003 2.5456507e+001
2.4144017868e+003 2.4057348e+001
2.4144087313e+003 2.1773554e+001
2.4144156758e+003 1.9793919e+001
2.4144226203e+003 1.8362965e+001
2.4144295647e+003 1.7273774e+001
2.4144365092e+003 1.5732590e+001
2.4144434537e+003 1.4689624e+001
2.4144503982e+003 1.3458261e+001
2.4144573427e+003 1.1916447e+001
2.4144642871e+003 1.0776349e+001
2.4144712316e+003 1.0257910e+001
2.4144781761e+003 9.1935369e+000
2.4144851206e+003 9.2287611e+000
2.4144920651e+003 7.8600624e+000
2.4144990095e+003 7.1260463e+000
2.4145059540e+003 6.2343765e+000
2.4145128985e+003 6.0420499e+000
2.4145198430e+003 5.3681730e+000
2.4145267875e+003 5.0794673e+000
2.4145337319e+003 4.0279482e+000
2.4145406764e+003 4.0155297e+000
2.4145476209e+003 3.3080776e+000
2.4145545654e+003 3.1791697e+000
2.4145615098e+003 1.8806872e+000
2.4145684543e+003 9.5675299e-001
2.4145753988e+003 7.0557278e-001
2.4145823433e+003 -5.9232639e-003
2.4145892878e+003 -8.4112361e-002
2.4145962322e+003 -3.6619958e-001
2.4146031767e+003 -1.2385462e+000
2.4146101212e+003 -1.3224947e+000
2.4146170657e+003 -2.2133754e+000
2.4146240102e+003 -1.9602240e+000
2.4146309546e+003 -2.3112547e+000
2.4146378991e+003 -2.9610759e+000
2.4146448436e+003 -2.9821249e+000
2.4146517881e+003 -3.0482044e+000
2.4146587326e+003 -3.2131305e+000
2.4146656770e+003 -2.9984301e+000
2.4146726215e+003 -3.7139421e+000
2.4146795660e+003 -3.7606381e+000
2.4146865105e+003 -3.4145401e+000
2.4146934549e+003 -3.5692848e+000
2.4147003994e+003 -3.3509137e+000
2.4147073439e+003 -3.6117821e+000
2.4147142884e+003 -3.7968551e+000
2.4147212329e+003 -3.9030192e+000
2.4147281773e+003 -4.3708235e+000
2.4147351218e+003 -4.8540344e+000
2.4147420663e+003 -4.6704368e+000
2.4147490108e+003 -3.9976374e+000
2.4147559553e+003 -4.1478817e+000
2.4147628997e+003 -4.6770258e+000
2.4147698442e+003 -5.2028177e+000
2.4147767887e+003 -5.4525217e+000
2.4147837332e+003 -6.1935231e+000
2.4147906776e+003 -6.7860624e+000
2.4147976221e+003 -7.0098790e+000
2.4148045666e+003 -6.5175417e+000
2.4148115111e+003 -5.0454637e+000
2.4148184556e+003 -4.0284538e+000
2.4148254000e+003 1.2752303e+000
2.4148323445e+003 9.2567919e+000
2.4148392890e+003 1.6260511e+001
2.4148462335e+003 2.4700976e+001
2.4148531780e+003 2.8250718e+001
2.4148601224e+003 2.9322508e+001
2.4148670669e+003 2.8113098e+001
2.4148740114e+003 2.5609782e+001
2.4148809559e+003 2.3648307e+001
2.4148879003e+003 2.2586744e+001
2.4148948448e+003 2.0493940e+001
2.4149017893e+003 1.9176034e+001
2.4149087338e+003 1.7160726e+001
2.4149156783e+003 1.6409955e+001
2.4149226227e+003 1.4309811e+001
2.4149295672e+003 1.3890215e+001
2.4149365117e+003 1.2300524e+001
2.4149434562e+003 1.1790877e+001
2.4149504007e+003 1.0447730e+001
2.4149573451e+003 9.5517358e+000
2.4149642896e+003 9.0854777e+000
2.4149712341e+003 7.9459855e+000
2.4149781786e+003 7.4233012e+000
2.4149851230e+003 6.8560083e+000
2.4149920675e+003 6.1900652e+000
2.4149990120e+003 5.1026336e+000
2.4150059565e+003 4.9239455e+000
2.4150129010e+003 4.3643721e+000
2.4150198454e+003 3.7211991e+000
2.4150267899e+003 2.8691017e+000
2.4150337344e+003 2.3786744e+000
2.4150406789e+003 2.6028985e+000
2.4150476233e+003 1.6521934e+000
2.4150545678e+003 7.0810479e-001
2.4150615123e+003 5.0921458e-001
2.4150684568e+003 -3.9058396e-001
2.4150754013e+003 -8.5528618e-001
2.4150823457e+003 -1.0787403e+000
2.4150892902e+003 -1.4671531e+000
2.4150962347e+003 -1.7738643e+000
2.4151031792e+003 -1.7443721e+000
2.4151101237e+003 -2.1070077e+000
2.4151170681e+003 -2.9195977e+000
2.4151240126e+003 -3.1914031e+000
2.4151309571e+003 -3.2979576e+000
2.4151379016e+003 -3.2798186e+000
2.4151448460e+003 -3.0844898e+000
2.4151517905e+003 -4.0272935e+000
2.4151587350e+003 -3.6928199e+000
2.4151656795e+003 -3.8197566e+000
2.4151726240e+003 -3.7123376e+000
2.4151795684e+003 -3.4597555e+000
2.4151865129e+003 -3.5078629e+000
2.4151934574e+003 -3.6681333e+000
2.4152004019e+003 -4.1708390e+000
2.4152073463e+003 -3.7266162e+000
2.4152142908e+003 -3.8350440e+000
2.4152212353e+003 -3.8400844e+000
2.4152281798e+003 -4.0216396e+000
2.4152351243e+003 -3.5281261e+000
2.4152420687e+003 -4.7058791e+000
2.4152490132e+003 -5.3649697e+000
2.4152559577e+003 -5.7048797e+000
2.4152629022e+003 -6.4738885e+000
2.4152698467e+003 -6.6470305e+000
2.4152767911e+003 -7.0775038e+000
2.4152837356e+003 -6.8784272e+000
2.4152906801e+003 -5.7900503e+000
2.4152976246e+003 -4.0878956e+000
2.4153045690e+003 1.0069911e+000
2.4153115135e+003 8.1044449e+000
2.4153184580e+003 1.5688391e+001
2.4153254025e+003 2.4169744e+001
2.4153323470e+003 2.8260937e+001
2.4153392914e+003 2.9169333e+001
2.4153462359e+003 2.7635509e+001
2.4153531804e+003 2.5972827e+001
2.4153601249e+003 2.4535009e+001
2.4153670693e+003 2.2509072e+001
2.4153740138e+003 2.0924187e+001
2.4153809583e+003 1.8890875e+001
2.4153879028e+003 1.7666785e+001
2.4153948473e+003 1.5963257e+001
2.4154017917e+003 1.5206159e+001
2.4154087362e+003 1.3875441e+001
2.4154156807e+003 1.2538107e+001
2.4154226252e+003 1.1650909e+001
2.4154295696e+003 1.0819715e+001
2.4154365141e+003 9.9343457e+000
2.4154434586e+003 8.7501165e+000
2.4154504031e+003 7.5967269e+000
2.4154573476e+003 7.2773584e+000
2.4154642920e+003 6.9473706e+000
2.4154712365e+003 6.0394444e+000
2.4154781810e+003 5.5662813e+000
2.4154851255e+003 5.3678201e+000
2.4154920700e+003 4.3081724e+000
2.4154990144e+003 3.6533992e+000
2.4155059589e+003 3.4275226e+000
2.4155129034e+003 2.9249765e+000
2.4155198479e+003 2.2810069e+000
2.4155267923e+003 1.8031597e+000
2.4155337368e+003 7.5213743e-001
2.4155406813e+003 7.3607535e-001
2.4155476258e+003 2.4737694e-001
2.4155545703e+003 -4.2017701e-001
2.4155615147e+003 -7.7277313e-001
2.4155684592e+003 -1.6272423e+000
2.4155754037e+003 -1.8879685e+000
2.4155823482e+003 -2.1887569e+000
2.4155892926e+003 -2.4393674e+000
2.4155962371e+003 -2.8606167e+000
2.4156031816e+003 -3.3142631e+000
2.4156101261e+003 -3.0078294e+000
2.4156170706e+003 -3.2348546e+000
2.4156240150e+003 -3.3122826e+000
2.4156309595e+003 -3.8124578e+000
2.4156379040e+003 -3.9349374e+000
2.4156448485e+003 -3.2029680e+000
2.4156517929e+003 -3.4722814e+000
2.4156587374e+003 -3.3311022e+000
2.4156656819e+003 -3.1772340e+000
2.4156726264e+003 -3.7729822e+000
2.4156795709e+003 -4.0504955e+000
2.4156865153e+003 -4.1458111e+000
2.4156934598e+003 -4.0706644e+000
2.4157004043e+003 -3.6661299e+000
2.4157073488e+003 -3.7514719e+000
2.4157142932e+003 -3.9015978e+000
2.4157212377e+003 -4.4607533e+000
2.4157281822e+003 -4.7844490e+000
2.4157351267e+003 -5.8177118e+000
2.4157420712e+003 -6.8236768e+000
2.4157490156e+003 -7.1553201e+000
2.4157559601e+003 -7.0674360e+000
2.4157629046e+003 -6.2230776e+000
2.4157698491e+003 -5.7290991e+000
2.4157767935e+003 -4.1046599e+000
2.4157837380e+003 -5.0503667e-001
2.4157906825e+003 6.9135083e+000
2.4157976270e+003 1.3933187e+001
2.4158045715e+003 2.2750354e+001
2.4158115159e+003 2.8059608e+001
2.4158184604e+003 2.9452915e+001
2.4158254049e+003 2.7373380e+001
2.4158323494e+003 2.7008267e+001
2.4158392938e+003 2.4399148e+001
2.4158462383e+003 2.3313618e+001
2.4158531828e+003 2.1130725e+001
2.4158601273e+003 1.9455707e+001
2.4158670718e+003 1.8277339e+001
2.4158740162e+003 1.6297703e+001
2.4158809607e+003 1.5328983e+001
2.4158879052e+003 1.4042808e+001
2.4158948497e+003 1.2873278e+001
2.4159017941e+003 1.2394828e+001
2.4159087386e+003 1.1195721e+001
2.4159156831e+003 1.0214272e+001
2.4159226276e+003 9.5952732e+000
2.4159295721e+003 8.2229139e+000
2.4159365165e+003 7.5644739e+000
2.4159434610e+003 6.8294853e+000
2.4159504055e+003 6.1984612e+000
2.4159573500e+003 5.5378581e+000
2.4159642944e+003 5.5963457e+000
2.4159712389e+003 4.5995993e+000
2.4159781834e+003 3.2802126e+000
2.4159851279e+003 3.4225614e+000
2.4159920724e+003 3.0896601e+000
2.4159990168e+003 1.7755461e+000
2.4160059613e+003 1.3707478e+000
2.4160129058e+003 1.2419028e+000
2.4160198503e+003 6.4791340e-001
2.4160267947e+003 1.7194875e-001
2.4160337392e+003 -2.4133285e-001
2.4160406837e+003 -5.3860993e-001
2.4160476282e+003 -9.4185000e-001
2.4160545727e+003 -1.6089037e+000
2.4160615171e+003 -1.7300423e+000
2.4160684616e+003 -2.0728694e+000
2.4160754061e+003 -2.6237644e+000
2.4160823506e+003 -3.2907549e+000
2.4160892950e+003 -3.0760710e+000
2.4160962395e+003 -3.6086344e+000
2.4161031840e+003 -3.0943968e+000
2.4161101285e+003 -3.2676072e+000
2.4161170730e+003 -3.4905554e+000
2.4161240174e+003 -3.6745783e+000
2.4161309619e+003 -3.0264355e+000
2.4161379064e+003 -3.2518972e+000
2.4161448509e+003 -3.7493281e+000
2.4161517953e+003 -3.6308924e+000
2.4161587398e+003 -3.4150020e+000
2.4161656843e+003 -4.2735910e+000
2.4161726288e+003 -4.4117542e+000
2.4161795733e+003 -4.2819420e+000
2.4161865177e+003 -3.4625818e+000
2.4161934622e+003 -4.4479717e+000
2.4162004067e+003 -4.1743609e+000
2.4162073512e+003 -4.4889129e+000
2.4162142956e+003 -5.0093365e+000
2.4162212401e+003 -5.7357707e+000
2.4162281846e+003 -6.2915197e+000
2.4162351291e+003 -6.8954473e+000
2.4162420735e+003 -6.7964897e+000
2.4162490180e+003 -5.8755344e+000
2.4162559625e+003 -4.9253458e+000
2.4162629070e+003 -3.0660153e-001
2.4162698515e+003 5.6819192e+000
2.4162767959e+003 1.3974696e+001
2.4162837404e+003 2.1442607e+001
2.4162906849e+003 2.7362863e+001
2.4162976294e+003 2.9266256e+001
2.4163045738e+003 2.8877791e+001
2.4163115183e+003 2.7288379e+001
2.4163184628e+003 2.5281444e+001
2.4163254073e+003 2.3518713e+001
2.4163323518e+003 2.2120220e+001
2.4163392962e+003 2.0395663e+001
2.4163462407e+003 1.8223758e+001
2.4163531852e+003 1.7099293e+001
2.4163601297e+003 1.5848844e+001
2.4163670741e+003 1.3961083e+001
2.4163740186e+003 1.2631981e+001
2.4163809631e+003 1.2363873e+001
2.4163879076e+003 1.0977043e+001
2.4163948521e+003 1.0330642e+001
2.4164017965e+003 9.3513487e+000
2.4164087410e+003 8.8064731e+000
2.4164156855e+003 7.7354163e+000
2.4164226300e+003 7.1552083e+000
2.4164295744e+003 6.5321327e+000
2.4164365189e+003 5.7199142e+000
2.4164434634e+003 5.6710512e+000
2.4164504079e+003 5.2808101e+000
2.4164573524e+003 4.8391132e+000
2.4164642968e+003 4.1018624e+000
2.4164712413e+003 3.3112376e+000
2.4164781858e+003 2.8747641e+000
2.4164851303e+003 2.1240367e+000
2.4164920747e+003 1.9529053e+000
2.4164990192e+003 1.1684456e+000
2.4165059637e+003 2.8390347e-001
2.4165129082e+003 1.6291049e-001
2.4165198527e+003 -4.5029528e-001
2.4165267971e+003 -9.6678431e-001
2.4165337416e+003 -1.4795620e+000
2.4165406861e+003 -2.1719685e+000
2.4165476306e+003 -2.2174216e+000
2.4165545750e+003 -2.2578084e+000
2.4165615195e+003 -2.8260333e+000
2.4165684640e+003 -2.7674285e+000
2.4165754085e+003 -2.9228824e+000
2.4165823529e+003 -3.6611349e+000
2.4165892974e+003 -3.3967261e+000
2.4165962419e+003 -3.0584115e+000
2.4166031864e+003 -3.2368383e+000
2.4166101309e+003 -3.0383167e+000
2.4166170753e+003 -2.7351894e+000
2.4166240198e+003 -3.5301224e+000
2.4166309643e+003 -3.8885415e+000
2.4166379088e+003 -3.7126065e+000
2.4166448532e+003 -3.6519272e+000
2.4166517977e+003 -3.4177511e+000
2.4166587422e+003 -4.1175220e+000
2.4166656867e+003 -3.4105014e+000
2.4166726312e+003 -4.0992186e+000
2.4166795756e+003 -3.6133337e+000
2.4166865201e+003 -4.5964183e+000
2.4166934646e+003 -4.4846467e+000
2.4167004091e+003 -5.8762828e+000
2.4167073535e+003 -6.3862352e+000
2.4167142980e+003 -6.6060816e+000
2.4167212425e+003 -6.4486547e+000
2.4167281870e+003 -5.6497045e+000
2.4167351315e+003 -4.6014902e+000
2.4167420759e+003 -1.8259526e+000
2.4167490204e+003 4.3675371e+000
2.4167559649e+003 1.1707713e+001
2.4167629094e+003 2.0329730e+001
2.4167698538e+003 2.6964464e+001
2.4167767983e+003 2.9242024e+001
2.4167837428e+003 2.9201708e+001
2.4167906873e+003 2.7880771e+001
2.4167976318e+003 2.5800775e+001
2.4168045762e+003 2.3735828e+001
2.4168115207e+003 2.2306379e+001
2.4168184652e+003 2.0514482e+001
2.4168254097e+003 1.9023409e+001
2.4168323541e+003 1.7035297e+001
2.4168392986e+003 1.6039584e+001
2.4168462431e+003 1.4718717e+001
2.4168531876e+003 1.3514288e+001
2.4168601320e+003 1.1964996e+001
2.4168670765e+003 1.1163275e+001
2.4168740210e+003 1.0183348e+001
2.4168809655e+003 9.8011137e+000
2.4168879100e+003 8.9184048e+000
2.4168948544e+003 8.2108464e+000
2.4169017989e+003 7.6186934e+000
2.4169087434e+003 7.6008487e+000
2.4169156879e+003 6.3268632e+000
2.4169226323e+003 6.2884549e+000
2.4169295768e+003 4.9776757e+000
2.4169365213e+003 4.4667865e+000
2.4169434658e+003 3.9165694e+000
2.4169504103e+003 3.5259474e+000
2.4169573547e+003 2.9191880e+000
2.4169642992e+003 2.6766062e+000
2.4169712437e+003 1.7488582e+000
2.4169781882e+003 7.2223874e-001
2.4169851326e+003 8.6359910e-001
2.4169920771e+003 5.2188835e-001
2.4169990216e+003 -4.4148292e-001
2.4170059661e+003 -1.0395489e+000
2.4170129106e+003 -1.1271120e+000
2.4170198550e+003 -1.2431481e+000
2.4170267995e+003 -2.3737312e+000
2.4170337440e+003 -2.4219806e+000
2.4170406885e+003 -2.4113305e+000
2.4170476329e+003 -2.6561923e+000
2.4170545774e+003 -2.6061409e+000
2.4170615219e+003 -3.2763790e+000
2.4170684664e+003 -2.7857270e+000
2.4170754108e+003 -3.3579711e+000
2.4170823553e+003 -3.1499931e+000
2.4170892998e+003 -3.4932394e+000
2.4170962443e+003 -2.9367722e+000
2.4171031888e+003 -3.2642779e+000
2.4171101332e+003 -3.3135378e+000
2.4171170777e+003 -3.6417895e+000
2.4171240222e+003 -3.1221812e+000
2.4171309667e+003 -3.2429080e+000
2.4171379111e+003 -3.2590844e+000
2.4171448556e+003 -3.6918724e+000
2.4171518001e+003 -3.5162611e+000
2.4171587446e+003 -4.0980094e+000
2.4171656891e+003 -4.3804147e+000
2.4171726335e+003 -4.8620211e+000
2.4171795780e+003 -5.4732737e+000
2.4171865225e+003 -5.9500251e+000
2.4171934670e+003 -6.3682304e+000
2.4172004114e+003 -5.9764045e+000
2.4172073559e+003 -6.2938693e+000
2.4172143004e+003 -5.2285619e+000
2.4172212449e+003 -2.6835673e+000
2.4172281894e+003 3.3114800e+000
2.4172351338e+003 1.1036832e+001
2.4172420783e+003 1.9516454e+001
2.4172490228e+003 2.6594274e+001
2.4172559673e+003 2.9987721e+001
2.4172629117e+003 2.9112704e+001
2.4172698562e+003 2.7979415e+001
2.4172768007e+003 2.6276165e+001
2.4172837452e+003 2.4124697e+001
2.4172906896e+003 2.2328628e+001
2.4172976341e+003 2.0431894e+001
2.4173045786e+003 1.9003271e+001
2.4173115231e+003 1.7807649e+001
2.4173184676e+003 1.6284395e+001
2.4173254120e+003 1.5255956e+001
2.4173323565e+003 1.3329290e+001
2.4173393010e+003 1.2739214e+001
2.4173462455e+003 1.1813414e+001
2.4173531899e+003 1.0993291e+001
2.4173601344e+003 9.8765686e+000
2.4173670789e+003 9.0624293e+000
2.4173740234e+003 8.5599548e+000
2.4173809679e+003 7.7835902e+000
2.4173879123e+003 6.8347661e+000
2.4173948568e+003 6.4985077e+000
2.4174018013e+003 5.9039977e+000
2.4174087458e+003 5.3701555e+000
2.4174156902e+003 4.6553245e+000
2.4174226347e+003 4.4009654e+000
2.4174295792e+003 3.2669233e+000
2.4174365237e+003 3.2969445e+000
2.4174434681e+003 2.7259673e+000
2.4174504126e+003 1.6394894e+000
2.4174573571e+003 1.0525687e+000
2.4174643016e+003 7.9835696e-001
2.4174712461e+003 2.5818481e-001
2.4174781905e+003 2.2691299e-001
2.4174851350e+003 -4.0952974e-001
2.4174920795e+003 -1.5519676e+000
2.4174990240e+003 -1.5206944e+000
2.4175059684e+003 -1.9987866e+000
2.4175129129e+003 -2.3073022e+000
2.4175198574e+003 -2.6844110e+000
2.4175268019e+003 -2.9865133e+000
2.4175337464e+003 -2.9894290e+000
2.4175406908e+003 -3.1674556e+000
2.4175476353e+003 -2.9814798e+000
2.4175545798e+003 -3.0705004e+000
2.4175615243e+003 -3.3140973e+000
2.4175684687e+003 -3.2047439e+000
2.4175754132e+003 -3.0281765e+000
2.4175823577e+003 -3.4396728e+000
2.4175893022e+003 -3.0691491e+000
2.4175962466e+003 -3.0331495e+000
2.4176031911e+003 -3.3417221e+000
2.4176101356e+003 -3.9633591e+000
2.4176170801e+003 -3.8070244e+000
2.4176240246e+003 -3.8233757e+000
2.4176309690e+003 -3.4595000e+000
2.4176379135e+003 -3.7338753e+000
2.4176448580e+003 -4.1094509e+000
2.4176518025e+003 -5.1051630e+000
2.4176587469e+003 -5.0540063e+000
2.4176656914e+003 -5.6933850e+000
2.4176726359e+003 -6.5628855e+000
2.4176795804e+003 -6.5121788e+000
2.4176865249e+003 -6.4041136e+000
2.4176934693e+003 -5.2548967e+000
2.4177004138e+003 -2.8803231e+000
2.4177073583e+003 2.0004937e+000
2.4177143028e+003 9.6099950e+000
2.4177212472e+003 1.7512699e+001
2.4177281917e+003 2.5525556e+001
2.4177351362e+003 2.9412498e+001
2.4177420807e+003 3.0153823e+001
2.4177490251e+003 2.8308735e+001
2.4177559696e+003 2.6263611e+001
2.4177629141e+003 2.4693590e+001
2.4177698586e+003 2.2886727e+001
2.4177768031e+003 2.0821116e+001
2.4177837475e+003 1.9210197e+001
2.4177906920e+003 1.7738646e+001
2.4177976365e+003 1.6690219e+001
2.4178045810e+003 1.4819380e+001
2.4178115254e+003 1.3835578e+001
2.4178184699e+003 1.2664899e+001
2.4178254144e+003 1.1519782e+001
2.4178323589e+003 1.0941469e+001
2.4178393033e+003 1.0114953e+001
2.4178462478e+003 9.2978640e+000
2.4178531923e+003 8.4335087e+000
2.4178601368e+003 7.8736841e+000
2.4178670813e+003 7.3498380e+000
2.4178740257e+003 6.6361044e+000
2.4178809702e+003 5.8936808e+000
2.4178879147e+003 4.7757203e+000
2.4178948592e+003 4.8241327e+000
2.4179018036e+003 3.8509282e+000
2.4179087481e+003 3.8311326e+000
2.4179156926e+003 2.6855619e+000
2.4179226371e+003 2.3878130e+000
2.4179295815e+003 1.3564914e+000
2.4179365260e+003 1.6401723e+000
2.4179434705e+003 9.5876640e-001
2.4179504150e+003 2.4931559e-001
2.4179573594e+003 -2.2154315e-001
2.4179643039e+003 -3.7478624e-001
2.4179712484e+003 -1.1304376e+000
2.4179781929e+003 -1.0189691e+000
2.4179851374e+003 -1.7979718e+000
2.4179920818e+003 -2.5797102e+000
2.4179990263e+003 -2.5436275e+000
2.4180059708e+003 -2.8815090e+000
2.4180129153e+003 -2.9132711e+000
2.4180198597e+003 -3.1079562e+000
2.4180268042e+003 -3.1069440e+000
2.4180337487e+003 -3.1980938e+000
2.4180406932e+003 -3.0275649e+000
2.4180476376e+003 -3.2615145e+000
2.4180545821e+003 -3.4382913e+000
2.4180615266e+003 -3.5109230e+000
2.4180684711e+003 -3.3706113e+000
2.4180754155e+003 -3.4739541e+000
2.4180823600e+003 -3.6640145e+000
2.4180893045e+003 -3.7482986e+000
2.4180962490e+003 -3.9482347e+000
2.4181031935e+003 -3.3117380e+000
2.4181101379e+003 -3.7240103e+000
2.4181170824e+003 -3.6491113e+000
2.4181240269e+003 -4.5803389e+000
2.4181309714e+003 -5.2373863e+000
2.4181379158e+003 -5.5921365e+000
2.4181448603e+003 -6.0043410e+000
2.4181518048e+003 -6.5157468e+000
2.4181587493e+003 -6.2536190e+000
2.4181656937e+003 -6.2063074e+000
2.4181726382e+003 -5.7579769e+000
2.4181795827e+003 -3.3363775e+000
2.4181865272e+003 1.2846281e+000
2.4181934716e+003 8.8877142e+000
2.4182004161e+003 1.6865230e+001
2.4182073606e+003 2.4528963e+001
2.4182143051e+003 2.9367716e+001
2.4182212495e+003 2.9652636e+001
2.4182281940e+003 2.7886798e+001
2.4182351385e+003 2.6578387e+001
2.4182420830e+003 2.5031019e+001
2.4182490274e+003 2.3425268e+001
2.4182559719e+003 2.1293331e+001
2.4182629164e+003 1.9243909e+001
2.4182698609e+003 1.8191372e+001
2.4182768053e+003 1.6390695e+001
2.4182837498e+003 1.5259986e+001
2.4182906943e+003 1.4119315e+001
2.4182976388e+003 1.3185452e+001
2.4183045832e+003 1.2286610e+001
2.4183115277e+003 1.1112907e+001
2.4183184722e+003 1.0192626e+001
2.4183254167e+003 9.3718036e+000
2.4183323611e+003 8.7236798e+000
2.4183393056e+003 7.5552218e+000
2.4183462501e+003 7.1137726e+000
2.4183531946e+003 6.2742892e+000
2.4183601390e+003 6.4165777e+000
2.4183670835e+003 4.8623903e+000
2.4183740280e+003 4.9101177e+000
2.4183809724e+003 4.3461538e+000
2.4183879169e+003 3.6780142e+000
2.4183948614e+003 3.1862740e+000
2.4184018059e+003 2.9632742e+000
2.4184087503e+003 2.2619096e+000
2.4184156948e+003 1.5535278e+000
2.4184226393e+003 1.1565911e+000
2.4184295838e+003 5.6058965e-001
2.4184365282e+003 -3.7883056e-002
2.4184434727e+003 -4.7416508e-001
2.4184504172e+003 -1.6445484e+000
2.4184573617e+003 -1.2654840e+000
2.4184643061e+003 -1.7981260e+000
2.4184712506e+003 -2.0716537e+000
2.4184781951e+003 -2.1810978e+000
2.4184851395e+003 -2.6868120e+000
2.4184920840e+003 -2.8969323e+000
2.4184990285e+003 -3.2331938e+000
2.4185059730e+003 -2.8371784e+000
2.4185129174e+003 -3.3240213e+000
2.4185198619e+003 -3.0155020e+000
2.4185268064e+003 -3.0268050e+000
2.4185337508e+003 -3.1561328e+000
2.4185406953e+003 -3.5225778e+000
2.4185476398e+003 -3.7634691e+000
2.4185545843e+003 -3.7084318e+000
2.4185615287e+003 -3.3344506e+000
2.4185684732e+003 -3.8255151e+000
2.4185754177e+003 -3.6724491e+000
2.4185823621e+003 -3.6570242e+000
2.4185893066e+003 -3.7292912e+000
2.4185962511e+003 -3.7702803e+000
2.4186031955e+003 -4.1015511e+000
2.4186101400e+003 -4.5896397e+000
2.4186170845e+003 -4.7944653e+000
2.4186240290e+003 -5.3707803e+000
2.4186309734e+003 -6.2170019e+000
2.4186379179e+003 -6.4534322e+000
2.4186448624e+003 -6.5014206e+000
2.4186518068e+003 -5.3255943e+000
2.4186587513e+003 -3.2188519e+000
2.4186656958e+003 9.0078479e-002
2.4186726402e+003 8.2781472e+000
2.4186795847e+003 1.5208923e+001
2.4186865292e+003 2.3708742e+001
2.4186934736e+003 2.8742803e+001
2.4187004181e+003 2.9952344e+001
2.4187073626e+003 2.8630055e+001
2.4187143070e+003 2.7048247e+001
2.4187212515e+003 2.5651914e+001
2.4187281960e+003 2.3058999e+001
2.4187351404e+003 2.1435117e+001
2.4187420849e+003 1.9817521e+001
2.4187490294e+003 1.8508830e+001
2.4187559738e+003 1.6564285e+001
2.4187629183e+003 1.5868872e+001
2.4187698628e+003 1.4619554e+001
2.4187768072e+003 1.3170997e+001
2.4187837517e+003 1.2384824e+001
2.4187906962e+003 1.1169754e+001
2.4187976406e+003 1.0682928e+001
2.4188045851e+003 9.7021318e+000
2.4188115295e+003 8.5508017e+000
2.4188184740e+003 7.9362449e+000
2.4188254185e+003 7.8474155e+000
2.4188323629e+003 7.2325593e+000
2.4188393074e+003 6.3749587e+000
2.4188462519e+003 6.0767330e+000
2.4188531963e+003 5.2882732e+000
2.4199920797e+003 7.7961111e-003
2.4199990241e+003 -3.7415021e-001
2.4200059685e+003 -9.4920278e-002
2.4200129129e+003 -3.4576542e-001
2.4200198573e+003 -1.4042986e-001
2.4200268017e+003 2.2753354e-001
2.4200337461e+003 7.6527007e-001
2.4200406905e+003 3.0584542e-001
2.4200476349e+003 -3.0311403e-001
2.4200545793e+003 -5.1425569e-001
2.4200615237e+003 -1.2569525e+000
2.4200684681e+003 -1.5070839e+000
2.4200754125e+003 -1.7052506e+000
2.4200823569e+003 -2.0869111e+000
2.4200893013e+003 -1.9277251e+000
2.4200962457e+003 -8.7647083e-002
2.4201031900e+003 1.8891051e+000
2.4201101344e+003 5.4918522e+000
2.4201170788e+003 1.1051940e+001
2.4201240232e+003 1.7203439e+001
2.4201309676e+003 2.1776085e+001
2.4201379120e+003 2.3973492e+001
2.4201448564e+003 2.3592207e+001
2.4201518008e+003 2.3371679e+001
2.4201587452e+003 2.1718407e+001
2.4201656896e+003 2.0482175e+001
2.4201726340e+003 1.9363362e+001
2.4201795784e+003 1.7781825e+001
2.4201865228e+003 1.6035057e+001
2.4201934672e+003 1.5391415e+001
2.4202004116e+003 1.4158574e+001
2.4202073560e+003 1.4052408e+001
2.4202143004e+003 1.2261332e+001
2.4202212448e+003 1.2290269e+001
2.4202281892e+003 1.1233147e+001
2.4202351336e+003 1.0382962e+001
2.4202420780e+003 1.0349543e+001
2.4202490224e+003 9.4421764e+000
2.4202559668e+003 8.3788790e+000
2.4202629112e+003 8.1348093e+000
2.4202698556e+003 7.8904685e+000
2.4202768000e+003 7.0051544e+000
2.4202837444e+003 7.1512720e+000
2.4202906888e+003 6.5443581e+000
2.4202976332e+003 6.1137816e+000
2.4203045776e+003 5.7733173e+000
2.4203115220e+003 5.7635485e+000
2.4203184664e+003 4.7952403e+000
2.4203254107e+003 4.1240118e+000
2.4203323551e+003 4.0601449e+000
2.4203392995e+003 3.8472045e+000
2.4203462439e+003 3.0889801e+000
2.4203531883e+003 2.8008455e+000
2.4203601327e+003 2.4021611e+000
2.4203670771e+003 2.3795992e+000
2.4203740215e+003 2.2474258e+000
2.4203809659e+003 1.2120455e+000
2.4203879103e+003 1.8614368e+000
2.4203948547e+003 1.2346556e+000
2.4204017991e+003 1.1368085e+000
2.4204087435e+003 8.6805812e-001
2.4204156879e+003 7.0322813e-001
2.4204226323e+003 2.6320306e-001
2.4204295767e+003 7.9023986e-001
2.4204365211e+003 5.9734979e-001
2.4204434655e+003 1.8883694e-001
2.4204504099e+003 8.6606097e-001
2.4204573543e+003 1.2799264e-001
2.4204642987e+003 9.4392521e-001
2.4204712431e+003 5.9011917e-001
2.4204781875e+003 7.5062986e-002
2.4204851319e+003 1.6302722e-001
2.4204920763e+003 2.2341111e-001
2.4204990207e+003 1.8578597e-001
2.4205059651e+003 -2.0978118e-001
2.4205129095e+003 6.0039056e-001
2.4205198539e+003 -4.5252424e-001
2.4205267983e+003 -3.9540347e-001
2.4205337427e+003 -1.1871537e+000
2.4205406871e+003 -1.5806274e+000
2.4205476315e+003 -1.8734655e+000
2.4205545759e+003 -2.1034600e+000
2.4205615203e+003 -2.0113976e+000
2.4205684646e+003 -1.9337531e+000
2.4205754090e+003 -9.8452340e-001
2.4205823534e+003 5.0222299e-001
2.4205892978e+003 4.4256180e+000
2.4205962422e+003 1.0706753e+001
2.4206031866e+003 1.5611625e+001
2.4206101310e+003 2.1741838e+001
2.4206170754e+003 2.3729970e+001
2.4206240198e+003 2.4476885e+001
2.4206309642e+003 2.3672370e+001
2.4206379086e+003 2.2081239e+001
2.4206448530e+003 2.0259432e+001
2.4206517974e+003 1.9207697e+001
2.4206587418e+003 1.9015070e+001
2.4206656862e+003 1.6620828e+001
2.4206726306e+003 1.5868512e+001
2.4206795750e+003 1.5284199e+001
2.4206865194e+003 1.3732464e+001
2.4206934638e+003 1.3136295e+001
2.4207004082e+003 1.2009009e+001
2.4207073526e+003 1.1390670e+001
2.4207142970e+003 1.0825393e+001
2.4207212414e+003 1.0390972e+001
2.4207281858e+003 1.0232316e+001
2.4207351302e+003 8.8656265e+000
2.4207420746e+003 8.1655026e+000
2.4207490190e+003 8.0399792e+000
2.4207559634e+003 7.7635038e+000
2.4207629078e+003 7.1969121e+000
2.4207698522e+003 7.1552135e+000
2.4207767966e+003 6.1874327e+000
2.4207837410e+003 5.9441475e+000
2.4207906854e+003 5.4862053e+000
2.4207976298e+003 4.8332820e+000
2.4208045742e+003 4.8555303e+000
2.4208115186e+003 4.4359910e+000
2.4208184630e+003 3.9680060e+000
2.4208254074e+003 3.4320872e+000
2.4208323518e+003 3.2175637e+000
2.4208392962e+003 3.1665733e+000
2.4208462406e+003 2.6106407e+000
2.4208531850e+003 1.9648155e+000
2.4208601294e+003 1.9630881e+000
2.4208670738e+003 1.1730812e+000
2.4208740181e+003 1.2751260e+000
2.4208809625e+003 1.1800743e+000
2.4208879069e+003 1.0780935e+000
2.4208948513e+003 1.1617861e+000
2.4209017957e+003 4.9464583e-001
2.4209087401e+003 5.8040104e-001
2.4209156845e+003 8.9068125e-001
2.4209226289e+003 7.8007542e-001
2.4209295733e+003 3.7239583e-001
2.4209365177e+003 6.7129993e-001
2.4209434621e+003 8.4248924e-001
2.4209504065e+003 5.7581681e-001
2.4209573509e+003 2.8192125e-001
2.4209642953e+003 6.6333722e-001
2.4209712397e+003 -1.6944236e-001
2.4209781841e+003 2.5966333e-001
2.4209851285e+003 7.8947917e-001
2.4209920729e+003 2.4832896e-001
2.4209990173e+003 1.6956069e-001
2.4210059617e+003 -5.5722187e-001
2.4210129061e+003 -6.2292042e-001
2.4210198505e+003 -9.2022354e-001
2.4210267949e+003 -1.6075844e+000
2.4210337393e+003 -1.7352842e+000
2.4210406837e+003 -1.1744515e+000
2.4210476281e+003 -1.2820615e+000
2.4210545725e+003 -1.2719133e+000
2.4210615169e+003 1.2491792e-001
2.4210684613e+003 3.7662981e+000
2.4210754057e+003 9.3617092e+000
2.4210823501e+003 1.5176490e+001
2.4210892945e+003 2.0947809e+001
2.4210962389e+003 2.4413242e+001
2.4211031833e+003 2.4380538e+001
2.4211101277e+003 2.3113796e+001
2.4211170721e+003 2.1993679e+001
2.4211240165e+003 2.0869742e+001
2.4211309609e+003 1.9701371e+001
2.4211379053e+003 1.8747131e+001
2.4211448497e+003 1.7557823e+001
2.4211517941e+003 1.5843750e+001
2.4211587385e+003 1.4613919e+001
2.4211656829e+003 1.4496617e+001
2.4211726273e+003 1.3398401e+001
2.4211795717e+003 1.2000136e+001
2.4211865161e+003 1.1406314e+001
2.4211934605e+003 1.1154382e+001
2.4212004049e+003 1.0068460e+001
2.4212073493e+003 9.5244818e+000
2.4212142937e+003 8.8611896e+000
2.4212212381e+003 8.9790019e+000
2.4212281825e+003 7.9279542e+000
2.4212351269e+003 7.7646683e+000
2.4212420713e+003 7.1166783e+000
2.4212490157e+003 6.8252349e+000
2.4212559601e+003 6.4553427e+000
2.4212629045e+003 5.8479195e+000
2.4212698489e+003 5.2824561e+000
2.4212767933e+003 5.6248396e+000
2.4212837377e+003 5.0439015e+000
2.4212906821e+003 4.2548540e+000
2.4212976265e+003 3.6316137e+000
2.4213045709e+003 4.2702792e+000
2.4213115153e+003 3.9134450e+000
2.4213184597e+003 3.0159899e+000
2.4213254041e+003 2.8644275e+000
2.4213323485e+003 1.7757740e+000
2.4213392929e+003 1.7519389e+000
2.4213462373e+003 1.4144692e+000
2.4213531816e+003 1.1060787e+000
2.4213601260e+003 1.0035656e+000
2.4213670704e+003 1.1946415e+000
2.4213740148e+003 6.5572632e-001
2.4213809592e+003 1.0642535e+000
2.4213879036e+003 8.1459979e-001
2.4213948480e+003 7.9569438e-001
2.4214017924e+003 7.7822667e-001
2.4214087368e+003 4.8246285e-001
2.4214156812e+003 8.8161708e-001
2.4214226256e+003 1.2075415e+000
2.4214295700e+003 5.1962993e-001
2.4214365144e+003 3.5126951e-001
2.4214434588e+003 4.1407583e-001
2.4214504032e+003 4.8559188e-001
2.4214573476e+003 1.9223312e-001
2.4214642920e+003 4.1818132e-001
2.4214712364e+003 6.9072208e-001
2.4214781808e+003 5.8512847e-001
2.4214851252e+003 3.7888819e-002
2.4214920696e+003 -9.7314222e-001
2.4214990140e+003 -1.0279358e+000
2.4215059584e+003 -1.3108462e+000
2.4215129028e+003 -1.8570999e+000
2.4215198472e+003 -1.6986774e+000
2.4215267916e+003 -1.7511074e+000
2.4215337360e+003 -9.2417000e-001
2.4215406804e+003 6.7601618e-001
2.4215476248e+003 3.0049105e+000
2.4215545692e+003 8.6315880e+000
2.4215615136e+003 1.3859845e+001
2.4215684580e+003 2.0226970e+001
2.4215754024e+003 2.4165281e+001
2.4215823468e+003 2.4420236e+001
2.4215892912e+003 2.3814070e+001
2.4215962356e+003 2.2979633e+001
2.4216031800e+003 2.1230986e+001
2.4216101244e+003 1.9962951e+001
2.4216170688e+003 1.8411339e+001
2.4216240132e+003 1.7266241e+001
2.4216309576e+003 1.6277868e+001
2.4216379020e+003 1.5740603e+001
2.4216448464e+003 1.4494337e+001
2.4216517908e+003 1.3496688e+001
2.4216587352e+003 1.2985553e+001
2.4216656796e+003 1.1584776e+001
2.4216726240e+003 1.1298718e+001
2.4216795684e+003 1.0609899e+001
2.4216865128e+003 9.6300569e+000
2.4216934572e+003 9.6686394e+000
2.4217004016e+003 9.4525987e+000
2.4217073460e+003 8.5458656e+000
2.4217142904e+003 7.7200278e+000
2.4217212348e+003 7.3575683e+000
2.4217281792e+003 6.6755165e+000
2.4217351236e+003 6.7180209e+000
2.4217420680e+003 6.4865453e+000
2.4217490124e+003 5.8050708e+000
2.4217559568e+003 5.0903435e+000
2.4217629012e+003 4.9080065e+000
2.4217698456e+003 4.4731206e+000
2.4217767900e+003 4.7428997e+000
2.4217837344e+003 4.0495657e+000
2.4217906788e+003 3.4251176e+000
2.4217976232e+003 2.8232283e+000
2.4218045676e+003 2.9992457e+000
2.4218115120e+003 2.1524902e+000
2.4218184564e+003 2.2018469e+000
2.4218254008e+003 1.8804158e+000
2.4218323452e+003 1.9654675e+000
2.4218392896e+003 7.9411486e-001
2.4218462340e+003 1.8264817e+000
2.4218531784e+003 8.5046368e-001
2.4218601228e+003 1.1349244e+000
2.4218670672e+003 5.0570215e-001
2.4218740116e+003 6.6004250e-001
2.4218809560e+003 9.1342354e-001
2.4218879004e+003 3.8724063e-001
2.4218948448e+003 3.9934361e-001
2.4219017892e+003 8.5104819e-001
2.4219087336e+003 7.8547535e-001
2.4219156780e+003 3.8792938e-001
2.4219226224e+003 2.4442486e-001
2.4219295668e+003 7.6325639e-001
2.4219365112e+003 1.2229521e-001
2.4219434556e+003 3.8126875e-002
2.4219504000e+003 4.0622590e-001
2.4219573444e+003 7.3384146e-001
2.4219642888e+003 3.4765514e-001
2.4219712332e+003 -1.1201590e-001
2.4219781776e+003 -6.9490097e-001
2.4219851220e+003 -1.2413506e+000
2.4219920664e+003 -1.4521828e+000
2.4219990108e+003 -1.2456772e+000
2.4220059552e+003 -1.6734164e+000
2.4220128996e+003 -5.8321646e-001
2.4220198440e+003 4.0749167e-002
2.4220267884e+003 2.4884017e+000
2.4220337328e+003 7.9459730e+000
2.4220406772e+003 1.3417577e+001
2.4220476216e+003 1.8667250e+001
2.4220545660e+003 2.3668578e+001
2.4220615104e+003 2.5183314e+001
2.4220684548e+003 2.3774266e+001
2.4220753992e+003 2.2774102e+001
2.4220823436e+003 2.1622746e+001
2.4220892880e+003 2.0618506e+001
2.4220962324e+003 1.8694858e+001
2.4221031768e+003 1.7924122e+001
2.4221101212e+003 1.6744111e+001
2.4221170656e+003 1.5233395e+001
2.4221240100e+003 1.4517817e+001
2.4221309544e+003 1.3482089e+001
2.4221378988e+003 1.3006213e+001
2.4221448432e+003 1.2180883e+001
2.4221517876e+003 1.0848961e+001
2.4221587320e+003 1.0863349e+001
2.4221656764e+003 1.0038690e+001
2.4221726208e+003 9.9220170e+000
2.4221795652e+003 9.7078007e+000
2.4221865096e+003 8.9215976e+000
2.4221934540e+003 7.8851664e+000
2.4222003984e+003 7.4694944e+000
2.4222073428e+003 7.1664539e+000
2.4222142872e+003 7.0594997e+000
2.4222212316e+003 6.0393344e+000
2.4222281760e+003 5.9980746e+000
2.4222351204e+003 5.6396256e+000
2.4222420648e+003 5.1330096e+000
2.4222490092e+003 4.9464211e+000
2.4222559536e+003 3.9741492e+000
2.4222628980e+003 3.6712098e+000
2.4222698424e+003 3.3526513e+000
2.4222767868e+003 3.1635897e+000
2.4222837312e+003 3.2017688e+000
2.4222906756e+003 2.7950969e+000
2.4222976200e+003 2.2049786e+000
2.4223045644e+003 2.4933590e+000
2.4223115088e+003 1.5626029e+000
2.4223184532e+003 1.7216523e+000
2.4223253976e+003 1.1844033e+000
2.4223323420e+003 1.2692034e+000
2.4223392864e+003 1.3139364e+000
2.4223462308e+003 9.7530674e-001
2.4223531752e+003 1.4582317e+000
2.4223601196e+003 1.9772083e-001
2.4223670640e+003 8.1853326e-001
2.4223740084e+003 1.1294882e+000
2.4223809528e+003 1.0286147e+000
2.4223878972e+003 1.2139652e+000
2.4223948416e+003 1.2981596e+000
2.4224017860e+003 8.7988597e-001
2.4224087304e+003 3.3475625e-002
2.4224156748e+003 4.5367521e-001
2.4224226192e+003 8.8902917e-001
2.4224295636e+003 8.7112528e-001
2.4224365080e+003 7.5743361e-001
2.4224434524e+003 7.8897563e-001
2.4224503968e+003 5.1671736e-002
2.4224573412e+003 -4.9782757e-001
2.4224642856e+003 -4.0822035e-001
2.4224712300e+003 -1.0102390e+000
2.4224781744e+003 -1.4679644e+000
2.4224851188e+003 -1.4179601e+000
2.4224920632e+003 -7.8321431e-001
2.4224990076e+003 1.1003312e-001
2.4225059520e+003 2.7523749e+000
2.4225128964e+003 6.9981456e+000
2.4225198408e+003 1.2368263e+001
2.4225267852e+003 1.8203332e+001
2.4225337296e+003 2.3435924e+001
2.4225406740e+003 2.4882006e+001
2.4225476184e+003 2.4872623e+001
2.4225545628e+003 2.3381425e+001
2.4225615072e+003 2.1758430e+001
2.4225684516e+003 2.0471848e+001
2.4225753960e+003 1.9031191e+001
2.4225823404e+003 1.8048454e+001
2.4225892848e+003 1.7411854e+001
2.4225962292e+003 1.5954077e+001
2.4226031736e+003 1.4618705e+001
2.4226101180e+003 1.3428030e+001
2.4226170624e+003 1.3612569e+001
2.4226240068e+003 1.2548644e+001
2.4226309512e+003 1.1327650e+001
2.4226378956e+003 1.1339500e+001
2.4226448400e+003 1.0295247e+001
2.4226517844e+003 9.6010520e+000
2.4226587288e+003 9.0057525e+000
2.4226656732e+003 9.1080740e+000
2.4226726176e+003 8.6235344e+000
2.4226795620e+003 8.3867584e+000
2.4226865064e+003 7.0044364e+000
2.4226934508e+003 6.6541942e+000
2.4227003952e+003 6.1905972e+000
2.4227073396e+003 6.4141281e+000
2.4227142840e+003 5.5807572e+000
2.4227212284e+003 5.5992998e+000
2.4227281728e+003 4.9609394e+000
2.4227351172e+003 4.5515601e+000
2.4227420616e+003 4.2182234e+000
2.4227490060e+003 3.8361606e+000
2.4227559504e+003 3.3782398e+000
2.4227628948e+003 3.0754158e+000
2.4227698392e+003 3.0638560e+000
2.4227767836e+003 2.4283770e+000
2.4227837280e+003 2.1217078e+000
2.4227906724e+003 2.2026949e+000
2.4227976168e+003 1.5426324e+000
2.4228045612e+003 1.2864565e+000
2.4228115056e+003 1.2027772e+000
2.4228184500e+003 1.0649830e+000
2.4228253944e+003 1.3680347e+000
2.4228323388e+003 1.1574622e+000
2.4228392832e+003 1.3421806e+000
2.4228462276e+003 1.1760231e+000
2.4228531720e+003 1.3400643e+000
2.4228601164e+003 5.3589181e-001
2.4228670608e+003 1.1813888e+000
2.4228740052e+003 8.8460979e-001
2.4228809496e+003 6.3243076e-001
2.4228878940e+003 8.4939007e-001
2.4228948384e+003 5.6647326e-001
2.4229017828e+003 5.6890556e-001
2.4229087272e+003 5.8507306e-001
2.4229156716e+003 6.3279681e-001
2.4229226160e+003 3.9119896e-001
2.4229295604e+003 1.3549722e-001
2.4229365048e+003 -2.0765729e-001
2.4229434492e+003 -7.3106257e-001
2.4229503936e+003 -9.0515500e-001
2.4229573380e+003 -1.4884338e+000
2.4229642824e+003 -1.5539404e+000
2.4229712268e+003 -1.3428192e+000
2.4229781712e+003 -9.9620417e-002
2.4229851156e+003 2.1655016e+000
2.4229920600e+003 6.1803933e+000
2.4229990044e+003 1.2276138e+001
2.4230059488e+003 1.7090680e+001
2.4230128932e+003 2.3718811e+001
2.4230198376e+003 2.4972459e+001
2.4230267820e+003 2.4724980e+001
2.4230337264e+003 2.3822522e+001
2.4230406708e+003 2.2504983e+001
2.4230476152e+003 2.0869288e+001
2.4230545596e+003 1.9384882e+001
2.4230615040e+003 1.8455667e+001
2.4230684484e+003 1.7162063e+001
2.4230753928e+003 1.5889318e+001
2.4230823372e+003 1.4532406e+001
2.4230892816e+003 1.4048766e+001
2.4230962260e+003 1.3437053e+001
2.4231031704e+003 1.2761481e+001
2.4231101148e+003 1.1785478e+001
2.4231170592e+003 1.1921678e+001
2.4231240036e+003 1.0833087e+001
2.4231309480e+003 9.8903566e+000
2.4231378924e+003 9.4111841e+000
2.4231448368e+003 9.2581022e+000
2.4231517812e+003 8.5457966e+000
2.4231587256e+003 8.1543021e+000
2.4231656700e+003 7.5086812e+000
2.4231726144e+003 7.5347392e+000
2.4231795588e+003 6.5348965e+000
2.4231865032e+003 6.4766480e+000
2.4231934476e+003 5.9918988e+000
2.4232003920e+003 5.9448436e+000
2.4232073364e+003 5.4040160e+000
2.4232142808e+003 4.6115454e+000
2.4232212252e+003 4.4951542e+000
2.4232281696e+003 4.1088096e+000
2.4232351141e+003 3.9517533e+000
2.4232420585e+003 3.0995342e+000
2.4232490029e+003 3.2813592e+000
2.4232559473e+003 2.1331776e+000
2.4232628917e+003 2.0968452e+000
2.4232698361e+003 2.7037187e+000
2.4232767805e+003 2.3341076e+000
2.4232837249e+003 1.3698051e+000
2.4232906693e+003 1.6498173e+000
2.4232976137e+003 1.5319376e+000
2.4233045581e+003 9.8588271e-001
2.4233115025e+003 1.2058943e+000
2.4233184469e+003 1.1310219e+000
2.4233253913e+003 8.8990833e-001
2.4233323357e+003 7.3411986e-001
2.4233392801e+003 1.2304635e+000
2.4233462245e+003 1.0947615e+000
2.4233531689e+003 6.0640194e-001
2.4233601133e+003 9.6478257e-001
2.4233670577e+003 4.1770944e-001
2.4233740021e+003 6.9075354e-001
2.4233809465e+003 3.9953986e-001
2.4233878909e+003 5.3558813e-001
2.4233948353e+003 9.2032660e-001
2.4234017797e+003 4.6767146e-001
2.4234087241e+003 2.7712903e-001
2.4234156685e+003 2.1623486e-001
2.4234226129e+003 -4.7025806e-001
2.4234295573e+003 -1.0742422e+000
2.4234365017e+003 -1.6795038e+000
2.4234434461e+003 -1.1257267e+000
2.4234503905e+003 -1.0249237e+000
2.4234573349e+003 -7.3079236e-002
2.4234642793e+003 1.8154822e+000
2.4234712237e+003 5.4606935e+000
2.4234781681e+003 1.1166773e+001
2.4234851125e+003 1.7575026e+001
2.4234920569e+003 2.2440266e+001
2.4234990013e+003 2.4739072e+001
2.4235059457e+003 2.5106168e+001
2.4235128901e+003 2.3854612e+001
2.4235198345e+003 2.2311781e+001
2.4235267789e+003 2.0854476e+001
2.4235337233e+003 1.9548631e+001
2.4235406677e+003 1.8499647e+001
2.4235476121e+003 1.7816819e+001
2.4235545565e+003 1.6911785e+001
2.4235615009e+003 1.5802334e+001
2.4235684453e+003 1.4144220e+001
2.4235753897e+003 1.4244458e+001
2.4235823341e+003 1.2993024e+001
2.4235892785e+003 1.1883075e+001
2.4235962229e+003 1.1278470e+001
2.4236031673e+003 1.0489188e+001
2.4236101117e+003 1.0430895e+001
2.4236170561e+003 9.0356571e+000
2.4236240005e+003 9.0112527e+000
2.4236309449e+003 8.7156536e+000
2.4236378893e+003 8.1010013e+000
2.4236448337e+003 7.4748235e+000
2.4236517781e+003 7.3154372e+000
2.4236587225e+003 7.4997194e+000
2.4236656669e+003 6.7751931e+000
2.4236726113e+003 6.2461397e+000
2.4236795557e+003 6.1666662e+000
2.4236865001e+003 5.0935662e+000
2.4236934445e+003 4.7232654e+000
2.4237003889e+003 4.8208721e+000
2.4237073333e+003 4.3619848e+000
2.4237142777e+003 4.2767954e+000
2.4237212221e+003 3.2906092e+000
2.4237281665e+003 3.0232204e+000
2.4237351109e+003 2.7227256e+000
2.4237420553e+003 2.1660420e+000
2.4237489997e+003 2.0141536e+000
2.4237559441e+003 1.8132204e+000
2.4237628885e+003 2.0252324e+000
2.4237698329e+003 1.7425780e+000
2.4237767773e+003 1.2144686e+000
2.4237837217e+003 1.0788968e+000
2.4237906661e+003 1.4372453e+000
2.4237976105e+003 8.6375257e-001
2.4238045549e+003 1.1561469e+000
2.4238114993e+003 1.8082639e+000
2.4238184437e+003 1.2014301e+000
2.4238253881e+003 1.1585215e+000
2.4238323325e+003 1.0166297e+000
2.4238392769e+003 6.5470736e-001
2.4238462213e+003 1.0082888e+000
2.4238531657e+003 9.8377083e-001
2.4238601101e+003 1.0001160e+000
2.4238670545e+003 8.8260639e-001
2.4238739989e+003 4.8184951e-001
2.4238809433e+003 1.1419733e+000
2.4238878877e+003 1.0332784e+000
2.4238948321e+003 9.7739583e-003
2.4239017765e+003 -3.8207687e-001
2.4239087209e+003 -1.4246343e+000
2.4239156653e+003 -1.2480663e+000
2.4239226097e+003 -7.3307104e-001
2.4239295541e+003 -7.4466139e-001
2.4239364985e+003 1.5297222e-002
2.4239434429e+003 1.1037185e+000
2.4239503873e+003 4.7292238e+000
2.4239573317e+003 1.0249457e+001
2.4239642761e+003 1.5614793e+001
2.4239712205e+003 2.1230687e+001
2.4239781649e+003 2.4904139e+001
2.4239851093e+003 2.5435837e+001
2.4239920537e+003 2.4355127e+001
2.4239989981e+003 2.2569524e+001
2.4240059425e+003 2.1022095e+001
2.4240128869e+003 1.9322123e+001
2.4240198313e+003 1.8537156e+001
2.4240267757e+003 1.8351625e+001
2.4240337201e+003 1.6071100e+001
2.4240406645e+003 1.5534536e+001
2.4240476089e+003 1.4212198e+001
2.4240545533e+003 1.4174981e+001
2.4240614977e+003 1.3032338e+001
2.4240684421e+003 1.1888614e+001
2.4240753865e+003 1.1652283e+001
2.4240823309e+003 1.1305342e+001
2.4240892753e+003 9.8040226e+000
2.4240962197e+003 9.9380231e+000
2.4241031641e+003 9.6065763e+000
2.4241101085e+003 9.2480240e+000
2.4241170529e+003 8.6689654e+000
2.4241239973e+003 7.7417342e+000
2.4241309417e+003 7.0791749e+000
2.4241378861e+003 6.8156024e+000
2.4241448305e+003 6.5775858e+000
2.4241517749e+003 6.0675853e+000
2.4241587193e+003 5.6738575e+000
2.4241656637e+003 5.6480324e+000
2.4241726081e+003 5.3838963e+000
2.4241795525e+003 4.5688410e+000
2.4241864969e+003 5.1341753e+000
2.4241934413e+003 4.2703268e+000
2.4242003857e+003 3.1855883e+000
2.4242073301e+003 3.3789863e+000
2.4242142745e+003 2.9456935e+000
2.4242212189e+003 2.7756915e+000
2.4242281633e+003 2.9381802e+000
2.4242351077e+003 2.1122665e+000
2.4242420521e+003 2.3659400e+000
2.4242489965e+003 1.7184635e+000
2.4242559409e+003 1.3774809e+000
2.4242628853e+003 1.6563094e+000
2.4242698297e+003 1.7915764e+000
2.4242767741e+003 1.3356636e+000
2.4242837185e+003 1.8970420e+000
2.4242906629e+003 1.5978608e+000
2.4242976073e+003 1.4326415e+000
2.4243045517e+003 6.6905604e-001
2.4243114961e+003 1.5901111e+000
2.4243184405e+003 1.1587576e+000
2.4243253849e+003 1.2788297e+000
2.4243323293e+003 1.1557199e+000
2.4243392737e+003 1.2146967e+000
2.4243462181e+003 8.5656299e-001
2.4243531625e+003 1.0208172e+000
2.4243601069e+003 9.9777194e-001
2.4243670513e+003 5.1981417e-001
2.4243739957e+003 1.7812715e-001
2.4243809401e+003 4.4072049e-001
2.4243878845e+003 -5.4139937e-001
2.4243948289e+003 -1.1650948e+000
2.4244017733e+003 -8.9061965e-001
2.4244087177e+003 -4.4824917e-001
2.4244156621e+003 -4.3362847e-002
2.4244226065e+003 1.0906357e+000
2.4244295509e+003 5.2222563e+000
2.4244364953e+003 1.0212512e+001
2.4244434397e+003 1.5037364e+001
2.4244503841e+003 2.0710328e+001
2.4244573285e+003 2.4909048e+001
2.4244642729e+003 2.5055656e+001
2.4244712173e+003 2.3521326e+001
2.4244781617e+003 2.3243607e+001
2.4244851061e+003 2.1544543e+001
2.4244920505e+003 2.0743992e+001
2.4244989949e+003 1.9313215e+001
2.4245059393e+003 1.7585171e+001
2.4245128837e+003 1.6718035e+001
2.4245198281e+003 1.6245715e+001
2.4245267725e+003 1.4991747e+001
2.4245337169e+003 1.3689646e+001
2.4245406613e+003 1.3831182e+001
2.4245476057e+003 1.2000340e+001
2.4245545501e+003 1.1287435e+001
2.4245614945e+003 1.1280926e+001
2.4245684389e+003 1.0610665e+001
2.4245753833e+003 1.0495127e+001
2.4245823276e+003 9.2486244e+000
2.4245892720e+003 9.1118842e+000
2.4245962164e+003 7.8490870e+000
2.4246031608e+003 7.8279288e+000
2.4246101052e+003 7.5168431e+000
2.4246170496e+003 6.7905353e+000
2.4246239940e+003 7.3877724e+000
2.4246309384e+003 6.7308281e+000
2.4246378828e+003 5.9273793e+000
2.4246448272e+003 5.4207971e+000
2.4246517716e+003 5.1307553e+000
2.4246587160e+003 4.7936346e+000
2.4246656604e+003 4.2616888e+000
2.4246726048e+003 4.4040384e+000
2.4246795492e+003 3.8927718e+000
2.4246864936e+003 3.7573056e+000
2.4246934380e+003 2.8333074e+000
2.4247003824e+003 2.5796700e+000
2.4247073268e+003 2.6496756e+000
2.4247142712e+003 2.5057323e+000
2.4247212156e+003 1.6125106e+000
2.4247281600e+003 1.8279943e+000
2.4247351044e+003 1.3605701e+000
2.4247420488e+003 1.3179867e+000
2.4247489932e+003 1.5164969e+000
2.4247559376e+003 2.5448090e+000
2.4247628820e+003 1.5020981e+000
2.4247698264e+003 1.5056830e+000
2.4247767708e+003 1.9751874e+000
2.4247837152e+003 1.5921385e+000
2.4247906596e+003 1.1079889e+000
2.4247976040e+003 1.5612659e+000
2.4248045484e+003 1.3204824e+000
2.4248114928e+003 1.2164667e+000
2.4248184372e+003 1.1730367e+000
2.4248253816e+003 8.0968007e-001
2.4248323260e+003 6.9107910e-001
2.4248392704e+003 8.6308764e-001
2.4248462148e+003 1.1524532e+000
2.4248531592e+003 -4.5592681e-001
2.4248601036e+003 -1.9575278e-002
2.4248670480e+003 -6.7391660e-001
2.4248739924e+003 -6.1191667e-001
2.4248809368e+003 -1.1622453e+000
2.4248878812e+003 -6.9330736e-001
2.4248948256e+003 4.9421042e-002
2.4249017700e+003 1.3252945e+000
2.4249087144e+003 3.4495410e+000
2.4249156588e+003 9.3202142e+000
2.4249226032e+003 1.3660403e+001
2.4249295476e+003 2.0483203e+001
2.4249364920e+003 2.3915279e+001
2.4249434364e+003 2.5053885e+001
2.4249503808e+003 2.5353550e+001
2.4249573252e+003 2.3657391e+001
2.4249642696e+003 2.1964553e+001
2.4249712140e+003 2.0455806e+001
2.4249781584e+003 1.9241456e+001
2.4249851028e+003 1.8212429e+001
2.4249920472e+003 1.7258233e+001
2.4249989916e+003 1.5966947e+001
2.4250059360e+003 1.5052885e+001
2.4250128804e+003 1.4517072e+001
2.4250198248e+003 1.3572149e+001
2.4250267692e+003 1.2984390e+001
2.4250337136e+003 1.1214758e+001
2.4250406580e+003 1.1755073e+001
2.4250476024e+003 1.0751688e+001
2.4250545468e+003 1.0416846e+001
2.4250614912e+003 9.4082435e+000
2.4250684356e+003 9.1421690e+000
2.4250753800e+003 8.5706429e+000
2.4250823244e+003 8.2695033e+000
2.4250892688e+003 7.4707235e+000
2.4250962132e+003 6.8168294e+000
2.4251031576e+003 6.6977742e+000
2.4251101020e+003 6.4113989e+000
2.4251170464e+003 5.7654881e+000
2.4251239908e+003 5.9077124e+000
2.4251309352e+003 5.3308794e+000
2.4251378796e+003 4.9778056e+000
2.4251448240e+003 5.0703640e+000
2.4251517684e+003 3.8020220e+000
2.4251587128e+003 3.8162888e+000
2.4251656572e+003 3.3230777e+000
2.4251726016e+003 2.8076444e+000
2.4251795460e+003 2.4740432e+000
2.4251864904e+003 2.5524908e+000
2.4251934348e+003 2.0600284e+000
2.4252003792e+003 2.5021584e+000
2.4252073236e+003 2.0204751e+000
2.4252142680e+003 1.7156185e+000
2.4252212124e+003 1.7190311e+000
2.4252281568e+003 1.2480718e+000
2.4252351012e+003 9.0239861e-001
2.4252420456e+003 1.3581274e+000
2.4252489900e+003 1.2041355e+000
2.4252559344e+003 1.2417383e+000
2.4252628788e+003 1.9125140e+000
2.4252698232e+003 7.2673292e-001
2.4252767676e+003 2.0136540e+000
2.4252837120e+003 1.2460495e+000
2.4252906564e+003 7.4693368e-001
2.4252976008e+003 1.1258864e+000
2.4253045452e+003 1.4204186e+000
2.4253114896e+003 2.1025062e-001
2.4253184340e+003 1.1073438e+000
2.4253253784e+003 1.0044246e+000
2.4253323228e+003 4.6220215e-001
2.4253392672e+003 -1.4770715e-001
2.4253462116e+003 -5.7127847e-001
2.4253531560e+003 -6.5593889e-001
2.4253601004e+003 -9.9816764e-001
2.4253670448e+003 -1.3281789e+000
2.4253739892e+003 -8.4041111e-002
2.4253809336e+003 5.4776257e-001
2.4253878780e+003 2.9682797e+000
2.4253948224e+003 7.9424038e+000
2.4254017668e+003 1.3074881e+001
2.4254087112e+003 1.8088862e+001
2.4254156555e+003 2.4116970e+001
2.4254225999e+003 2.5773106e+001
2.4254295443e+003 2.5017257e+001
2.4254364887e+003 2.3351991e+001
2.4254434331e+003 2.1758370e+001
2.4254503775e+003 2.0462755e+001
2.4254573219e+003 1.9908776e+001
2.4254642663e+003 1.8594612e+001
2.4254712107e+003 1.6982953e+001
2.4254781551e+003 1.5872109e+001
2.4254850995e+003 1.5099854e+001
2.4254920439e+003 1.3875047e+001
2.4254989883e+003 1.3189543e+001
2.4255059327e+003 1.2461595e+001
2.4255128771e+003 1.1851185e+001
2.4255198215e+003 1.1954205e+001
2.4255267659e+003 1.0743884e+001
2.4255337103e+003 1.0094898e+001
2.4255406547e+003 9.2192956e+000
2.4255475991e+003 8.9952349e+000
2.4255545435e+003 8.7567794e+000
2.4255614879e+003 8.9695194e+000
2.4255684323e+003 7.9066510e+000
2.4255753767e+003 7.4635115e+000
2.4255823211e+003 6.6150235e+000
2.4255892655e+003 4.1302966e+000
2.4255962099e+003 6.0216818e+000
2.4256031543e+003 5.7950314e+000
2.4256100987e+003 5.3355621e+000
2.4256170431e+003 4.7714249e+000
2.4256239875e+003 4.5839803e+000
2.4256309319e+003 3.8486922e+000
2.4256378763e+003 3.7543136e+000
2.4256448207e+003 2.8195122e+000
2.4256517651e+003 3.3122060e+000
2.4256587095e+003 2.7920768e+000
2.4256656539e+003 2.5293222e+000
2.4256725983e+003 1.7757217e+000
2.4256795427e+003 2.1860542e+000
2.4256864871e+003 1.3957848e+000
2.4256934315e+003 1.5282546e+000
2.4257003759e+003 2.4222921e+000
2.4257073203e+003 1.3417361e+000
2.4257142647e+003 1.6008341e+000
2.4257212091e+003 1.6006409e+000
2.4257281535e+003 1.5686314e+000
2.4257350979e+003 1.5832468e+000
2.4257420423e+003 1.3932117e+000
2.4257489867e+003 1.3882767e+000
2.4257559311e+003 1.3869884e+000
2.4257628755e+003 8.5386514e-001
2.4257698199e+003 1.3748951e+000
2.4257767643e+003 9.5497938e-001
2.4257837087e+003 1.0600662e+000
2.4257906531e+003 8.8416729e-001
2.4257975975e+003 9.1801292e-001
2.4258045419e+003 1.2927201e+000
2.4258114863e+003 9.9445076e-001
2.4258184307e+003 6.2594215e-001
2.4258253751e+003 -1.3519375e-001
2.4258323195e+003 -2.1454840e-001
2.4258392639e+003 -1.4672324e+000
2.4258462083e+003 -5.1312840e-001
2.4258531527e+003 -4.4754771e-001
2.4258600971e+003 1.7154861e-001
2.4258670415e+003 2.0514469e+000
2.4258739859e+003 6.8185184e+000
2.4258809302e+003 1.2575343e+001
2.4258878746e+003 1.8341441e+001
2.4258948190e+003 2.3204793e+001
2.4259017634e+003 2.4279879e+001
2.4259087078e+003 2.4267161e+001
2.4259156522e+003 2.3755922e+001
2.4259225966e+003 2.2534665e+001
2.4259295410e+003 2.1459058e+001
2.4259364854e+003 1.9923449e+001
2.4259434298e+003 1.8221041e+001
2.4259503742e+003 1.7675556e+001
2.4259573186e+003 1.6768450e+001
2.4259642630e+003 1.5330874e+001
2.4259712074e+003 1.4356589e+001
2.4259781518e+003 1.3959293e+001
2.4259850962e+003 1.2930217e+001
2.4259920406e+003 1.1778661e+001
2.4259989850e+003 1.1233842e+001
2.4260059294e+003 1.0846771e+001
2.4260128738e+003 1.0317967e+001
2.4260198182e+003 1.0085512e+001
2.4260267626e+003 9.4173501e+000
2.4260337070e+003 9.3409626e+000
2.4260406514e+003 8.0204755e+000
2.4260475958e+003 8.0224928e+000
2.4260545402e+003 7.4906813e+000
2.4260614846e+003 7.3816176e+000
2.4260684290e+003 6.7620208e+000
2.4260753734e+003 6.2727406e+000
2.4260823178e+003 5.9890090e+000
2.4260892622e+003 5.7502480e+000
2.4260962066e+003 5.1780947e+000
2.4261031510e+003 4.9805638e+000
2.4261100954e+003 3.9819694e+000
2.4261170398e+003 3.9734683e+000
2.4261239842e+003 3.8283338e+000
2.4261309286e+003 3.5519547e+000
2.4261378730e+003 3.1021088e+000
2.4261448174e+003 2.4333745e+000
2.4261517618e+003 2.4804731e+000
2.4261587062e+003 2.3922158e+000
2.4261656506e+003 2.3208349e+000
2.4261725950e+003 1.4933755e+000
2.4261795394e+003 1.7485842e+000
2.4261864838e+003 1.4826114e+000
2.4261934282e+003 1.9413609e+000
2.4262003726e+003 2.0066045e+000
2.4262073170e+003 1.0569931e+000
2.4262142614e+003 1.2999506e+000
2.4262212058e+003 2.2348538e+000
2.4262281502e+003 1.0336270e+000
2.4262350945e+003 1.5566076e+000
2.4262420389e+003 1.2350426e+000
2.4262489833e+003 1.3199065e+000
2.4262559277e+003 5.0130861e-001
2.4262628721e+003 1.2069558e+000
2.4262698165e+003 1.3915638e+000
2.4262767609e+003 -6.9272326e-001
2.4262837053e+003 5.9226604e-001
2.4262906497e+003 2.8301500e-001
2.4262975941e+003 6.1121944e-002
2.4263045385e+003 -2.6791563e-001
2.4263114829e+003 -2.7794938e-001
2.4263184273e+003 -1.1898981e+000
2.4263253717e+003 -1.3662088e+000
2.4263323161e+003 -8.9280285e-001
2.4263392605e+003 4.1550104e-001
2.4263462049e+003 1.6345130e+000
2.4263531493e+003 5.4832751e+000
2.4263600937e+003 1.1576913e+001
2.4263670381e+003 1.7267896e+001
2.4263739825e+003 2.2707226e+001
2.4263809269e+003 2.4909326e+001
2.4263878713e+003 2.5601087e+001
2.4263948157e+003 2.3814541e+001
2.4264017601e+003 2.2690222e+001
2.4264087045e+003 2.0746716e+001
2.4264156489e+003 1.9499573e+001
2.4264225933e+003 1.9766959e+001
2.4264295377e+003 1.7805428e+001
2.4264364821e+003 1.6284575e+001
2.4264434265e+003 1.5928970e+001
2.4264503709e+003 1.4937464e+001
2.4264573153e+003 1.3809124e+001
2.4264642597e+003 1.3383372e+001
2.4264712041e+003 1.2088284e+001
2.4264781485e+003 1.1246441e+001
2.4264850929e+003 1.1731995e+001
2.4264920373e+003 1.0001374e+001
2.4264989817e+003 9.4748699e+000
2.4265059261e+003 8.9687182e+000
2.4265128705e+003 8.7847324e+000
2.4265198149e+003 8.2492526e+000
2.4265267593e+003 8.4629401e+000
2.4265337037e+003 7.7154679e+000
2.4265406480e+003 7.2861692e+000
2.4265475924e+003 7.2891183e+000
2.4265545368e+003 6.3645649e+000
2.4265614812e+003 5.7478210e+000
2.4265684256e+003 5.6001785e+000
2.4265753700e+003 4.8718159e+000
2.4265823144e+003 4.9606367e+000
2.4265892588e+003 4.5174681e+000
2.4265962032e+003 4.3768842e+000
2.4266031476e+003 3.4941056e+000
2.4266100920e+003 3.5972160e+000
2.4266170364e+003 2.1811275e+000
2.4266239808e+003 2.7679728e+000
2.4266309252e+003 2.0695490e+000
2.4266378696e+003 2.3592406e+000
2.4266448140e+003 1.9670165e+000
2.4266517584e+003 2.1586595e+000
2.4266587028e+003 1.3734392e+000
2.4266656472e+003 1.2342603e+000
2.4266725916e+003 1.4850012e+000
2.4266795360e+003 1.5269133e+000
2.4266864804e+003 2.0380159e+000
2.4266934248e+003 1.8460781e+000
2.4267003692e+003 1.0057049e+000
2.4267073136e+003 1.2055458e+000
2.4267142580e+003 1.7428688e+000
2.4267212024e+003 1.0172225e+000
2.4267281468e+003 6.9594438e-001
2.4267350912e+003 1.1789801e+000
2.4267420356e+003 8.7004090e-001
2.4267489800e+003 4.4068764e-001
2.4267559244e+003 9.7391271e-001
2.4267628688e+003 9.0238465e-001
2.4267698132e+003 9.4518646e-001
2.4267767576e+003 -2.8100306e-001
2.4267837020e+003 -3.5683063e-001
2.4267906464e+003 -2.2384118e-001
2.4267975908e+003 -1.0821269e+000
2.4268045351e+003 -1.0104794e+000
2.4268114795e+003 -1.1209005e+000
2.4268184239e+003 -3.5362083e-002
2.4268253683e+003 1.0522249e+000
2.4268323127e+003 4.9419953e+000
2.4268392571e+003 1.1043685e+001
2.4268462015e+003 1.5749313e+001
2.4268531459e+003 2.2176588e+001
2.4268600903e+003 2.4752259e+001
2.4268670347e+003 2.5115176e+001
2.4268739791e+003 2.4236384e+001
2.4268809235e+003 2.2565941e+001
2.4268878679e+003 2.1441249e+001
2.4268948123e+003 2.0133947e+001
2.4269017567e+003 1.9213051e+001
2.4269087011e+003 1.8227058e+001
2.4269156455e+003 1.6792753e+001
2.4269225899e+003 1.5350884e+001
2.4269295343e+003 1.4734128e+001
2.4269364787e+003 1.3505967e+001
2.4269434231e+003 1.3619051e+001
2.4269503675e+003 1.2549070e+001
2.4269573119e+003 1.1690760e+001
2.4269642563e+003 1.1404396e+001
2.4269712007e+003 1.0307914e+001
2.4269781451e+003 9.9422737e+000
2.4269850895e+003 9.4294803e+000
2.4269920339e+003 8.6705216e+000
2.4269989783e+003 8.2321134e+000
2.4270059227e+003 7.6860553e+000
2.4270128671e+003 7.5764876e+000
2.4270198115e+003 6.7340153e+000
2.4270267559e+003 7.2251342e+000
2.4270337003e+003 6.2141169e+000
2.4270406446e+003 6.2802826e+000
2.4270475890e+003 5.5060524e+000
2.4270545334e+003 5.1716316e+000
2.4270614778e+003 5.0414835e+000
2.4270684222e+003 4.2381690e+000
2.4270753666e+003 4.1970935e+000
2.4270823110e+003 4.0517403e+000
2.4270892554e+003 3.1772356e+000
2.4270961998e+003 2.4252101e+000
2.4271031442e+003 2.8566114e+000
2.4271100886e+003 2.5745591e+000
2.4271170330e+003 2.2442711e+000
2.4271239774e+003 2.0733355e+000
2.4271309218e+003 2.1682562e+000
2.4271378662e+003 1.7817969e+000
2.4271448106e+003 1.8919756e+000
2.4271517550e+003 1.5046611e+000
2.4271586994e+003 1.5882513e+000
2.4271656438e+003 1.2037979e+000
2.4271725882e+003 1.4698816e+000
2.4271795326e+003 1.8757270e+000
2.4271864770e+003 1.4853088e+000
2.4271934214e+003 1.9777909e+000
2.4272003658e+003 7.1511292e-001
2.4272073102e+003 1.9781806e+000
2.4272142546e+003 1.0986560e+000
2.4272211990e+003 7.9519674e-001
2.4272281434e+003 1.4107069e+000
2.4272350878e+003 1.4514950e+000
2.4272420322e+003 1.4459097e+000
2.4272489766e+003 7.7623292e-001
2.4272559209e+003 5.5191903e-001
2.4272628653e+003 4.2231896e-001
2.4272698097e+003 -8.3372028e-001
2.4272767541e+003 -1.0516231e+000
2.4272836985e+003 -1.2451097e+000
2.4272906429e+003 -6.0800889e-001
2.4272975873e+003 -1.3155069e-001
2.4273045317e+003 1.2830494e+000
2.4273114761e+003 4.3502910e+000
2.4273184205e+003 9.6334768e+000
2.4273253649e+003 1.5287555e+001
2.4273323093e+003 2.1088520e+001
2.4273392537e+003 2.4472474e+001
2.4273461981e+003 2.4912278e+001
2.4273531425e+003 2.4990700e+001
2.4273600869e+003 2.3350862e+001
2.4273670313e+003 2.1602206e+001
2.4273739757e+003 2.0271230e+001
2.4273809201e+003 1.8785109e+001
2.4273878645e+003 1.7805645e+001
2.4273948089e+003 1.6861480e+001
2.4274017533e+003 1.5570996e+001
2.4274086977e+003 1.4720166e+001
2.4274156421e+003 1.4138726e+001
2.4274225865e+003 1.3033178e+001
2.4274295309e+003 1.2557728e+001
2.4274364753e+003 1.2105663e+001
2.4274434197e+003 1.1417415e+001
2.4274503641e+003 1.0836786e+001
2.4274573085e+003 1.0270858e+001
2.4274642528e+003 9.6910124e+000
2.4274711972e+003 9.0354345e+000
2.4274781416e+003 8.5947368e+000
2.4274850860e+003 7.8905803e+000
2.4274920304e+003 8.0090191e+000
2.4274989748e+003 7.4021233e+000
2.4275059192e+003 6.8696297e+000
2.4275128636e+003 6.0480205e+000
2.4275198080e+003 6.0140028e+000
2.4275267524e+003 5.3219970e+000
2.4275336968e+003 5.5218613e+000
2.4275406412e+003 5.0804722e+000
2.4275475856e+003 4.8354263e+000
2.4275545300e+003 4.1966805e+000
2.4275614744e+003 3.6340217e+000
2.4275684188e+003 2.9758581e+000
2.4275753632e+003 3.1962931e+000
2.4275823076e+003 2.9511490e+000
2.4275892520e+003 2.5534404e+000
2.4275961964e+003 2.5185466e+000
2.4276031408e+003 2.0455465e+000
2.4276100852e+003 2.0755174e+000
2.4276170296e+003 1.8801428e+000
2.4276239740e+003 1.5103551e+000
2.4276309184e+003 1.9073424e+000
2.4276378628e+003 1.7197169e+000
2.4276448072e+003 1.3410006e+000
2.4276517515e+003 1.8168828e+000
2.4276586959e+003 1.1779851e+000
2.4276656403e+003 1.7431198e+000
2.4276725847e+003 1.5251109e+000
2.4276795291e+003 1.4322655e+000
2.4276864735e+003 1.0954269e+000
2.4276934179e+003 1.0329407e+000
2.4277003623e+003 1.1454975e+000
2.4277073067e+003 1.2057496e+000
2.4277142511e+003 7.3555368e-001
2.4277211955e+003 9.0509028e-001
2.4277281399e+003 7.8658104e-001
2.4277350843e+003 3.6239285e-001
2.4277420287e+003 -1.7712340e-001
2.4277489731e+003 -2.9797174e-001
2.4277559175e+003 -5.7429528e-001
2.4277628619e+003 -4.7551771e-001
2.4277698063e+003 -1.3634322e+000
2.4277767507e+003 -4.9205924e-001
2.4277836951e+003 1.0074391e+000
2.4277906395e+003 3.5931451e+000
2.4277975839e+003 9.1472549e+000
2.4278045283e+003 1.4036807e+001
2.4278114727e+003 2.0716163e+001
2.4278184171e+003 2.4184111e+001
2.4278253615e+003 2.5545064e+001
2.4278323058e+003 2.3884720e+001
2.4278392502e+003 2.2910148e+001
2.4278461946e+003 2.2224598e+001
2.4278531390e+003 2.1055339e+001
2.4278600834e+003 1.9303285e+001
2.4278670278e+003 1.7742827e+001
2.4278739722e+003 1.7293901e+001
2.4278809166e+003 1.6239324e+001
2.4278878610e+003 1.5071846e+001
2.4278948054e+003 1.4564153e+001
2.4279017498e+003 1.2886636e+001
2.4279086942e+003 1.2969197e+001
2.4279156386e+003 1.1526529e+001
2.4279225830e+003 1.1375120e+001
2.4279295274e+003 1.0815303e+001
2.4279364718e+003 9.7601088e+000
2.4279434162e+003 9.5202135e+000
2.4279503606e+003 9.0922533e+000
2.4279573050e+003 8.9612047e+000
2.4279642494e+003 8.4459215e+000
2.4279711938e+003 7.4120837e+000
2.4279781382e+003 6.9253346e+000
2.4279850826e+003 7.4948535e+000
2.4279920270e+003 6.8167738e+000
2.4279989714e+003 6.0022369e+000
2.4280059157e+003 5.1432423e+000
2.4280128601e+003 5.3212985e+000
2.4280198045e+003 5.0662236e+000
2.4280267489e+003 4.6977669e+000
2.4280336933e+003 4.4403317e+000
2.4280406377e+003 4.3417963e+000
2.4280475821e+003 3.7694373e+000
2.4280545265e+003 3.2511214e+000
2.4280614709e+003 2.7607099e+000
2.4280684153e+003 2.8085009e+000
2.4280753597e+003 2.5558727e+000
2.4280823041e+003 1.9185151e+000
2.4280892485e+003 2.4227876e+000
2.4280961929e+003 1.9718506e+000
2.4281031373e+003 1.5989624e+000
2.4281100817e+003 1.4884278e+000
2.4281170261e+003 1.4419371e+000
2.4281239705e+003 1.3126685e+000
2.4281309149e+003 1.0143744e+000
2.4281378593e+003 1.9368216e+000
2.4281448037e+003 7.1689611e-001
2.4281517481e+003 1.1008279e+000
2.4281586925e+003 1.4357833e+000
2.4281656369e+003 8.2988250e-001
2.4281725812e+003 1.1485463e+000
2.4281795256e+003 1.2047578e+000
2.4281864700e+003 8.6408146e-001
2.4281934144e+003 1.4031153e+000
2.4282003588e+003 9.1750229e-001
2.4282073032e+003 1.2659572e+000
2.4282142476e+003 6.6371375e-001
2.4282211920e+003 4.5627826e-001
2.4282281364e+003 2.3553146e-001
2.4282350808e+003 -5.6726597e-001
2.4282420252e+003 -9.1746847e-001
2.4282489696e+003 -2.9266757e-001
2.4282559140e+003 -8.4412250e-001
2.4282628584e+003 2.8022833e-001
2.4282698028e+003 3.5403328e+000
2.4282767472e+003 7.9120053e+000
2.4282836916e+003 1.3693716e+001
2.4282906360e+003 1.9596609e+001
2.4282975804e+003 2.3412075e+001
2.4283045248e+003 2.5500245e+001
2.4283114692e+003 2.4832697e+001
2.4283184136e+003 2.4385442e+001
2.4283253580e+003 2.2072537e+001
2.4283323023e+003 2.0612421e+001
2.4283392467e+003 1.9594677e+001
2.4283461911e+003 1.8244927e+001
2.4283531355e+003 1.7881222e+001
2.4283600799e+003 1.6378722e+001
2.4283670243e+003 1.4922933e+001
2.4283739687e+003 1.4485346e+001
2.4283809131e+003 1.3968715e+001
2.4283878575e+003 1.2914890e+001
2.4283948019e+003 1.2015653e+001
2.4284017463e+003 1.1539139e+001
2.4284086907e+003 1.1331978e+001
2.4284156351e+003 1.0128627e+001
2.4284225795e+003 9.8145835e+000
2.4284295239e+003 8.7880277e+000
2.4284364683e+003 8.9660245e+000
2.4284434127e+003 8.1367641e+000
2.4284503571e+003 7.7095672e+000
2.4284573015e+003 8.1718902e+000
2.4284642459e+003 7.3775537e+000
2.4284711903e+003 6.1529884e+000
2.4284781347e+003 6.4996483e+000
2.4284850790e+003 5.6852603e+000
2.4284920234e+003 5.2540063e+000
2.4284989678e+003 4.8612208e+000
2.4285059122e+003 4.3680589e+000
2.4285128566e+003 4.6908567e+000
2.4285198010e+003 4.2423437e+000
2.4285267454e+003 3.6680122e+000
2.4285336898e+003 3.5003144e+000
2.4285406342e+003 3.0097510e+000
2.4285475786e+003 2.8658983e+000
2.4285545230e+003 2.5469872e+000
2.4285614674e+003 1.7896898e+000
2.4285684118e+003 2.1857712e+000
2.4285753562e+003 2.4860760e+000
2.4285823006e+003 1.2836924e+000
2.4285892450e+003 2.2087262e+000
2.4285961894e+003 1.9913215e+000
2.4286031338e+003 1.8870404e+000
2.4286100782e+003 8.6866882e-001
2.4286170226e+003 1.2239052e+000
2.4286239670e+003 1.6498933e+000
2.4286309114e+003 1.8550722e+000
2.4286378557e+003 1.4357299e+000
2.4286448001e+003 8.1411556e-001
2.4286517445e+003 1.2696251e+000
2.4286586889e+003 1.3078101e+000
2.4286656333e+003 1.2842208e+000
2.4286725777e+003 1.1699730e+000
2.4286795221e+003 1.4305411e+000
2.4286864665e+003 9.0909931e-001
2.4286934109e+003 8.3213243e-001
2.4287003553e+003 6.8292951e-001
2.4287072997e+003 -2.0089514e-002
2.4287142441e+003 -3.9476931e-001
2.4287211885e+003 -1.0555567e+000
2.4287281329e+003 -9.6412201e-001
2.4287350773e+003 -2.7114021e-001
2.4287420217e+003 2.8934493e-001
2.4287489661e+003 2.3033365e+000
2.4287559105e+003 7.7168028e+000
2.4287628549e+003 1.2207054e+001
2.4287697993e+003 1.8598462e+001
2.4287767437e+003 2.3188200e+001
2.4287836880e+003 2.4869872e+001
2.4287906324e+003 2.5107235e+001
2.4287975768e+003 2.3888279e+001
2.4288045212e+003 2.2376337e+001
2.4288114656e+003 2.1380518e+001
2.4288184100e+003 1.9998377e+001
2.4288253544e+003 1.8604503e+001
2.4288322988e+003 1.7089075e+001
2.4288392432e+003 1.6421514e+001
2.4288461876e+003 1.4556928e+001
2.4288531320e+003 1.4833751e+001
2.4288600764e+003 1.4062445e+001
2.4288670208e+003 1.2969754e+001
2.4288739652e+003 1.1681055e+001
2.4288809096e+003 1.1663975e+001
2.4288878540e+003 1.0993933e+001
2.4288947984e+003 1.0226061e+001
2.4289017428e+003 9.5192103e+000
2.4289086872e+003 9.4637651e+000
2.4289156316e+003 9.0835799e+000
2.4289225759e+003 7.7646842e+000
2.4289295203e+003 8.0142941e+000
2.4289364647e+003 7.2203902e+000
2.4289434091e+003 6.9075806e+000
2.4289503535e+003 6.9492849e+000
2.4289572979e+003 6.9533853e+000
2.4289642423e+003 5.7926493e+000
2.4289711867e+003 5.8066026e+000
2.4289781311e+003 5.2294797e+000
2.4289850755e+003 4.7578253e+000
2.4289920199e+003 4.6353420e+000
2.4289989643e+003 4.0072057e+000
2.4290059087e+003 3.0985037e+000
2.4290128531e+003 2.8168767e+000
2.4290197975e+003 3.0002568e+000
2.4290267419e+003 2.7273456e+000
2.4290336863e+003 2.3417435e+000
2.4290406307e+003 2.5721671e+000
2.4290475751e+003 2.0482401e+000
2.4290545195e+003 1.6160914e+000
2.4290614638e+003 1.7540840e+000
2.4290684082e+003 1.4063919e+000
2.4290753526e+003 1.2788385e+000
2.4290822970e+003 1.4905732e+000
2.4290892414e+003 1.8138678e+000
2.4290961858e+003 2.0906538e+000
2.4291031302e+003 1.1559782e+000
2.4291100746e+003 1.2938660e+000
2.4291170190e+003 1.1792455e+000
2.4291239634e+003 1.7481755e+000
2.4291309078e+003 8.2435403e-001
2.4291378522e+003 1.3684555e+000
2.4291447966e+003 1.4102582e+000
2.4291517410e+003 1.0770689e+000
2.4291586854e+003 1.2100461e+000
2.4291656298e+003 1.2938863e+000
2.4291725742e+003 1.2879079e+000
2.4291795186e+003 4.0930250e-001
2.4291864630e+003 -2.9754931e-001
2.4291934074e+003 -6.4749118e-001
2.4292003517e+003 -1.0533439e+000
2.4292072961e+003 -9.0153535e-001
2.4292142405e+003 -1.4060667e-001
2.4292211849e+003 3.7936063e-001
2.4292281293e+003 1.9390501e+000
2.4292350737e+003 6.1531210e+000
2.4292420181e+003 1.1764892e+001
2.4292489625e+003 1.7565814e+001
2.4292559069e+003 2.3016370e+001
2.4292628513e+003 2.4754459e+001
2.4292697957e+003 2.4819185e+001
2.4292767401e+003 2.3555683e+001
2.4292836845e+003 2.2806043e+001
2.4292906289e+003 2.1399703e+001
2.4292975733e+003 2.0087909e+001
2.4293045177e+003 1.9114069e+001
2.4293114621e+003 1.7295158e+001
2.4293184065e+003 1.7063014e+001
2.4293253509e+003 1.5329204e+001
2.4293322952e+003 1.4972376e+001
2.4293392396e+003 1.4120839e+001
2.4293461840e+003 1.3958139e+001
2.4293531284e+003 1.2405488e+001
2.4293600728e+003 1.1849422e+001
2.4293670172e+003 1.1019518e+001
2.4293739616e+003 1.0001921e+001
2.4293809060e+003 1.0213234e+001
2.4293878504e+003 9.0773871e+000
2.4293947948e+003 9.1671039e+000
2.4294017392e+003 8.6086835e+000
2.4294086836e+003 7.8961869e+000
2.4294156280e+003 7.1728830e+000
2.4294225724e+003 7.4820921e+000
2.4294295168e+003 6.5888584e+000
2.4294364612e+003 6.3859545e+000
2.4294434056e+003 5.7426963e+000
2.4294503500e+003 5.6627067e+000
2.4294572944e+003 5.0061642e+000
2.4294642387e+003 4.7013136e+000
2.4294711831e+003 4.3239581e+000
2.4294781275e+003 4.6620481e+000
2.4294850719e+003 3.7211486e+000
2.4294920163e+003 3.1705747e+000
2.4294989607e+003 2.9166251e+000
2.4295059051e+003 2.7031167e+000
2.4295128495e+003 2.3468394e+000
2.4295197939e+003 2.3997622e+000
2.4295267383e+003 2.1949501e+000
2.4295336827e+003 1.8973937e+000
2.4295406271e+003 1.7537103e+000
2.4295475715e+003 1.7744085e+000
2.4295545159e+003 1.5319691e+000
2.4295614603e+003 1.6641735e+000
2.4295684047e+003 1.6323092e+000
2.4295753491e+003 1.7107819e+000
2.4295822935e+003 1.6379410e+000
2.4295892379e+003 1.9284629e+000
2.4295961822e+003 1.0113487e+000
2.4296031266e+003 1.3984135e+000
2.4296100710e+003 1.0739924e+000
2.4296170154e+003 1.5922806e+000
2.4296239598e+003 1.1037581e+000
2.4296309042e+003 1.2937651e+000
2.4296378486e+003 1.1886487e+000
2.4296447930e+003 1.7656429e+000
2.4296517374e+003 8.0145056e-001
2.4296586818e+003 3.3477368e-001
2.4296656262e+003 2.1847069e-001
2.4296725706e+003 -3.2454354e-001
2.4296795150e+003 2.4287375e-001
2.4296864594e+003 -9.1192764e-001
2.4296934038e+003 -5.5794951e-001
2.4297003482e+003 6.0014097e-002
2.4297072926e+003 2.2645807e+000
2.4297142370e+003 5.3499418e+000
2.4297211813e+003 1.0985285e+001
2.4297281257e+003 1.6548245e+001
2.4297350701e+003 2.1558175e+001
2.4297420145e+003 2.5422687e+001
2.4297489589e+003 2.4528967e+001
2.4297559033e+003 2.3789521e+001
2.4297628477e+003 2.2835825e+001
2.4297697921e+003 2.2038210e+001
2.4297767365e+003 2.0002093e+001
2.4297836809e+003 1.8855872e+001
2.4297906253e+003 1.7686466e+001
2.4297975697e+003 1.6615708e+001
2.4298045141e+003 1.5841022e+001
2.4298114585e+003 1.5228951e+001
2.4298184029e+003 1.3695071e+001
2.4298253473e+003 1.2898559e+001
2.4298322917e+003 1.2189547e+001
2.4298392361e+003 1.1688990e+001
2.4298461804e+003 1.1233446e+001
2.4298531248e+003 1.0544026e+001
2.4298600692e+003 1.0360618e+001
2.4298670136e+003 9.7855447e+000
2.4298739580e+003 9.0209387e+000
2.4298809024e+003 9.1072256e+000
2.4298878468e+003 8.6017252e+000
2.4298947912e+003 8.1558064e+000
2.4299017356e+003 7.5813060e+000
2.4299086800e+003 6.9325406e+000
2.4299156244e+003 7.0166444e+000
2.4299225688e+003 6.7882424e+000
2.4299295132e+003 5.9466591e+000
2.4299364576e+003 5.1680392e+000
2.4299434020e+003 4.6248596e+000
2.4299503464e+003 4.9903881e+000
2.4299572908e+003 3.4429997e+000
2.4299642352e+003 3.6941527e+000
2.4299711795e+003 3.5760542e+000
2.4299781239e+003 3.3535240e+000
2.4299850683e+003 3.1508003e+000
2.4299920127e+003 2.6433173e+000
2.4299989571e+003 2.7802170e+000
2.4300059015e+003 2.6543482e+000
2.4300128459e+003 1.9882185e+000
2.4300197903e+003 2.3447232e+000
2.4300267347e+003 1.7301129e+000
2.4300336791e+003 2.2475448e+000
2.4300406235e+003 1.8840865e+000
2.4300475679e+003 1.4402191e+000
2.4300545123e+003 2.4315234e+000
2.4300614567e+003 1.4494321e+000
2.4300684011e+003 1.6708982e+000
2.4300753455e+003 2.1421143e+000
2.4300822899e+003 1.3555711e+000
2.4300892343e+003 1.4351540e+000
2.4300961786e+003 1.4358353e+000
2.4301031230e+003 1.1055862e+000
2.4301100674e+003 1.5400387e+000
2.4301170118e+003 1.3704255e+000
2.4301239562e+003 1.7361849e+000
2.4301309006e+003 8.8335396e-001
2.4301378450e+003 6.5391889e-001
2.4301447894e+003 5.3961215e-001
2.4301517338e+003 4.2424347e-001
2.4301586782e+003 -2.5594125e-001
2.4301656226e+003 -1.1016046e+000
2.4301725670e+003 -6.5401660e-001
2.4301795114e+003 6.5560167e-001
2.4301864558e+003 1.7036375e+000
2.4301934002e+003 4.7217962e+000
2.4302003446e+003 1.0245340e+001
2.4302072890e+003 1.6012698e+001
2.4302142333e+003 2.1534847e+001
2.4302211777e+003 2.4665792e+001
2.4302281221e+003 2.4752034e+001
2.4302350665e+003 2.3811104e+001
2.4302420109e+003 2.3267968e+001
2.4302489553e+003 2.1696043e+001
2.4302558997e+003 2.0990514e+001
2.4302628441e+003 1.9785798e+001
2.4302697885e+003 1.8382640e+001
2.4302767329e+003 1.7295324e+001
2.4302836773e+003 1.5502192e+001
2.4302906217e+003 1.5093496e+001
2.4302975661e+003 1.4521174e+001
2.4303045105e+003 1.2817144e+001
2.4303114549e+003 1.3396308e+001
2.4303183993e+003 1.2208600e+001
2.4303253437e+003 1.1435376e+001
2.4303322881e+003 1.0724906e+001
2.4303392324e+003 1.0179034e+001
2.4303461768e+003 1.0020493e+001
2.4303531212e+003 8.8927085e+000
2.4303600656e+003 8.4406089e+000
2.4303670100e+003 8.4691983e+000
2.4303739544e+003 8.4673016e+000
2.4303808988e+003 7.4305194e+000
2.4303878432e+003 7.1643908e+000
2.4303947876e+003 6.8311744e+000
2.4304017320e+003 6.8094036e+000
2.4304086764e+003 5.9595273e+000
2.4304156208e+003 5.0675203e+000
2.4304225652e+003 5.3003906e+000
2.4304295096e+003 5.1148664e+000
2.4304364540e+003 4.3329103e+000
2.4304433984e+003 4.3236547e+000
2.4304503428e+003 3.3356517e+000
2.4304572871e+003 3.7784064e+000
2.4304642315e+003 3.2720814e+000
2.4304711759e+003 3.2324619e+000
2.4304781203e+003 2.4776260e+000
2.4304850647e+003 2.4666474e+000
2.4304920091e+003 2.3349858e+000
2.4304989535e+003 2.0038431e+000
2.4305058979e+003 1.6143283e+000
2.4305128423e+003 2.2135293e+000
2.4305197867e+003 1.7705269e+000
2.4305267311e+003 1.8968331e+000
2.4305336755e+003 1.4255124e+000
2.4305406199e+003 2.3181117e+000
2.4305475643e+003 1.7944822e+000
2.4305545087e+003 1.8228474e+000
2.4305614531e+003 1.6185890e+000
2.4305683975e+003 1.7513327e+000
2.4305753419e+003 1.2393045e+000
2.4305822862e+003 1.1816790e+000
2.4305892306e+003 1.3185453e+000
2.4305961750e+003 1.5342082e+000
2.4306031194e+003 1.0605400e+000
2.4306100638e+003 1.2493568e+000
2.4306170082e+003 8.4980090e-001
2.4306239526e+003 3.2782194e-001
2.4306308970e+003 4.8911021e-001
2.4306378414e+003 -6.7758597e-001
2.4306447858e+003 -5.6208653e-001
2.4306517302e+003 -5.3356451e-001
2.4306586746e+003 7.5849722e-001
2.4306656190e+003 1.5682899e+000
2.4306725634e+003 4.4655129e+000
2.4306795078e+003 9.4531660e+000
2.4306864522e+003 1.5020933e+001
2.4306933966e+003 2.0886807e+001
2.4307003409e+003 2.4639373e+001
2.4307072853e+003 2.5425785e+001
2.4307142297e+003 2.4284747e+001
2.4307211741e+003 2.3138808e+001
2.4307281185e+003 2.1604968e+001
2.4307350629e+003 2.0853616e+001
2.4307420073e+003 1.9807951e+001
2.4307489517e+003 1.8741625e+001
2.4307558961e+003 1.7327861e+001
2.4307628405e+003 1.6695065e+001
2.4307697849e+003 1.5209308e+001
2.4307767293e+003 1.3669490e+001
2.4307836737e+003 1.3371510e+001
2.4307906181e+003 1.2829291e+001
2.4307975625e+003 1.1996530e+001
2.4308045069e+003 1.1491369e+001
2.4308114513e+003 1.1178381e+001
2.4308183956e+003 1.0624873e+001
2.4308253400e+003 9.9727455e+000
2.4308322844e+003 8.8285733e+000
2.4308392288e+003 9.3927451e+000
2.4308461732e+003 8.6138827e+000
2.4308531176e+003 7.9828287e+000
2.4308600620e+003 7.4250635e+000
2.4308670064e+003 6.6942672e+000
2.4308739508e+003 6.4531837e+000
2.4308808952e+003 6.3203736e+000
2.4308878396e+003 6.0361507e+000
2.4308947840e+003 6.0760039e+000
2.4309017284e+003 5.3018530e+000
2.4309086728e+003 5.0523202e+000
2.4309156172e+003 3.9732302e+000
2.4309225616e+003 3.9593293e+000
2.4309295060e+003 4.3312064e+000
2.4309364503e+003 3.6230874e+000
2.4309433947e+003 3.0174443e+000
2.4309503391e+003 2.8123415e+000
2.4309572835e+003 2.6503174e+000
2.4309642279e+003 1.9562176e+000
2.4309711723e+003 2.1857348e+000
2.4309781167e+003 2.3098615e+000
2.4309850611e+003 1.2921310e+000
2.4309920055e+003 1.7152658e+000
2.4309989499e+003 1.7344521e+000
2.4310058943e+003 2.4062311e+000
2.4310128387e+003 1.7943362e+000
2.4310197831e+003 1.8862670e+000
2.4310267275e+003 1.7818024e+000
2.4310336719e+003 1.3194925e+000
2.4310406163e+003 1.8382138e+000
2.4310475607e+003 1.5066377e+000
2.4310545050e+003 8.9861760e-001
2.4310614494e+003 1.9892692e+000
2.4310683938e+003 1.2140120e+000
2.4310753382e+003 1.4207220e+000
2.4310822826e+003 1.6523872e+000
2.4310892270e+003 1.4769550e+000
2.4310961714e+003 9.9984949e-001
2.4311031158e+003 3.6096361e-001
2.4311100602e+003 -5.2657651e-001
2.4311170046e+003 -1.0058084e+000
2.4311239490e+003 -6.7938135e-001
2.4311308934e+003 -6.5270701e-001
2.4311378378e+003 -1.6869793e-001
2.4311447822e+003 8.9558094e-001
2.4311517266e+003 3.4892391e+000
2.4311586710e+003 8.0959553e+000
2.4311656153e+003 1.3478058e+001
2.4311725597e+003 1.9624151e+001
2.4311795041e+003 2.4195486e+001
2.4311864485e+003 2.5477831e+001
2.4311933929e+003 2.4268881e+001
2.4312003373e+003 2.4014327e+001
2.4312072817e+003 2.2390718e+001
2.4312142261e+003 2.1125679e+001
2.4312211705e+003 1.9730061e+001
2.4312281149e+003 1.8164845e+001
2.4312350593e+003 1.7273843e+001
2.4312420037e+003 1.6325400e+001
2.4312489481e+003 1.5948852e+001
2.4312558925e+003 1.4263910e+001
2.4312628369e+003 1.4006611e+001
2.4312697813e+003 1.3096736e+001
2.4312767257e+003 1.2373620e+001
2.4312836700e+003 1.1363691e+001
2.4312906144e+003 1.1264161e+001
2.4312975588e+003 1.0170107e+001
2.4313045032e+003 9.6168740e+000
2.4313114476e+003 9.4537063e+000
2.4313183920e+003 8.9424560e+000
2.4313253364e+003 8.6031388e+000
2.4313322808e+003 8.1542063e+000
2.4313392252e+003 7.5784224e+000
2.4313461696e+003 7.1278499e+000
2.4313531140e+003 7.1729257e+000
2.4313600584e+003 6.7157684e+000
2.4313670028e+003 5.8628273e+000
2.4313739472e+003 6.0025212e+000
2.4313808916e+003 5.4475158e+000
2.4313878360e+003 4.6395565e+000
2.4313947803e+003 4.5189927e+000
2.4314017247e+003 4.5446808e+000
2.4314086691e+003 3.5263357e+000
2.4314156135e+003 3.6947183e+000
2.4314225579e+003 3.3277406e+000
2.4314295023e+003 2.4830839e+000
2.4314364467e+003 2.3726511e+000
2.4314433911e+003 2.2261948e+000
2.4314503355e+003 1.9909425e+000
2.4314572799e+003 1.8310771e+000
2.4314642243e+003 1.6078674e+000
2.4314711687e+003 1.4137782e+000
2.4314781131e+003 2.1058307e+000
2.4314850575e+003 1.5165743e+000
2.4314920019e+003 1.6199685e+000
2.4314989463e+003 1.6337523e+000
2.4315058906e+003 1.9926850e+000
2.4315128350e+003 1.9323881e+000
2.4315197794e+003 1.4025372e+000
2.4315267238e+003 1.7239699e+000
2.4315336682e+003 9.8601857e-001
2.4315406126e+003 1.7354868e+000
2.4315475570e+003 1.0854125e+000
2.4315545014e+003 1.4683617e+000
2.4315614458e+003 2.1689631e+000
2.4315683902e+003 1.5991878e+000
2.4315753346e+003 1.2812962e+000
2.4315822790e+003 5.9780992e-001
2.4315892234e+003 8.8561712e-001
2.4315961678e+003 -5.8880586e-001
2.4316031122e+003 -3.8132187e-001
2.4316100566e+003 -8.5865855e-001
2.4316170009e+003 -7.7450049e-002
2.4316239453e+003 1.4294815e+000
2.4316308897e+003 3.0583341e+000
2.4316378341e+003 7.5455881e+000
2.4316447785e+003 1.3293885e+001
2.4316517229e+003 1.8603210e+001
2.4316586673e+003 2.3576421e+001
2.4316656117e+003 2.5599222e+001
2.4316725561e+003 2.5089423e+001
2.4316795005e+003 2.3840544e+001
2.4316864449e+003 2.2665969e+001
2.4316933893e+003 2.0887323e+001
2.4317003337e+003 2.0141758e+001
2.4317072781e+003 1.8351496e+001
2.4317142225e+003 1.7289399e+001
2.4317211668e+003 1.6528653e+001
2.4317281112e+003 1.6158684e+001
2.4317350556e+003 1.4364026e+001
2.4317420000e+003 1.4266418e+001
2.4317489444e+003 1.3000208e+001
2.4317558888e+003 1.2484943e+001
2.4317628332e+003 1.1618671e+001
2.4317697776e+003 1.0834243e+001
2.4317767220e+003 1.0156374e+001
2.4317836664e+003 1.0663899e+001
2.4317906108e+003 9.5238931e+000
2.4317975552e+003 8.8319032e+000
2.4318044996e+003 8.3922158e+000
2.4318114440e+003 8.0065931e+000
2.4318183883e+003 7.9383088e+000
2.4318253327e+003 7.5328550e+000
2.4318322771e+003 6.9961720e+000
2.4318392215e+003 6.4107829e+000
2.4318461659e+003 6.5369311e+000
2.4318531103e+003 5.7782627e+000
2.4318600547e+003 5.3832110e+000
2.4318669991e+003 5.0765034e+000
2.4318739435e+003 4.1513332e+000
2.4318808879e+003 4.3249007e+000
2.4318878323e+003 3.9312471e+000
2.4318947767e+003 3.6118608e+000
2.4319017211e+003 3.2040714e+000
2.4319086655e+003 3.0100747e+000
2.4319156098e+003 2.5134619e+000
2.4319225542e+003 2.4012290e+000
2.4319294986e+003 1.9080794e+000
2.4319364430e+003 2.1842668e+000
2.4319433874e+003 1.7010395e+000
2.4319503318e+003 1.7449131e+000
2.4319572762e+003 1.6605489e+000
2.4319642206e+003 1.3803609e+000
2.4319711650e+003 2.3352882e+000
2.4319781094e+003 2.1281361e+000
2.4319850538e+003 1.4233722e+000
2.4319919982e+003 1.4051942e+000
2.4319989426e+003 1.4629313e+000
2.4320058870e+003 1.2340515e+000
2.4320128313e+003 1.4416751e+000
2.4320197757e+003 1.3562019e+000
2.4320267201e+003 9.9557201e-001
2.4320336645e+003 1.6525047e+000
2.4320406089e+003 8.6968187e-001
2.4320475533e+003 1.0767956e+000
2.4320544977e+003 1.4180403e+000
2.4320614421e+003 6.3554954e-001
2.4320683865e+003 -2.7405429e-001
2.4320753309e+003 -5.5251201e-002
2.4320822753e+003 -4.5215386e-001
2.4320892197e+003 -8.1038778e-001
2.4320961640e+003 -3.9110336e-001
2.4321031084e+003 2.3189824e-001
2.4321100528e+003 2.4476430e+000
2.4321169972e+003 6.9578474e+000
2.4321239416e+003 1.2470627e+001
2.4321308860e+003 1.7676062e+001
2.4321378304e+003 2.2946603e+001
2.4321447748e+003 2.4690377e+001
2.4321517192e+003 2.4734240e+001
2.4321586636e+003 2.3750950e+001
2.4321656080e+003 2.2008143e+001
2.4321725524e+003 2.1401918e+001
2.4321794967e+003 1.9764782e+001
2.4321864411e+003 2.0169583e+001
2.4321933855e+003 1.7038621e+001
2.4322003299e+003 1.6431166e+001
2.4322072743e+003 1.5433963e+001
2.4322142187e+003 1.4882424e+001
2.4322211631e+003 1.3739163e+001
2.4322281075e+003 1.3395065e+001
2.4322350519e+003 1.2156720e+001
2.4322419963e+003 1.1569009e+001
2.4322489407e+003 1.1161020e+001
2.4322558850e+003 1.0465558e+001
2.4322628294e+003 9.8593325e+000
2.4322697738e+003 9.3324985e+000
2.4322767182e+003 9.1651918e+000
2.4322836626e+003 8.2087155e+000
2.4322906070e+003 8.2274223e+000
2.4322975514e+003 7.4787794e+000
2.4323044958e+003 6.9520259e+000
2.4323114402e+003 6.2939707e+000
2.4323183846e+003 6.6305869e+000
2.4323253289e+003 6.4681985e+000
2.4323322733e+003 5.5614025e+000
2.4323392177e+003 5.4902863e+000
2.4323461621e+003 4.4946129e+000
2.4323531065e+003 4.4095345e+000
2.4323600509e+003 4.1089811e+000
2.4323669953e+003 3.6521771e+000
2.4323739397e+003 3.1767364e+000
2.4323808841e+003 3.1399953e+000
2.4323878284e+003 2.2614477e+000
2.4323947728e+003 1.9678278e+000
2.4324017172e+003 2.7302232e+000
2.4324086616e+003 2.0557271e+000
2.4324156060e+003 2.4350079e+000
2.4324225504e+003 1.7605609e+000
2.4324294948e+003 1.1528199e+000
2.4324364392e+003 1.6752414e+000
2.4324433836e+003 1.3215411e+000
2.4324503279e+003 1.4992080e+000
2.4324572723e+003 1.8601502e+000
2.4324642167e+003 1.4328992e+000
2.4324711611e+003 1.1401182e+000
2.4324781055e+003 1.4021246e+000
2.4324850499e+003 1.3538510e+000
2.4324919943e+003 1.3473365e+000
2.4324989387e+003 1.4748855e+000
2.4325058830e+003 7.0236451e-001
2.4325128274e+003 1.2788210e+000
2.4325197718e+003 1.5866544e+000
2.4325267162e+003 8.0578731e-001
2.4325336606e+003 3.8774147e-001
2.4325406050e+003 1.2962308e-001
2.4325475494e+003 2.7059909e-001
2.4325544937e+003 -5.3985788e-001
2.4325614381e+003 -6.8523625e-001
2.4325683825e+003 -1.2794131e+000
2.4325753269e+003 -6.1897619e-001
2.4325822713e+003 1.1660808e-001
2.4325892157e+003 1.4446058e+000
2.4325961601e+003 5.6632310e+000
2.4337211463e+003 7.3755330e+000
2.4337280907e+003 6.6278566e+000
2.4337350350e+003 6.2162012e+000
2.4337419793e+003 6.2846964e+000
2.4337489237e+003 5.9904941e+000
2.4337558680e+003 4.9984507e+000
2.4337628124e+003 4.6241802e+000
2.4337697567e+003 4.0572241e+000
2.4337767010e+003 3.9031139e+000
2.4337836454e+003 3.5541896e+000
2.4337905897e+003 3.5540183e+000
2.4337975340e+003 2.2589317e+000
2.4338044784e+003 2.4600033e+000
2.4338114227e+003 2.0267187e+000
2.4338183670e+003 1.8004653e+000
2.4338253114e+003 1.3306750e+000
2.4338322557e+003 1.0540763e+000
2.4338392000e+003 6.5583268e-001
2.4338461444e+003 5.9503851e-001
2.4338530887e+003 5.1462329e-001
2.4338600330e+003 5.4546931e-001
2.4338669774e+003 -1.3055506e-001
2.4338739217e+003 9.9593708e-002
2.4338808660e+003 5.4164631e-001
2.4338878104e+003 4.2781631e-001
2.4338947547e+003 -1.4643592e-001
2.4339016990e+003 -1.9988640e-001
2.4339086434e+003 -7.2967049e-002
2.4339155877e+003 4.1486582e-001
2.4339225320e+003 -6.1050480e-001
2.4339294764e+003 -1.6118352e-001
2.4339364207e+003 -3.8295596e-001
2.4339433650e+003 5.8668604e-002
2.4339503094e+003 7.9757563e-002
2.4339572537e+003 -2.7453225e-001
2.4339641980e+003 -5.0560941e-001
2.4339711424e+003 -4.5862993e-001
2.4339780867e+003 -6.7684080e-001
2.4339850310e+003 -1.1167864e+000
2.4339919754e+003 -1.8691214e+000
2.4339989197e+003 -2.1104864e+000
2.4340058640e+003 -2.4456482e+000
2.4340128084e+003 -2.4812369e+000
2.4340197527e+003 -1.6411845e+000
2.4340266970e+003 -1.0327958e+000
2.4340336414e+003 1.7855497e+000
2.4340405857e+003 7.7341113e+000
2.4340475300e+003 1.3000514e+001
2.4340544744e+003 1.9130080e+001
2.4340614187e+003 2.3506602e+001
2.4340683630e+003 2.4254796e+001
2.4340753074e+003 2.3743034e+001
2.4340822517e+003 2.2749956e+001
2.4340891960e+003 2.1895815e+001
2.4340961404e+003 1.9754714e+001
2.4341030847e+003 1.9138455e+001
2.4341100290e+003 1.7167269e+001
2.4341169734e+003 1.6164433e+001
2.4341239177e+003 1.5289614e+001
2.4341308620e+003 1.3721793e+001
2.4341378064e+003 1.3205870e+001
2.4341447507e+003 1.2242270e+001
2.4341516950e+003 1.1311823e+001
2.4341586394e+003 1.1349243e+001
2.4341655837e+003 1.0054580e+001
2.4341725280e+003 9.0252720e+000
2.4341794724e+003 9.2789195e+000
2.4341864167e+003 8.9646085e+000
2.4341933610e+003 8.0602488e+000
2.4342003054e+003 7.7768403e+000
2.4342072497e+003 7.4644539e+000
2.4342141940e+003 6.9616099e+000
2.4342211384e+003 6.4929002e+000
2.4342280827e+003 6.0514239e+000
2.4342350270e+003 4.9154663e+000
2.4342419714e+003 5.3746842e+000
2.4342489157e+003 4.4506094e+000
2.4342558600e+003 4.2341995e+000
2.4342628044e+003 3.5996087e+000
2.4342697487e+003 3.4045305e+000
2.4342766930e+003 3.3044576e+000
2.4342836373e+003 2.7719423e+000
2.4342905817e+003 2.5358357e+000
2.4342975260e+003 2.3593762e+000
2.4343044703e+003 1.3115116e+000
2.4343114147e+003 1.6664116e+000
2.4343183590e+003 1.2911150e+000
2.4343253033e+003 1.9295764e-002
2.4343322477e+003 6.8367160e-001
2.4343391920e+003 5.6924264e-001
2.4343461363e+003 3.1843444e-001
2.4343530807e+003 -3.3560118e-001
2.4343600250e+003 2.4499604e-001
2.4343669693e+003 2.2317493e-001
2.4343739137e+003 1.6046292e-001
2.4343808580e+003 -1.4930146e-001
2.4343878023e+003 8.5107986e-002
2.4343947467e+003 5.7238556e-001
2.4344016910e+003 6.4185486e-002
2.4344086353e+003 -1.2725451e-001
2.4344155797e+003 -3.2302792e-001
2.4344225240e+003 -2.6169444e-002
2.4344294683e+003 -4.1268764e-001
2.4344364127e+003 -4.4549924e-001
2.4344433570e+003 -2.9017278e-001
2.4344503013e+003 -3.0605285e-001
2.4344572457e+003 -7.9910701e-001
2.4344641900e+003 -1.3110520e+000
2.4344711343e+003 -1.2603945e+000
2.4344780787e+003 -1.6396247e+000
2.4344850230e+003 -2.1799290e+000
2.4344919673e+003 -2.2348717e+000
2.4344989117e+003 -1.8428606e+000
2.4345058560e+003 -4.0637264e-001
2.4345128003e+003 1.6535443e+000
2.4345197446e+003 6.6822735e+000
2.4345266890e+003 1.2241384e+001
2.4345336333e+003 1.7834729e+001
2.4345405776e+003 2.2609674e+001
2.4345475220e+003 2.4691924e+001
2.4345544663e+003 2.4019934e+001
2.4345614106e+003 2.3288002e+001
2.4345683550e+003 2.1551455e+001
2.4345752993e+003 2.0418323e+001
2.4345822436e+003 1.9000144e+001
2.4345891880e+003 1.7592998e+001
2.4345961323e+003 1.6559715e+001
2.4346030766e+003 1.5026779e+001
2.4346100210e+003 1.4533903e+001
2.4346169653e+003 1.3214577e+001
2.4346239096e+003 1.2862296e+001
2.4346308540e+003 1.2007031e+001
2.4346377983e+003 1.1327995e+001
2.4346447426e+003 1.0555955e+001
2.4346516870e+003 9.8280910e+000
2.4346586313e+003 9.3107669e+000
2.4346655756e+003 8.7261328e+000
2.4346725200e+003 8.3597413e+000
2.4346794643e+003 7.7560118e+000
2.4346864086e+003 7.1507485e+000
2.4346933530e+003 7.0897547e+000
2.4347002973e+003 6.1950578e+000
2.4347072416e+003 6.0940324e+000
2.4347141860e+003 5.2457686e+000
2.4347211303e+003 5.3376152e+000
2.4347280746e+003 5.2023685e+000
2.4347350190e+003 4.2493757e+000
2.4347419633e+003 4.4041568e+000
2.4347489076e+003 3.9231495e+000
2.4347558520e+003 3.1773867e+000
2.4347627963e+003 3.4362688e+000
2.4347697406e+003 2.5258677e+000
2.4347766850e+003 2.2386713e+000
2.4347836293e+003 1.3247414e+000
2.4347905736e+003 1.3150883e+000
2.4347975180e+003 1.0789609e+000
2.4348044623e+003 6.8758056e-001
2.4348114066e+003 1.0204504e+000
2.4348183510e+003 3.0584340e-001
2.4348252953e+003 5.8025250e-001
2.4348322396e+003 7.8725514e-001
2.4348391840e+003 4.3751243e-001
2.4348461283e+003 9.6315542e-001
2.4348530726e+003 9.0134014e-001
2.4348600170e+003 -3.4942819e-001
2.4348669613e+003 4.6749069e-001
2.4348739056e+003 8.9511736e-002
2.4348808500e+003 2.9888667e-001
2.4348877943e+003 6.8967111e-001
2.4348947386e+003 1.3851222e-001
2.4349016830e+003 3.4478125e-001
2.4349086273e+003 4.0448431e-001
2.4349155716e+003 1.2608819e-001
2.4349225159e+003 3.9528604e-001
2.4349294603e+003 1.9180236e-001
2.4349364046e+003 -3.3540326e-001
2.4349433489e+003 -6.0179806e-001
2.4349502933e+003 -1.3683924e+000
2.4349572376e+003 -2.0227199e+000
2.4349641819e+003 -1.7878222e+000
2.4349711263e+003 -1.3727200e+000
2.4349780706e+003 -1.8563044e+000
2.4349850149e+003 -1.2129360e+000
2.4349919593e+003 1.4842980e+000
2.4349989036e+003 6.0686962e+000
2.4350058479e+003 1.1109811e+001
2.4350127923e+003 1.7231328e+001
2.4350197366e+003 2.2413264e+001
2.4350266809e+003 2.4558355e+001
2.4350336253e+003 2.4173575e+001
2.4350405696e+003 2.3438737e+001
2.4350475139e+003 2.1267346e+001
2.4350544583e+003 2.0857146e+001
2.4350614026e+003 1.9168444e+001
2.4350683469e+003 1.8098656e+001
2.4350752913e+003 1.6159434e+001
2.4350822356e+003 1.5603327e+001
2.4350891799e+003 1.4978930e+001
2.4350961243e+003 1.3783936e+001
2.4351030686e+003 1.2837128e+001
2.4351100130e+003 1.1588278e+001
2.4351169573e+003 1.1412011e+001
2.4351239016e+003 1.0577782e+001
2.4351308460e+003 1.0019328e+001
2.4351377903e+003 9.3998649e+000
2.4351447346e+003 9.0583152e+000
2.4351516790e+003 8.4196031e+000
2.4351586233e+003 7.8747921e+000
2.4351655676e+003 7.5701917e+000
2.4351725120e+003 7.1095642e+000
2.4351794563e+003 6.9137802e+000
2.4351864006e+003 6.5897027e+000
2.4351933450e+003 5.4917584e+000
2.4352002893e+003 5.3500119e+000
2.4352072336e+003 4.7110635e+000
2.4352141780e+003 4.6872120e+000
2.4352211223e+003 4.3376100e+000
2.4352280666e+003 3.9513130e+000
2.4352350110e+003 3.5838484e+000
2.4352419553e+003 2.7173179e+000
2.4352488996e+003 2.6145628e+000
2.4352558440e+003 2.6078731e+000
2.4352627883e+003 1.5606582e+000
2.4352697326e+003 1.4551101e+000
2.4352766770e+003 1.6658662e+000
2.4352836213e+003 1.1977764e+000
2.4352905656e+003 1.5890595e+000
2.4352975100e+003 6.9140056e-001
2.4353044543e+003 9.4647660e-001
2.4353113986e+003 3.7660299e-001
2.4353183430e+003 7.1283542e-001
2.4353252873e+003 6.4265819e-001
2.4353322316e+003 9.9154979e-001
2.4353391760e+003 2.7261917e-001
2.4353461203e+003 5.7898493e-001
2.4353530646e+003 1.9451688e-001
2.4353600090e+003 9.4739146e-001
2.4353669533e+003 7.7843736e-001
2.4353738976e+003 -1.3503236e-001
2.4353808420e+003 1.3455965e-001
2.4353877863e+003 1.1139076e-001
2.4353947306e+003 2.9919111e-001
2.4354016750e+003 2.2964708e-001
2.4354086193e+003 4.8127937e-001
2.4354155636e+003 2.3491306e-001
2.4354225080e+003 -3.4117000e-001
2.4354294523e+003 -1.1558361e+000
2.4354363966e+003 -1.5231013e+000
2.4354433410e+003 -2.0932860e+000
2.4354502853e+003 -2.2325592e+000
2.4354572296e+003 -1.2564409e+000
2.4354641740e+003 -8.8077639e-001
2.4354711183e+003 7.9491229e-001
2.4354780626e+003 5.2278380e+000
2.4354850070e+003 1.0319555e+001
2.4354919513e+003 1.6377455e+001
2.4354988957e+003 2.2021243e+001
2.4355058400e+003 2.4692513e+001
2.4355127843e+003 2.4398126e+001
2.4355197287e+003 2.3953625e+001
2.4355266730e+003 2.2580412e+001
2.4355336173e+003 2.0712397e+001
2.4355405617e+003 1.9924689e+001
2.4355475060e+003 1.8804096e+001
2.4355544503e+003 1.7340348e+001
2.4355613947e+003 1.6047066e+001
2.4355683390e+003 1.5044845e+001
2.4355752833e+003 1.3758573e+001
2.4355822277e+003 1.3307444e+001
2.4355891720e+003 1.2509968e+001
2.4355961163e+003 1.1611671e+001
2.4356030607e+003 1.0841062e+001
2.4356100050e+003 9.9891345e+000
2.4356169493e+003 9.4723489e+000
2.4356238937e+003 8.9576315e+000
2.4356308380e+003 9.1179036e+000
2.4356377823e+003 7.3791178e+000
2.4356447267e+003 8.2238486e+000
2.4356516710e+003 6.6335849e+000
2.4356586153e+003 6.7665785e+000
2.4356655597e+003 6.4089077e+000
2.4356725040e+003 6.1017495e+000
2.4356794483e+003 5.3647340e+000
2.4356863927e+003 4.9733292e+000
2.4356933370e+003 4.9259028e+000
2.4357002814e+003 4.4955401e+000
2.4357072257e+003 4.2358294e+000
2.4357141700e+003 3.2631206e+000
2.4357211144e+003 3.4920368e+000
2.4357280587e+003 2.2430154e+000
2.4357350030e+003 2.5256703e+000
2.4357419474e+003 2.7924169e+000
2.4357488917e+003 1.5102777e+000
2.4357558360e+003 1.9290719e+000
2.4357627804e+003 1.4555714e+000
2.4357697247e+003 1.0877575e+000
2.4357766690e+003 7.0776785e-001
2.4357836134e+003 3.5664847e-001
2.4357905577e+003 8.7919806e-001
2.4357975020e+003 5.8332715e-001
2.4358044464e+003 9.5093625e-001
2.4358113907e+003 1.0894104e-001
2.4358183350e+003 6.4778160e-001
2.4358252794e+003 1.3271220e+000
2.4358322237e+003 5.7349854e-001
2.4358391680e+003 3.5218215e-001
2.4358461124e+003 2.1640764e-001
2.4358530567e+003 2.9054847e-001
2.4358600011e+003 3.6162833e-001
2.4358669454e+003 -1.0217806e-001
2.4358738897e+003 8.7463903e-001
2.4358808341e+003 2.3530035e-001
2.4358877784e+003 2.5491812e-001
2.4358947227e+003 2.1579493e-001
2.4359016671e+003 -3.6939167e-001
2.4359086114e+003 -1.1710379e+000
2.4359155557e+003 -1.2327251e+000
2.4359225001e+003 -2.0620622e+000
2.4359294444e+003 -2.0292869e+000
2.4359363887e+003 -1.3057888e+000
2.4359433331e+003 -8.0476861e-001
2.4359502774e+003 6.7374042e-001
2.4359572217e+003 4.3141277e+000
2.4359641661e+003 1.0258858e+001
2.4359711104e+003 1.4835415e+001
2.4359780547e+003 2.1078973e+001
2.4359849991e+003 2.4183290e+001
2.4359919434e+003 2.4933129e+001
2.4359988877e+003 2.3375576e+001
2.4360058321e+003 2.2327512e+001
2.4360127764e+003 2.1139072e+001
2.4360197208e+003 1.9758813e+001
2.4360266651e+003 1.8461665e+001
2.4360336094e+003 1.7094473e+001
2.4360405538e+003 1.6443949e+001
2.4360474981e+003 1.5172057e+001
2.4360544424e+003 1.4190072e+001
2.4360613868e+003 1.3197548e+001
2.4360683311e+003 1.2600596e+001
2.4360752754e+003 1.1509756e+001
2.4360822198e+003 1.0476027e+001
2.4360891641e+003 1.0746660e+001
2.4360961084e+003 9.8715761e+000
2.4361030528e+003 9.4586943e+000
2.4361099971e+003 8.6425409e+000
2.4361169414e+003 8.6768719e+000
2.4361238858e+003 7.9066460e+000
2.4361308301e+003 6.5642872e+000
2.4361377745e+003 6.7031097e+000
2.4361447188e+003 5.9078029e+000
2.4361516631e+003 5.9147810e+000
2.4361586075e+003 5.6725807e+000
2.4361655518e+003 5.5063484e+000
2.4361724961e+003 4.6626418e+000
2.4361794405e+003 4.3299607e+000
2.4361863848e+003 4.5151170e+000
2.4361933291e+003 4.0757711e+000
2.4362002735e+003 2.8269097e+000
2.4362072178e+003 2.7169259e+000
2.4362141621e+003 2.4826471e+000
2.4362211065e+003 1.9631648e+000
2.4362280508e+003 2.3635853e+000
2.4362349951e+003 1.6906231e+000
2.4362419395e+003 1.3277094e+000
2.4362488838e+003 1.1552314e+000
2.4362558281e+003 1.3386546e+000
2.4362627725e+003 1.3585023e+000
2.4362697168e+003 7.9435597e-001
2.4362766612e+003 1.0422297e+000
2.4362836055e+003 3.5099875e-001
2.4362905498e+003 9.8880500e-001
2.4362974942e+003 6.9229910e-001
2.4363044385e+003 6.5301521e-001
2.4363113828e+003 5.1132111e-001
2.4363183272e+003 4.2931354e-001
2.4363252715e+003 5.9056965e-001
2.4363322158e+003 1.0611771e-001
2.4363391602e+003 5.6498264e-001
2.4363461045e+003 2.8470590e-001
2.4363530488e+003 2.2307014e-001
2.4363599932e+003 1.1696177e+000
2.4363669375e+003 2.1260639e-001
2.4363738819e+003 1.0207750e-001
2.4363808262e+003 -1.9738597e-001
2.4363877705e+003 -9.0403486e-001
2.4363947149e+003 -1.1962715e+000
2.4364016592e+003 -1.1830128e+000
2.4364086035e+003 -2.1459728e+000
2.4364155479e+003 -1.9267585e+000
2.4364224922e+003 -1.1046199e+000
2.4364294365e+003 1.7312382e-001
2.4364363809e+003 3.5781355e+000
2.4364433252e+003 9.2407599e+000
2.4364502695e+003 1.4208794e+001
2.4364572139e+003 2.0803174e+001
2.4364641582e+003 2.4020084e+001
2.4364711025e+003 2.4427152e+001
2.4364780469e+003 2.4369051e+001
2.4364849912e+003 2.2472804e+001
2.4364919356e+003 2.1647184e+001
2.4364988799e+003 1.9754511e+001
2.4365058242e+003 1.8627841e+001
2.4365127686e+003 1.7409915e+001
2.4365197129e+003 1.6246337e+001
2.4365266572e+003 1.5668177e+001
2.4365336016e+003 1.4306517e+001
2.4365405459e+003 1.3322579e+001
2.4365474902e+003 1.2387698e+001
2.4365544346e+003 1.1600508e+001
2.4365613789e+003 1.1458282e+001
2.4365683232e+003 1.1254951e+001
2.4365752676e+003 1.0010518e+001
2.4365822119e+003 9.5607197e+000
2.4365891562e+003 9.1437567e+000
2.4365961006e+003 8.7356256e+000
2.4366030449e+003 7.3025933e+000
2.4366099893e+003 7.1908281e+000
2.4366169336e+003 7.2661182e+000
2.4366238779e+003 6.2418413e+000
2.4366308223e+003 6.0256776e+000
2.4366377666e+003 5.9951209e+000
2.4366447109e+003 5.3017629e+000
2.4366516553e+003 5.2689317e+000
2.4366585996e+003 4.8039963e+000
2.4366655439e+003 4.5344058e+000
2.4366724883e+003 3.8519264e+000
2.4366794326e+003 3.3411253e+000
2.4366863769e+003 3.0842620e+000
2.4366933213e+003 2.4541682e+000
2.4367002656e+003 2.4756338e+000
2.4367072100e+003 2.0918474e+000
2.4367141543e+003 1.3094141e+000
2.4367210986e+003 1.5586169e+000
2.4367280430e+003 6.1616049e-001
2.4367349873e+003 8.1586604e-001
2.4367419316e+003 1.2813494e+000
2.4367488760e+003 9.1790208e-001
2.4367558203e+003 9.5400514e-001
2.4367627646e+003 7.1919139e-001
2.4367697090e+003 1.1363919e+000
2.4367766533e+003 9.7856382e-001
2.4367835976e+003 1.2727992e+000
2.4367905420e+003 8.1238493e-001
2.4367974863e+003 1.0729269e+000
2.4368044307e+003 6.8451840e-001
2.4368113750e+003 2.2746125e-001
2.4368183193e+003 8.9227833e-001
2.4368252637e+003 5.1362743e-001
2.4368322080e+003 -1.3054667e-001
2.4368391523e+003 3.1127646e-001
2.4368460967e+003 1.3335826e-001
2.4368530410e+003 -4.0571889e-001
2.4368599853e+003 1.2963889e-001
2.4368669297e+003 -3.7937785e-001
2.4368738740e+003 -1.2828538e+000
2.4368808183e+003 -1.4696797e+000
2.4368877627e+003 -1.1004417e+000
2.4368947070e+003 -2.0602746e+000
2.4369016514e+003 -1.2308326e+000
2.4369085957e+003 1.8674076e-001
2.4369155400e+003 2.8323297e+000
2.4369224844e+003 8.2263335e+000
2.4369294287e+003 1.3687515e+001
2.4369363730e+003 2.0330367e+001
2.4369433174e+003 2.4095147e+001
2.4369502617e+003 2.4922010e+001
2.4369572060e+003 2.4175818e+001
2.4369641504e+003 2.3063242e+001
2.4369710947e+003 2.1571950e+001
2.4369780390e+003 2.0332499e+001
2.4369849834e+003 1.8841204e+001
2.4369919277e+003 1.8041844e+001
2.4369988721e+003 1.6537242e+001
2.4370058164e+003 1.6026554e+001
2.4370127607e+003 1.4630784e+001
2.4370197051e+003 1.3732408e+001
2.4370266494e+003 1.2726788e+001
2.4370335937e+003 1.2280098e+001
2.4370405381e+003 1.1520380e+001
2.4370474824e+003 1.1039552e+001
2.4370544267e+003 1.0678322e+001
2.4370613711e+003 9.6659457e+000
2.4370683154e+003 9.1152951e+000
2.4370752597e+003 8.4889376e+000
2.4370822041e+003 7.6275808e+000
2.4370891484e+003 8.0601066e+000
2.4370960928e+003 7.4398828e+000
2.4371030371e+003 7.2399278e+000
2.4371099814e+003 6.6230277e+000
2.4371169258e+003 5.6630148e+000
2.4371238701e+003 5.3532878e+000
2.4371308144e+003 5.1803172e+000
2.4371377588e+003 5.0541361e+000
2.4371447031e+003 4.4700760e+000
2.4371516474e+003 3.9902749e+000
2.4371585918e+003 3.8902215e+000
2.4371655361e+003 2.9500383e+000
2.4371724804e+003 2.9231896e+000
2.4371794248e+003 2.3980185e+000
2.4371863691e+003 2.1940174e+000
2.4371933135e+003 2.3362078e+000
2.4372002578e+003 1.9816702e+000
2.4372072021e+003 1.3878217e+000
2.4372141465e+003 1.1735879e+000
2.4372210908e+003 9.0523097e-001
2.4372280351e+003 9.5288542e-001
2.4372349795e+003 9.8813660e-001
2.4372419238e+003 8.3064826e-001
2.4372488681e+003 7.9407799e-001
2.4372558125e+003 1.1711092e+000
2.4372627568e+003 6.0532042e-001
2.4372697011e+003 5.5876076e-001
2.4372766455e+003 4.5547632e-001
2.4372835898e+003 4.6348347e-001
2.4372905342e+003 8.2446639e-001
2.4372974785e+003 4.2719375e-002
2.4373044228e+003 1.0412076e+000
2.4373113672e+003 4.8109313e-001
2.4373183115e+003 8.9484576e-001
2.4373252558e+003 2.4308688e-001
2.4373322002e+003 2.9371389e-001
2.4373391445e+003 -1.6988674e-001
2.4373460888e+003 -5.9978868e-001
2.4373530332e+003 -8.4418937e-001
2.4373599775e+003 -1.9118242e+000
2.4373669218e+003 -1.5836187e+000
2.4373738662e+003 -9.6537882e-001
2.4373808105e+003 -9.2387069e-001
2.4373877549e+003 7.1123063e-001
2.4373946992e+003 1.9892642e+000
2.4374016435e+003 7.1519842e+000
2.4374085879e+003 1.3154162e+001
2.4374155322e+003 1.8360714e+001
2.4374224765e+003 2.3221774e+001
2.4374294209e+003 2.4458066e+001
2.4374363652e+003 2.4098783e+001
2.4374433095e+003 2.3559062e+001
2.4374502539e+003 2.1910903e+001
2.4374571982e+003 2.0904343e+001
2.4374641425e+003 1.9172174e+001
2.4374710869e+003 1.8854896e+001
2.4374780312e+003 1.7370685e+001
2.4374849756e+003 1.5300629e+001
2.4374919199e+003 1.4962121e+001
2.4374988642e+003 1.3808640e+001
2.4375058086e+003 1.3022801e+001
2.4375127529e+003 1.2136797e+001
2.4375196972e+003 1.1707458e+001
2.4375266416e+003 1.1051571e+001
2.4375335859e+003 9.7828526e+000
2.4375405302e+003 9.7023344e+000
2.4375474746e+003 9.2003810e+000
2.4375544189e+003 8.9759224e+000
2.4375613632e+003 8.6566436e+000
2.4375683076e+003 7.4286706e+000
2.4375752519e+003 7.8551960e+000
2.4375821963e+003 7.3345197e+000
2.4375891406e+003 6.5112723e+000
2.4375960849e+003 5.8935954e+000
2.4376030293e+003 6.2385024e+000
2.4376099736e+003 5.0534879e+000
2.4376169179e+003 4.8967681e+000
2.4376238623e+003 4.8927339e+000
2.4376308066e+003 4.1309351e+000
2.4376377509e+003 4.3363633e+000
2.4376446953e+003 3.5990249e+000
2.4376516396e+003 2.9104587e+000
2.4376585839e+003 2.5596472e+000
2.4376655283e+003 1.8413559e+000
2.4376724726e+003 2.2029649e+000
2.4376794170e+003 1.3014082e+000
2.4376863613e+003 1.1591824e+000
2.4376933056e+003 1.3041550e+000
2.4377002500e+003 1.0626767e+000
2.4377071943e+003 1.1868681e+000
2.4377141386e+003 5.1845417e-001
2.4377210830e+003 7.4639632e-001
2.4377280273e+003 7.3499479e-001
2.4377349716e+003 9.6670264e-001
2.4377419160e+003 8.4085889e-001
2.4377488603e+003 4.8727583e-001
2.4377558046e+003 6.3732875e-001
2.4377627490e+003 9.1075458e-001
2.4377696933e+003 1.5855972e-001
2.4377766377e+003 2.7204444e-001
2.4377835820e+003 1.1315910e-001
2.4377905263e+003 2.6472604e-001
2.4377974707e+003 4.4768736e-001
2.4378044150e+003 6.0506049e-001
2.4378113593e+003 -6.7209722e-003
2.4378183037e+003 -3.1524931e-002
2.4378252480e+003 -2.6467708e-001
2.4378321923e+003 -1.5853975e+000
2.4378391367e+003 -1.0241647e+000
2.4378460810e+003 -8.6326632e-001
2.4378530253e+003 -1.0539376e+000
2.4378599697e+003 -1.3531315e+000
2.4378669140e+003 -5.1974375e-002
2.4378738584e+003 1.6301497e+000
2.4378808027e+003 6.6199860e+000
2.4378877470e+003 1.1755148e+001
2.4378946914e+003 1.7768675e+001
2.4379016357e+003 2.2946982e+001
2.4379085800e+003 2.4817559e+001
2.4379155244e+003 2.4486086e+001
2.4379224687e+003 2.3616564e+001
2.4379294130e+003 2.2621909e+001
2.4379363574e+003 2.0947092e+001
2.4379433017e+003 1.9211285e+001
2.4379502460e+003 1.8362041e+001
2.4379571904e+003 1.7303406e+001
2.4379641347e+003 1.5957774e+001
2.4379710791e+003 1.5379200e+001
2.4379780234e+003 1.4052407e+001
2.4379849677e+003 1.3528348e+001
2.4379919121e+003 1.2842274e+001
2.4379988564e+003 1.1826760e+001
2.4380058007e+003 1.1231241e+001
2.4380127451e+003 1.0456254e+001
2.4380196894e+003 1.0140383e+001
2.4380266337e+003 9.6688851e+000
2.4380335781e+003 9.0513605e+000
2.4380405224e+003 8.4513112e+000
2.4380474667e+003 8.0115994e+000
2.4380544111e+003 7.4085901e+000
2.4380613554e+003 7.2089039e+000
2.4380682998e+003 7.2237242e+000
2.4380752441e+003 6.1884146e+000
2.4380821884e+003 5.9009572e+000
2.4380891328e+003 5.5267512e+000
2.4380960771e+003 4.5864274e+000
2.4381030214e+003 4.4350992e+000
2.4381099658e+003 3.8127314e+000
2.4381169101e+003 3.8458276e+000
2.4381238544e+003 4.2042531e+000
2.4381307988e+003 3.1180719e+000
2.4381377431e+003 2.1573639e+000
2.4381446874e+003 2.2398941e+000
2.4381516318e+003 2.4344255e+000
2.4381585761e+003 2.1977906e+000
2.4381655204e+003 1.4347340e+000
2.4381724648e+003 1.8085081e+000
2.4381794091e+003 1.0677983e+000
2.4381863535e+003 1.0976667e+000
2.4381932978e+003 9.7984201e-001
2.4382002421e+003 8.7091292e-001
2.4382071865e+003 1.0476188e+000
2.4382141308e+003 1.2686829e+000
2.4382210751e+003 8.8030736e-001
2.4382280195e+003 9.4995563e-001
2.4382349638e+003 1.1479908e+000
2.4382419081e+003 9.5675750e-001
2.4382488525e+003 9.9886264e-001
2.4382557968e+003 9.3747437e-001
2.4382627411e+003 6.9482451e-001
2.4382696855e+003 3.4582361e-001
2.4382766298e+003 6.3945271e-001
2.4382835742e+003 1.0529174e+000
2.4382905185e+003 7.3257757e-001
2.4382974628e+003 5.6724958e-001
2.4383044072e+003 -1.0438653e-001
2.4383113515e+003 -6.5174736e-001
2.4383182958e+003 -1.0796762e+000
2.4383252402e+003 -1.5216897e+000
2.4383321845e+003 -1.8066455e+000
2.4383391288e+003 -9.3807257e-001
2.4383460732e+003 -4.6233854e-001
2.4383530175e+003 1.3267810e+000
2.4383599618e+003 6.7361572e+000
2.4383669062e+003 1.1417809e+001
2.4383738505e+003 1.7141122e+001
2.4383807948e+003 2.2808631e+001
2.4383877392e+003 2.4899790e+001
2.4383946835e+003 2.5072461e+001
2.4384016279e+003 2.3682225e+001
2.4384085722e+003 2.3120693e+001
2.4384155165e+003 2.1399448e+001
2.4384224609e+003 2.0284983e+001
2.4384294052e+003 1.8196399e+001
2.4384363495e+003 1.6779241e+001
2.4384432939e+003 1.5987814e+001
2.4384502382e+003 1.5932503e+001
2.4384571825e+003 1.4870265e+001
2.4384641269e+003 1.3312503e+001
2.4384710712e+003 1.3019126e+001
2.4384780155e+003 1.2185924e+001
2.4384849599e+003 1.1272945e+001
2.4384919042e+003 1.0928031e+001
2.4384988486e+003 1.0732696e+001
2.4385057929e+003 9.9939293e+000
2.4385127372e+003 9.7590475e+000
2.4385196816e+003 7.7914943e+000
2.4385266259e+003 8.1542035e+000
2.4385335702e+003 7.4653199e+000
2.4385405146e+003 7.7377501e+000
2.4385474589e+003 6.7513541e+000
2.4385544032e+003 6.9069792e+000
2.4385613476e+003 6.4774556e+000
2.4385682919e+003 5.7403724e+000
2.4385752362e+003 5.3188160e+000
2.4385821806e+003 4.9876731e+000
2.4385891249e+003 4.7660771e+000
2.4385960692e+003 4.4925493e+000
2.4386030136e+003 3.3625828e+000
2.4386099579e+003 2.8064939e+000
2.4386169023e+003 3.0273000e+000
2.4386238466e+003 2.1766051e+000
2.4386307909e+003 2.5737827e+000
2.4386377353e+003 1.9458622e+000
2.4386446796e+003 2.1364272e+000
2.4386516239e+003 1.5815530e+000
2.4386585683e+003 2.1348813e+000
2.4386655126e+003 1.5440432e+000
2.4386724569e+003 1.1041228e+000
2.4386794013e+003 9.4971924e-001
2.4386863456e+003 1.2930506e+000
2.4386932899e+003 1.2447037e+000
2.4387002343e+003 9.0618764e-001
2.4387071786e+003 1.3188656e+000
2.4387141229e+003 4.9702889e-001
2.4387210673e+003 8.8580993e-001
2.4387280116e+003 7.3797153e-001
2.4387349560e+003 5.1882556e-001
2.4387419003e+003 6.8661535e-001
2.4387488446e+003 8.6576493e-001
2.4387557890e+003 7.8315618e-001
2.4387627333e+003 9.9327333e-001
2.4387696776e+003 8.0453493e-001
2.4387766220e+003 2.7785479e-001
2.4387835663e+003 2.4795625e-001
2.4387905106e+003 -1.0229659e+000
2.4387974550e+003 -1.1771920e+000
2.4388043993e+003 -8.5993194e-001
2.4388113436e+003 -1.3571578e+000
2.4388182880e+003 -7.4421632e-001
2.4388252323e+003 -3.6212604e-001
2.4388321766e+003 8.8317306e-001
2.4388391210e+003 4.2453317e+000
2.4388460653e+003 1.0793466e+001
2.4388530097e+003 1.6154270e+001
2.4388599540e+003 2.1374814e+001
2.4388668983e+003 2.4632039e+001
2.4388738427e+003 2.5056765e+001
2.4388807870e+003 2.4238252e+001
2.4388877313e+003 2.2887339e+001
2.4388946757e+003 2.1507978e+001
2.4389016200e+003 2.0306915e+001
2.4389085643e+003 1.9206973e+001
2.4389155087e+003 1.7893045e+001
2.4389224530e+003 1.7164416e+001
2.4389293973e+003 1.5668494e+001
2.4389363417e+003 1.4656847e+001
2.4389432860e+003 1.3485100e+001
2.4389502303e+003 1.2858344e+001
2.4389571747e+003 1.2759483e+001
2.4389641190e+003 1.1940510e+001
2.4389710633e+003 1.0943076e+001
2.4389780077e+003 1.0881754e+001
2.4389849520e+003 9.6287492e+000
2.4389918964e+003 9.6567743e+000
2.4389988407e+003 8.9887733e+000
2.4390057850e+003 8.4629667e+000
2.4390127294e+003 8.0211524e+000
2.4390196737e+003 7.3044287e+000
2.4390266180e+003 7.2567354e+000
2.4390335624e+003 6.9304674e+000
2.4390405067e+003 6.3903083e+000
2.4390474510e+003 6.1714326e+000
2.4390543954e+003 5.1853409e+000
2.4390613397e+003 4.5526177e+000
2.4390682840e+003 4.2658573e+000
2.4390752284e+003 4.6353217e+000
2.4390821727e+003 3.7403782e+000
2.4390891170e+003 3.4374158e+000
2.4390960614e+003 3.1439760e+000
2.4391030057e+003 2.6234291e+000
2.4391099501e+003 2.6160006e+000
2.4391168944e+003 2.5237319e+000
2.4391238387e+003 1.7304346e+000
2.4391307831e+003 2.0748756e+000
2.4391377274e+003 1.5691508e+000
2.4391446717e+003 1.2129006e+000
2.4391516161e+003 1.8881247e+000
2.4391585604e+003 1.2512266e+000
2.4391655047e+003 1.1566606e+000
2.4391724491e+003 1.1354405e+000
2.4391793934e+003 1.2133317e+000
2.4391863377e+003 1.2517194e+000
2.4391932821e+003 1.0375221e+000
2.4392002264e+003 8.1381826e-001
2.4392071707e+003 9.7215271e-001
2.4392141151e+003 1.0751906e+000
2.4392210594e+003 1.1439479e+000
2.4392280037e+003 7.1558333e-001
2.4392349481e+003 8.5404153e-001
2.4392418924e+003 1.2895500e+000
2.4392488368e+003 1.0867626e+000
2.4392557811e+003 4.7338604e-001
2.4392627254e+003 2.1566917e-001
2.4392696698e+003 8.3276319e-002
2.4392766141e+003 -9.5735958e-001
2.4392835584e+003 -9.5713146e-001
2.4392905028e+003 -1.5234910e+000
2.4392974471e+003 -8.0138882e-001
2.4393043914e+003 -4.4112667e-001
2.4393113358e+003 1.0198743e+000
2.4393182801e+003 4.0684492e+000
2.4393252244e+003 9.9187660e+000
2.4393321688e+003 1.4765137e+001
2.4393391131e+003 2.1062177e+001
2.4393460574e+003 2.4790786e+001
2.4393530018e+003 2.5371418e+001
2.4393599461e+003 2.4288531e+001
2.4393668904e+003 2.3652817e+001
2.4393738348e+003 2.2025443e+001
2.4393807791e+003 2.0535319e+001
2.4393877234e+003 1.9182536e+001
2.4393946678e+003 1.7522858e+001
2.4394016121e+003 1.7310459e+001
2.4394085565e+003 1.6470442e+001
2.4394155008e+003 1.4646575e+001
2.4394224451e+003 1.4069643e+001
2.4394293895e+003 1.3269056e+001
2.4394363338e+003 1.2298621e+001
2.4394432781e+003 1.1525225e+001
2.4394502225e+003 1.1041508e+001
2.4394571668e+003 1.0244889e+001
2.4394641111e+003 1.0077489e+001
2.4394710555e+003 9.2062418e+000
2.4394779998e+003 9.0086516e+000
2.4394849441e+003 8.4574574e+000
2.4394918885e+003 8.3789387e+000
2.4394988328e+003 7.2242093e+000
2.4395057771e+003 7.7326057e+000
2.4395127215e+003 6.8057511e+000
2.4395196658e+003 6.9514167e+000
2.4395266101e+003 5.9992949e+000
2.4395335545e+003 5.6453317e+000
2.4395404988e+003 5.1284089e+000
2.4395474431e+003 4.9213171e+000
2.4395543875e+003 4.2485190e+000
2.4395613318e+003 3.5807780e+000
2.4395682762e+003 3.4704335e+000
2.4395752205e+003 3.2606561e+000
2.4395821648e+003 2.7753981e+000
2.4395891092e+003 2.3668682e+000
2.4395960535e+003 1.9665254e+000
2.4396029978e+003 1.8877413e+000
2.4396099422e+003 1.6651244e+000
2.4396168865e+003 1.8173126e+000
2.4396238308e+003 1.5026619e+000
2.4396307752e+003 1.4424486e+000
2.4396377195e+003 1.2051560e+000
2.4396446638e+003 1.3046797e+000
2.4396516082e+003 1.7420876e+000
2.4396585525e+003 1.3876919e+000
2.4396654968e+003 1.0343670e+000
2.4396724412e+003 1.1681408e+000
2.4396793855e+003 1.2542662e+000
2.4396863298e+003 1.1837204e+000
2.4396932742e+003 1.1752964e+000
2.4397002185e+003 7.7511014e-001
2.4397071628e+003 9.8307042e-001
2.4397141072e+003 8.5285125e-001
2.4397210515e+003 1.0801837e+000
2.4397279959e+003 1.0733481e+000
2.4397349402e+003 5.4942125e-001
2.4397418845e+003 3.0502472e-001
2.4397488289e+003 2.2441632e-001
2.4397557732e+003 -7.9412778e-001
2.4397627175e+003 -6.4040076e-001
2.4397696619e+003 -1.2386011e+000
2.4397766062e+003 -4.5777347e-001
2.4397835505e+003 -1.0773840e-001
2.4397904949e+003 1.2920722e-001
2.4397974392e+003 3.4826590e+000
2.4398043835e+003 8.7254625e+000
2.4398113279e+003 1.4559503e+001
2.4398182722e+003 2.0373061e+001
2.4398252165e+003 2.4124851e+001
2.4398321609e+003 2.5290435e+001
2.4398391052e+003 2.5171423e+001
2.4398460495e+003 2.3147385e+001
2.4398529939e+003 2.1823070e+001
2.4398599382e+003 2.0967285e+001
2.4398668825e+003 1.8994965e+001
2.4398738269e+003 1.8229584e+001
2.4398807712e+003 1.6839941e+001
2.4398877155e+003 1.6051833e+001
2.4398946599e+003 1.5197697e+001
2.4399016042e+003 1.4243120e+001
2.4399085485e+003 1.3476699e+001
2.4399154929e+003 1.2768926e+001
2.4399224372e+003 1.1788736e+001
2.4399293816e+003 1.1233294e+001
2.4399363259e+003 1.0883567e+001
2.4399432702e+003 1.0249268e+001
2.4399502146e+003 9.6425524e+000
2.4399571589e+003 9.6689506e+000
2.4399641032e+003 9.0909049e+000
2.4399710476e+003 8.0254308e+000
2.4399779919e+003 7.9741028e+000
2.4399849362e+003 7.5374132e+000
2.4399918806e+003 6.5973584e+000
2.4399988249e+003 6.5524767e+000
2.4400057692e+003 6.3777703e+000
2.4400127136e+003 5.2336840e+000
2.4400196579e+003 5.1876627e+000
2.4400266022e+003 4.9537735e+000
2.4400335466e+003 3.9607735e+000
2.4400404909e+003 4.7214129e+000
2.4400474352e+003 4.0343483e+000
2.4400543796e+003 3.7221721e+000
2.4400613239e+003 3.0327487e+000
2.4400682682e+003 2.4979782e+000
2.4400752126e+003 2.6895010e+000
2.4400821569e+003 2.0595999e+000
2.4400891012e+003 2.4429229e+000
2.4400960456e+003 1.7131740e+000
2.4401029899e+003 1.5673878e+000
2.4401099342e+003 1.7224413e+000
2.4401168786e+003 1.0831295e+000
2.4401238229e+003 1.0650973e+000
2.4401377116e+003 1.0882559e+000
2.4401446559e+003 9.2445632e-001
2.4401516003e+003 1.2605341e+000
2.4401585446e+003 1.8363613e+000
2.4401654889e+003 1.5913541e+000
2.4401724333e+003 1.0580852e+000
2.4401793776e+003 1.7696071e+000
2.4401863219e+003 8.6643069e-001
2.4401932663e+003 1.1965331e+000
2.4402002106e+003 1.1024990e+000
2.4402071549e+003 9.2971701e-001
2.4402140993e+003 1.3513454e+000
2.4402210436e+003 8.1708840e-001
2.4402279879e+003 6.0038125e-002
2.4402349323e+003 -3.2190667e-001
2.4402418766e+003 -7.7384000e-001
2.4402488209e+003 -9.9839708e-001
2.4402557653e+003 -1.4740045e+000
2.4402627096e+003 -8.5316590e-001
2.4402696539e+003 1.5820472e-001
2.4402765983e+003 2.5806421e+000
2.4402835426e+003 8.0805934e+000
2.4402904869e+003 1.3601364e+001
2.4402974313e+003 1.9641444e+001
2.4403043756e+003 2.4340219e+001
2.4403113199e+003 2.5605323e+001
2.4403182643e+003 2.4240872e+001
2.4403252086e+003 2.3804090e+001
2.4403321529e+003 2.2147538e+001
2.4403390973e+003 2.1551648e+001
2.4403460416e+003 1.9529948e+001
2.4403529859e+003 1.8233198e+001
2.4403599303e+003 1.7670341e+001
2.4403668746e+003 1.6156768e+001
2.4403738189e+003 1.5520142e+001
2.4403807633e+003 1.4682576e+001
2.4403877076e+003 1.4117837e+001
2.4403946519e+003 1.2876987e+001
2.4404015963e+003 1.1968520e+001
2.4404085406e+003 1.1304198e+001
2.4404154850e+003 1.0845063e+001
2.4404224293e+003 1.0435218e+001
2.4404293736e+003 9.8625482e+000
2.4404363180e+003 8.7985828e+000
2.4404432623e+003 8.8244234e+000
2.4404502066e+003 7.9038577e+000
2.4404571510e+003 7.7864005e+000
2.4404640953e+003 7.3292875e+000
2.4404710396e+003 7.2305603e+000
2.4404779840e+003 6.2066405e+000
2.4404849283e+003 6.1260001e+000
2.4404918726e+003 5.7818097e+000
2.4404988170e+003 5.7226578e+000
2.4405057613e+003 4.3704669e+000
2.4405127056e+003 4.4282923e+000
2.4405196500e+003 4.4891616e+000
2.4405265943e+003 4.0596265e+000
2.4405335386e+003 3.7738490e+000
2.4405404830e+003 3.1742369e+000
2.4405474273e+003 2.8239272e+000
2.4405543716e+003 2.6174169e+000
2.4405613160e+003 2.2306050e+000
2.4405682603e+003 1.8595669e+000
2.4405752046e+003 1.5901665e+000
2.4405821490e+003 1.5835981e+000
2.4405890933e+003 1.4985449e+000
2.4405960376e+003 1.3269669e+000
2.4406029820e+003 1.3831842e+000
2.4406099263e+003 9.1740729e-001
2.4406168706e+003 1.4931469e+000
2.4406238150e+003 1.4883487e+000
2.4406307593e+003 1.0307058e+000
2.4406377036e+003 2.6027299e-001
2.4406446480e+003 1.0208842e+000
2.4406515923e+003 1.5614935e+000
2.4406585366e+003 1.0134831e+000
2.4406654810e+003 3.4813639e-001
2.4406724253e+003 9.4056222e-001
2.4406793696e+003 9.1511986e-001
2.4406863140e+003 4.9423326e-001
2.4406932583e+003 2.2667660e-001
2.4407002026e+003 4.9335042e-001
2.4407071470e+003 2.0385583e-001
2.4407140913e+003 -4.3768514e-001
2.4407210356e+003 -1.3148117e+000
2.4407279800e+003 -1.0818766e+000
2.4407349243e+003 -1.2563942e+000
2.4407418686e+003 -5.0141118e-001
2.4407488130e+003 4.7677451e-001
2.4407557573e+003 2.0796736e+000
2.4407627016e+003 6.8081052e+000
2.4407696460e+003 1.2715900e+001
2.4407765903e+003 1.7975828e+001
2.4407835346e+003 2.3584828e+001
2.4407904790e+003 2.5267752e+001
2.4407974233e+003 2.4830198e+001
2.4408043677e+003 2.4157538e+001
2.4408113120e+003 2.2548043e+001
2.4408182563e+003 2.1352003e+001
2.4408252007e+003 1.9257267e+001
2.4408321450e+003 1.9377023e+001
2.4408390893e+003 1.7356542e+001
2.4408460337e+003 1.6530021e+001
2.4408529780e+003 1.4998066e+001
2.4408599223e+003 1.4822124e+001
2.4408668667e+003 1.2923401e+001
2.4408738110e+003 1.2723899e+001
2.4408807553e+003 1.2420616e+001
2.4408876997e+003 1.1480782e+001
2.4408946440e+003 1.0794473e+001
2.4409015883e+003 1.0464314e+001
2.4409085327e+003 1.0053452e+001
2.4409154770e+003 9.1943363e+000
2.4409224213e+003 8.5838259e+000
2.4409293657e+003 7.8420005e+000
2.4409363100e+003 8.0816767e+000
2.4409432543e+003 7.2708143e+000
2.4409501987e+003 7.0343637e+000
2.4409571430e+003 6.5315427e+000
2.4409640873e+003 6.6012867e+000
2.4409710317e+003 6.3717238e+000
2.4409779760e+003 5.2358718e+000
2.4409849203e+003 5.3955759e+000
2.4409918647e+003 4.7036662e+000
2.4409988090e+003 3.9610219e+000
2.4410057533e+003 4.1632287e+000
2.4410126977e+003 3.8303241e+000
2.4410196420e+003 3.6317256e+000
2.4410265863e+003 3.0503003e+000
2.4410335307e+003 2.6945878e+000
2.4410404750e+003 2.5918597e+000
2.4410474193e+003 1.5697820e+000
2.4410543637e+003 1.8337435e+000
2.4410613080e+003 1.8717007e+000
2.4410682523e+003 1.8265660e+000
2.4410751967e+003 1.1848369e+000
2.4410821410e+003 1.4268711e+000
2.4410890853e+003 1.8205439e+000
2.4410960297e+003 9.7728250e-001
2.4411029740e+003 1.3568427e+000
2.4411099183e+003 1.3756965e+000
2.4411168627e+003 1.3461610e+000
2.4411238070e+003 1.0740095e+000
2.4411307513e+003 1.0167801e+000
2.4411376957e+003 9.3828333e-001
2.4411446400e+003 8.9810292e-001
2.4411515843e+003 1.7730333e+000
2.4411585287e+003 1.2794937e+000
2.4411654730e+003 1.3100956e+000
2.4411724173e+003 1.1725590e+000
2.4411793617e+003 8.0628528e-001
2.4411863060e+003 -1.5453007e-001
2.4411932503e+003 -8.8850903e-002
2.4412001947e+003 -1.0813524e+000
2.4412071390e+003 -6.7384326e-001
2.4412140833e+003 -6.4132979e-001
2.4412210277e+003 -6.7371278e-001
2.4412279720e+003 -1.0088806e-001
2.4412349163e+003 2.1324902e+000
2.4412418607e+003 5.7910805e+000
2.4412488050e+003 1.1740056e+001
2.4412557493e+003 1.7640868e+001
2.4412626937e+003 2.2736133e+001
2.4412696380e+003 2.5559586e+001
2.4412765823e+003 2.5431407e+001
2.4412835267e+003 2.4011118e+001
2.4412904710e+003 2.2811836e+001
2.4412974153e+003 2.1754258e+001
2.4413043597e+003 2.0242669e+001
2.4413113040e+003 1.8599020e+001
2.4413182483e+003 1.7570387e+001
2.4413251927e+003 1.6324711e+001
2.4413321370e+003 1.6085967e+001
2.4413390813e+003 1.4672030e+001
2.4413460257e+003 1.4038138e+001
2.4413529700e+003 1.3327183e+001
2.4413599143e+003 1.2095005e+001
2.4413668587e+003 1.1670516e+001
2.4413738030e+003 1.1032882e+001
2.4413807473e+003 1.0346734e+001
2.4413876917e+003 9.8266843e+000
2.4413946360e+003 9.4385494e+000
2.4414015803e+003 8.9918567e+000
2.4414085247e+003 9.1031247e+000
2.4414154690e+003 8.0683519e+000
2.4414224133e+003 7.5034072e+000
2.4414293577e+003 6.9759190e+000
2.4414363020e+003 6.1175774e+000
2.4414432463e+003 6.1814507e+000
2.4414501907e+003 5.7511531e+000
2.4414571350e+003 5.7711472e+000
2.4414640793e+003 5.4308884e+000
2.4414710237e+003 4.2328640e+000
2.4414779680e+003 4.7271759e+000
2.4414849123e+003 3.9591843e+000
2.4414918567e+003 3.5793649e+000
2.4414988010e+003 3.2352631e+000
2.4415057453e+003 3.2278122e+000
2.4415126897e+003 2.2148642e+000
2.4415196340e+003 2.6094006e+000
2.4415265783e+003 2.1977944e+000
2.4415335227e+003 1.6935300e+000
2.4415404670e+003 1.8180328e+000
2.4415474113e+003 1.8581358e+000
2.4415543557e+003 1.7771115e+000
2.4415613000e+003 1.0774814e+000
2.4415682443e+003 1.8605562e+000
2.4415751887e+003 1.1701598e+000
2.4415821330e+003 1.8325218e+000
2.4415890773e+003 1.0133331e+000
2.4415960217e+003 5.8892500e-001
2.4416029660e+003 1.1096404e+000
2.4416099103e+003 1.2822932e+000
2.4416168547e+003 1.1891756e+000
2.4416237990e+003 1.0843452e+000
2.4416307433e+003 1.0131794e+000
2.4416376877e+003 1.0673429e+000
2.4416446320e+003 6.8354757e-001
2.4416515763e+003 9.3671354e-001
2.4416585207e+003 2.7518236e-001
2.4416654650e+003 4.7713542e-001
2.4416724093e+003 -4.5161396e-001
2.4416793537e+003 -8.2391764e-001
2.4416862980e+003 -8.7356479e-001
2.4416932423e+003 -1.0374954e+000
2.4417001867e+003 -1.6441960e+000
2.4417071310e+003 -7.7063979e-001
2.4417140753e+003 1.7627123e+000
2.4417210197e+003 5.2653467e+000
2.4417279640e+003 1.1354501e+001
2.4417349083e+003 1.6489000e+001
2.4417418527e+003 2.2242421e+001
2.4417487970e+003 2.5009602e+001
2.4417557413e+003 2.5710744e+001
2.4417626857e+003 2.4795023e+001
2.4417696300e+003 2.3489240e+001
2.4417765743e+003 2.1499041e+001
2.4417835187e+003 2.0486510e+001
2.4417904630e+003 1.9309037e+001
2.4417974073e+003 1.7539523e+001
2.4418043517e+003 1.6835115e+001
2.4418112960e+003 1.6046850e+001
2.4418182403e+003 1.5053394e+001
2.4418251847e+003 1.3927283e+001
2.4418321290e+003 1.2690701e+001
2.4418390733e+003 1.2443425e+001
2.4418460177e+003 1.2323202e+001
2.4418529620e+003 1.1001816e+001
2.4418599063e+003 1.0154163e+001
2.4418668507e+003 9.5844332e+000
2.4418737950e+003 9.3940239e+000
2.4418807393e+003 8.8782440e+000
2.4418876837e+003 8.4330547e+000
2.4418946280e+003 8.4076606e+000
2.4419015723e+003 8.1043687e+000
2.4419085167e+003 6.6600476e+000
2.4419154610e+003 6.5866749e+000
2.4419224053e+003 6.4689092e+000
2.4419293497e+003 6.0074817e+000
2.4419362940e+003 5.9175569e+000
2.4419432383e+003 4.9012299e+000
2.4419501826e+003 5.0281699e+000
2.4419571270e+003 4.3373913e+000
2.4419640713e+003 3.3851051e+000
2.4419710156e+003 3.4709242e+000
2.4419779600e+003 3.5778008e+000
2.4419849043e+003 3.1846866e+000
2.4419918486e+003 2.6688327e+000
2.4419987930e+003 2.4250876e+000
2.4420057373e+003 2.4303560e+000
2.4420126816e+003 1.9565251e+000
2.4420196260e+003 1.8159100e+000
2.4420265703e+003 1.7711070e+000
2.4420335146e+003 1.2553253e+000
2.4420404590e+003 1.2285560e+000
2.4420474033e+003 1.5102324e+000
2.4420543476e+003 1.6643868e+000
2.4420612920e+003 1.3912985e+000
2.4420682363e+003 1.4210793e+000
2.4420751806e+003 1.5058142e+000
2.4420821250e+003 1.3395788e+000
2.4420890693e+003 7.1708271e-001
2.4420960136e+003 1.3015179e+000
2.4421029580e+003 9.6514118e-001
2.4421099023e+003 1.2753665e+000
2.4421168466e+003 1.5735834e+000
2.4421237910e+003 1.1301247e+000
2.4421307353e+003 6.0792882e-001
2.4421376796e+003 8.7006951e-001
2.4421446240e+003 -1.3394368e-001
2.4421515683e+003 2.1821979e-001
2.4421585126e+003 -6.0896167e-001
2.4421654570e+003 -9.5043056e-001
2.4421724013e+003 -6.7878083e-001
2.4421793456e+003 -7.5039278e-001
2.4421862900e+003 -5.1335208e-001
2.4421932343e+003 9.9162632e-001
2.4422001786e+003 4.2323356e+000
2.4422071230e+003 1.0395080e+001
2.4422140673e+003 1.5320185e+001
2.4422210116e+003 2.1632747e+001
2.4422279560e+003 2.5103587e+001
2.4422349003e+003 2.5120320e+001
2.4422418446e+003 2.4398058e+001
2.4422487890e+003 2.3645766e+001
2.4422557333e+003 2.2157633e+001
2.4422626776e+003 2.0284400e+001
2.4422696220e+003 1.8940789e+001
2.4422765663e+003 1.7800529e+001
2.4422835106e+003 1.6671840e+001
2.4422904550e+003 1.5683720e+001
2.4422973993e+003 1.4775686e+001
2.4423043436e+003 1.4134622e+001
2.4423112880e+003 1.3502868e+001
2.4423182323e+003 1.2299918e+001
2.4423251766e+003 1.1971522e+001
2.4423321210e+003 1.1596221e+001
2.4423390653e+003 1.0480476e+001
2.4423460096e+003 1.0208539e+001
2.4423529540e+003 9.4441737e+000
2.4423598983e+003 9.4392673e+000
2.4423668426e+003 9.0839664e+000
2.4423737870e+003 8.2387685e+000
2.4423807313e+003 7.6119156e+000
2.4423876756e+003 7.8055128e+000
2.4423946199e+003 6.5857564e+000
2.4424015643e+003 6.8827356e+000
2.4424085086e+003 6.2833991e+000
2.4424154529e+003 5.7359846e+000
2.4424223973e+003 5.5269435e+000
2.4424293416e+003 5.0429385e+000
2.4424362859e+003 4.4700601e+000
2.4424432303e+003 3.8784795e+000
2.4424501746e+003 3.4172648e+000
2.4424571189e+003 3.2350393e+000
2.4424640633e+003 3.3372337e+000
2.4424710076e+003 2.8567823e+000
2.4424779519e+003 2.0899219e+000
2.4424848963e+003 2.3956931e+000
2.4424918406e+003 1.9635308e+000
2.4424987849e+003 2.0953632e+000
2.4425057293e+003 2.0140826e+000
2.4425126736e+003 1.3194303e+000
2.4425196179e+003 1.6121178e+000
2.4425265623e+003 1.7051895e+000
2.4425335066e+003 9.6669243e-001
2.4425404509e+003 1.3775922e+000
2.4425473953e+003 1.2874637e+000
2.4425543396e+003 9.9495333e-001
2.4425612839e+003 1.4262218e+000
2.4425682283e+003 1.2121031e+000
2.4425751726e+003 6.1617576e-001
2.4425821169e+003 1.1030292e+000
2.4425890613e+003 1.0454164e+000
2.4425960056e+003 1.0331808e+000
2.4426029499e+003 8.2300188e-001
2.4426098943e+003 1.0863564e+000
2.4426168386e+003 6.8266340e-001
2.4426237829e+003 7.1305507e-001
2.4426307273e+003 -2.6984868e-001
2.4426376716e+003 -3.0612201e-001
2.4426446159e+003 -7.5482917e-001
2.4426515603e+003 -1.0701158e+000
2.4426585046e+003 -5.3125951e-001
2.4426654489e+003 -8.7718903e-001
2.4426723933e+003 1.1716480e+000
2.4426793376e+003 3.5076396e+000
2.4426862819e+003 8.8295336e+000
2.4426932262e+003 1.4726278e+001
2.4427001706e+003 2.0831289e+001
2.4427071149e+003 2.4798866e+001
2.4427140592e+003 2.5988059e+001
2.4427210036e+003 2.4743484e+001
2.4427279479e+003 2.3393835e+001
2.4427348922e+003 2.1807891e+001
2.4427418366e+003 2.0695200e+001
2.4427487809e+003 1.8836935e+001
2.4427557252e+003 1.7978814e+001
2.4427626696e+003 1.6938343e+001
2.4427696139e+003 1.6390803e+001
2.4427765582e+003 1.4806346e+001
2.4427835026e+003 1.4255492e+001
2.4427904469e+003 1.4204149e+001
2.4427973912e+003 1.2930800e+001
2.4428043356e+003 1.1682658e+001
2.4428112799e+003 1.1270249e+001
2.4428182242e+003 1.0939215e+001
2.4428251686e+003 9.7934831e+000
2.4428321129e+003 9.8425058e+000
2.4428390572e+003 8.4898741e+000
2.4428460016e+003 8.9676645e+000
2.4428529459e+003 8.1118628e+000
2.4428598902e+003 7.5720119e+000
2.4428668346e+003 7.2203503e+000
2.4428737789e+003 7.0560725e+000
2.4428807232e+003 6.7180060e+000
2.4428876676e+003 5.8336724e+000
2.4428946119e+003 5.6894981e+000
2.4429015562e+003 5.3186631e+000
2.4429085006e+003 4.9396911e+000
2.4429154449e+003 5.1248494e+000
2.4429223892e+003 3.6819267e+000
2.4429293336e+003 3.5610203e+000
2.4429362779e+003 3.2993192e+000
2.4429432222e+003 2.6914911e+000
2.4429501666e+003 2.6013949e+000
2.4429571109e+003 2.4040681e+000
2.4429640552e+003 1.6714710e+000
2.4429709995e+003 2.4760404e+000
2.4429779439e+003 1.8035834e+000
2.4429848882e+003 1.3896827e+000
2.4429918325e+003 1.4865073e+000
2.4429987769e+003 1.1309935e+000
2.4430057212e+003 1.3455675e+000
2.4430126655e+003 1.1258855e+000
2.4430196099e+003 1.5526431e+000
2.4430265542e+003 1.9579610e+000
2.4430334985e+003 1.2987185e+000
2.4430404429e+003 1.4407931e+000
2.4430473872e+003 1.5153187e+000
2.4430543315e+003 9.0321382e-001
2.4430612759e+003 1.0637144e+000
2.4430682202e+003 1.1975868e+000
2.4430751645e+003 2.7355875e-001
2.4430821089e+003 1.2711131e+000
2.4430890532e+003 7.1745569e-001
2.4430959975e+003 6.0745278e-001
2.4431029419e+003 6.2352681e-001
2.4431098862e+003 -1.0487632e-001
2.4431168305e+003 -8.3057958e-001
2.4431237749e+003 -9.9107139e-001
2.4431307192e+003 -1.0586439e+000
2.4431376635e+003 -1.2141320e+000
2.4431446079e+003 -3.0411924e-001
2.4431515522e+003 8.9393167e-001
2.4431584965e+003 3.3936537e+000
2.4431654409e+003 8.1123424e+000
2.4431723852e+003 1.4268190e+001
2.4431793295e+003 2.0204070e+001
2.4431862739e+003 2.4333745e+001
2.4431932182e+003 2.5262589e+001
2.4432001625e+003 2.4544499e+001
2.4432071068e+003 2.3481376e+001
2.4432140512e+003 2.1881680e+001
2.4432209955e+003 2.0669783e+001
2.4432279398e+003 1.9808252e+001
2.4432348842e+003 1.8625039e+001
2.4432418285e+003 1.6960445e+001
2.4432487728e+003 1.6114954e+001
2.4432557172e+003 1.5182539e+001
2.4432626615e+003 1.4439336e+001
2.4432696058e+003 1.3484883e+001
2.4432765502e+003 1.3046093e+001
2.4432834945e+003 1.2411418e+001
2.4432904388e+003 1.0893300e+001
2.4432973832e+003 1.1248074e+001
2.4433043275e+003 1.0172715e+001
2.4433112718e+003 9.8056446e+000
2.4433182162e+003 8.8242492e+000
2.4433251605e+003 9.0020939e+000
2.4433321048e+003 8.2009938e+000
2.4433390492e+003 8.4105652e+000
2.4433459935e+003 7.4391197e+000
2.4433529378e+003 6.7525906e+000
2.4433598822e+003 6.8157395e+000
2.4433668265e+003 6.4167515e+000
2.4433737708e+003 6.1620456e+000
2.4433807152e+003 5.4722515e+000
2.4433876595e+003 5.3891569e+000
2.4433946038e+003 4.5998406e+000
2.4434015482e+003 4.6313876e+000
2.4434084925e+003 4.3527194e+000
2.4434154368e+003 3.8149697e+000
2.4434223812e+003 3.3492342e+000
2.4434293255e+003 2.4758497e+000
2.4434362698e+003 2.8946039e+000
2.4434432141e+003 2.6130867e+000
2.4434501585e+003 2.3984191e+000
2.4434571028e+003 2.1706808e+000
2.4434640471e+003 1.8740188e+000
2.4434709915e+003 1.6799744e+000
2.4434779358e+003 1.3380649e+000
2.4434848801e+003 1.6457987e+000
2.4434918245e+003 1.8117140e+000
2.4434987688e+003 1.9838819e+000
2.4435057131e+003 1.1601952e+000
2.4435126575e+003 2.2151580e+000
2.4435196018e+003 8.4332444e-001
2.4435265461e+003 1.4411111e+000
2.4435334905e+003 1.5315152e+000
2.4435404348e+003 1.3165535e+000
2.4435473791e+003 7.6615771e-001
2.4435543235e+003 8.2873799e-001
2.4435612678e+003 7.2042361e-001
2.4435682121e+003 1.4523372e+000
2.4435751565e+003 1.1469690e+000
2.4435821008e+003 6.2758056e-001
2.4435890451e+003 2.0374979e-001
2.4435959895e+003 -4.7897979e-001
2.4436029338e+003 -1.0386461e+000
2.4436098781e+003 -8.7721868e-001
2.4436168225e+003 -7.4862104e-001
2.4436237668e+003 -1.7903208e-001
2.4436307111e+003 4.1462285e-001
2.4436376555e+003 2.5065310e+000
2.4436445998e+003 7.1205801e+000
2.4436515441e+003 1.3033887e+001
2.4436584884e+003 1.8666512e+001
2.4436654328e+003 2.3637010e+001
2.4436723771e+003 2.5662989e+001
2.4436793214e+003 2.5457444e+001
2.4436862658e+003 2.3466635e+001
2.4436932101e+003 2.2791354e+001
2.4437001544e+003 2.1154927e+001
2.4437070988e+003 1.9468034e+001
2.4437140431e+003 1.8961977e+001
2.4437209874e+003 1.7452541e+001
2.4437279318e+003 1.6648816e+001
2.4437348761e+003 1.5490115e+001
2.4437418204e+003 1.4499235e+001
2.4437487648e+003 1.3488001e+001
2.4437557091e+003 1.3396605e+001
2.4437626534e+003 1.2317743e+001
2.4437695978e+003 1.1578007e+001
2.4437765421e+003 1.1188616e+001
2.4437834864e+003 1.0457597e+001
2.4437904308e+003 1.0005250e+001
2.4437973751e+003 9.4812555e+000
2.4438043194e+003 8.8821918e+000
2.4438112638e+003 8.6415478e+000
2.4438182081e+003 8.0876110e+000
2.4438251524e+003 7.1732598e+000
2.4438320968e+003 7.4286001e+000
2.4438390411e+003 6.6752479e+000
2.4438459854e+003 6.4027878e+000
2.4438529298e+003 6.0232378e+000
2.4438598741e+003 5.8870240e+000
2.4438668184e+003 5.0574311e+000
2.4438737627e+003 4.9461276e+000
2.4438807071e+003 4.0402420e+000
2.4438876514e+003 3.8330819e+000
2.4438945957e+003 3.0736711e+000
2.4439015401e+003 3.1663020e+000
2.4439084844e+003 2.8978491e+000
2.4439154287e+003 2.7617246e+000
2.4439223731e+003 2.4252374e+000
2.4439293174e+003 2.1214621e+000
2.4439362617e+003 1.6716698e+000
2.4439432061e+003 1.8752313e+000
2.4439501504e+003 1.7151187e+000
2.4439570947e+003 2.0054642e+000
2.4439640391e+003 1.3896051e+000
2.4439709834e+003 1.8627134e+000
2.4439779277e+003 1.8389887e+000
2.4439848721e+003 1.5706839e+000
2.4439918164e+003 1.4255312e+000
2.4439987607e+003 1.7227757e+000
2.4440057051e+003 1.8687220e+000
2.4440126494e+003 1.4788713e+000
2.4440195937e+003 1.2082694e+000
2.4440265381e+003 1.0320073e+000
2.4440334824e+003 8.9725688e-001
2.4440404267e+003 9.0688104e-001
2.4440473711e+003 1.2914922e+000
2.4440543154e+003 8.8505486e-001
2.4440612597e+003 7.5914979e-001
2.4440682041e+003 2.6488035e-001
2.4440751484e+003 -5.0024021e-001
2.4440820927e+003 -2.1638021e-001
2.4440890370e+003 -1.3000770e+000
2.4440959814e+003 -1.2157047e+000
2.4441029257e+003 -2.4252014e-001
2.4441098700e+003 3.2397028e-001
2.4441168144e+003 1.8898677e+000
2.4441237587e+003 6.3179706e+000
2.4441307030e+003 1.2033960e+001
2.4441376474e+003 1.8706656e+001
2.4441445917e+003 2.3177513e+001
2.4441515360e+003 2.5772994e+001
2.4441584804e+003 2.4982460e+001
2.4441654247e+003 2.3923055e+001
2.4441723690e+003 2.3211322e+001
2.4441793134e+003 2.1573137e+001
2.4441862577e+003 2.0054990e+001
2.4441932020e+003 1.8697491e+001
2.4442001464e+003 1.7932468e+001
2.4442070907e+003 1.6856706e+001
2.4442140350e+003 1.5871092e+001
2.4442209794e+003 1.5169493e+001
2.4442279237e+003 1.3850033e+001
2.4442348680e+003 1.2975997e+001
2.4442418124e+003 1.2767159e+001
2.4442487567e+003 1.2124493e+001
2.4442557010e+003 1.0650206e+001
2.4442626454e+003 1.0316530e+001
2.4442695897e+003 1.0586008e+001
2.4442765340e+003 9.2203750e+000
2.4442834784e+003 8.4696488e+000
2.4442904227e+003 8.6931594e+000
2.4442973670e+003 8.3373161e+000
2.4443043114e+003 7.3491938e+000
2.4443112557e+003 7.4072516e+000
2.4443182000e+003 6.8453315e+000
2.4443251443e+003 6.4483241e+000
2.4443320887e+003 5.9168270e+000
2.4443390330e+003 5.8788788e+000
2.4443459773e+003 5.4210764e+000
2.4443529217e+003 4.5623064e+000
2.4443598660e+003 4.8579422e+000
2.4443668103e+003 4.5005686e+000
2.4443737547e+003 3.7779490e+000
2.4443806990e+003 3.1668099e+000
2.4443876433e+003 3.1411003e+000
2.4443945877e+003 2.9666985e+000
2.4444015320e+003 2.8227359e+000
2.4444084763e+003 2.6067456e+000
2.4444154207e+003 2.1902052e+000
2.4444223650e+003 1.6837590e+000
2.4444293093e+003 1.8989124e+000
2.4444362537e+003 1.3659706e+000
2.4444431980e+003 1.3413472e+000
2.4444501423e+003 1.7700888e+000
2.4444570867e+003 1.9219615e+000
2.4444640310e+003 8.4052340e-001
2.4444709753e+003 1.3373485e+000
2.4444779197e+003 1.6162597e+000
2.4444848640e+003 1.5456725e+000
2.4444918083e+003 1.4399709e+000
2.4444987527e+003 1.0945412e+000
2.4445056970e+003 8.7347674e-001
2.4445126413e+003 6.7072590e-001
2.4445195857e+003 1.1932134e+000
2.4445265300e+003 7.7677146e-001
2.4445334743e+003 5.2780694e-001
2.4445404186e+003 3.5953597e-001
2.4445473630e+003 4.2768090e-001
2.4445543073e+003 -5.2148285e-001
2.4445612516e+003 -5.2559861e-001
2.4445681960e+003 -7.1526375e-001
2.4445751403e+003 -6.6877944e-001
2.4445820846e+003 -8.0493486e-001
2.4445890290e+003 -2.3523104e-001
2.4445959733e+003 1.8593703e+000
2.4446029176e+003 5.5742216e+000
2.4446098620e+003 1.1362188e+001
2.4446168063e+003 1.7594047e+001
2.4446237506e+003 2.2772914e+001
2.4446306950e+003 2.5826852e+001
2.4446376393e+003 2.5709187e+001
2.4446445836e+003 2.4694468e+001
2.4446515280e+003 2.3297338e+001
2.4446584723e+003 2.2215261e+001
2.4446654166e+003 2.0427320e+001
2.4446723610e+003 1.9254228e+001
2.4446793053e+003 1.8004038e+001
2.4446862496e+003 1.6521349e+001
2.4446931940e+003 1.5952639e+001
2.4447001383e+003 1.4992286e+001
2.4447070826e+003 1.4096781e+001
2.4447140270e+003 1.3611552e+001
2.4447209713e+003 1.2630768e+001
2.4447279156e+003 1.1616764e+001
2.4447348600e+003 1.1554794e+001
2.4447418043e+003 1.0457888e+001
2.4447487486e+003 1.0425662e+001
2.4447556930e+003 9.9148853e+000
2.4447626373e+003 9.0539510e+000
2.4447695816e+003 9.2664654e+000
2.4447765259e+003 8.6561637e+000
2.4447834703e+003 8.1939969e+000
2.4447904146e+003 7.6197948e+000
2.4447973589e+003 7.0210949e+000
2.4448043033e+003 6.7660601e+000
2.4448112476e+003 6.4850115e+000
2.4448181919e+003 5.5856839e+000
2.4448251363e+003 5.0266653e+000
2.4448320806e+003 4.7648635e+000
2.4448390249e+003 4.2719360e+000
2.4448459693e+003 4.6049785e+000
2.4448529136e+003 3.6682147e+000
2.4448598579e+003 3.3564729e+000
2.4448668023e+003 2.8296366e+000
2.4448737466e+003 2.1788656e+000
2.4448806909e+003 2.9721335e+000
2.4448876353e+003 2.3818437e+000
2.4448945796e+003 2.3237276e+000
2.4449015239e+003 1.8561776e+000
2.4449084683e+003 1.5117188e+000
2.4449154126e+003 1.7711007e+000
2.4449223569e+003 1.3478468e+000
2.4449293013e+003 1.2047124e+000
2.4449362456e+003 1.4010992e+000
2.4449431899e+003 1.9532246e+000
2.4449501343e+003 2.0878116e+000
2.4449570786e+003 1.2382119e+000
2.4449640229e+003 1.0385252e+000
2.4449709673e+003 1.7473505e+000
2.4449779116e+003 1.5976040e+000
2.4449848559e+003 1.3292519e+000
2.4449918003e+003 1.0809520e+000
2.4449987446e+003 1.3304169e+000
2.4450056889e+003 1.1762110e+000
2.4450126333e+003 1.2651793e+000
2.4450195776e+003 6.2909831e-001
2.4450265219e+003 4.4016597e-001
2.4450334662e+003 -1.8463249e-001
2.4450404106e+003 -9.0482803e-001
2.4450473549e+003 -6.9084728e-001
2.4450542992e+003 -1.0822613e+000
2.4450612436e+003 -9.8507968e-001
2.4450681879e+003 -2.7366924e-002
2.4450751322e+003 1.1720461e+000
2.4450820766e+003 4.7003804e+000
2.4450890209e+003 1.0726828e+001
2.4450959652e+003 1.5945261e+001
2.4451029096e+003 2.1978728e+001
2.4451098539e+003 2.5196309e+001
2.4451167982e+003 2.5054548e+001
2.4451237426e+003 2.5035584e+001
2.4451306869e+003 2.3617157e+001
2.4451376312e+003 2.2459426e+001
2.4451445756e+003 2.1006601e+001
2.4451515199e+003 1.9583265e+001
2.4451584642e+003 1.7873449e+001
2.4451654086e+003 1.6907026e+001
2.4451723529e+003 1.6506890e+001
2.4451792972e+003 1.6061277e+001
2.4451862416e+003 1.4429975e+001
2.4451931859e+003 1.3412245e+001
2.4452001302e+003 1.2308584e+001
2.4452070746e+003 1.1773519e+001
2.4452140189e+003 1.1067791e+001
2.4452209632e+003 1.1014856e+001
2.4452279076e+003 1.0263395e+001
2.4452348519e+003 9.5710676e+000
2.4452417962e+003 9.6430713e+000
2.4452487406e+003 8.5381185e+000
2.4452556849e+003 8.3335066e+000
2.4452626292e+003 7.4863028e+000
2.4452695736e+003 7.1826850e+000
2.4452765179e+003 6.8276135e+000
2.4452834622e+003 6.2467900e+000
2.4452904065e+003 6.0204548e+000
2.4452973509e+003 5.7991658e+000
2.4453042952e+003 5.7305514e+000
2.4453112395e+003 4.7903599e+000
2.4453181839e+003 4.2942166e+000
2.4453251282e+003 4.2363381e+000
2.4453320725e+003 3.9356840e+000
2.4453390169e+003 3.8890982e+000
2.4453459612e+003 3.4616836e+000
2.4453529055e+003 2.9508270e+000
2.4453598499e+003 2.5042960e+000
2.4453667942e+003 2.4469159e+000
2.4453737385e+003 2.3978634e+000
2.4453806829e+003 1.8652212e+000
2.4453876272e+003 1.9621813e+000
2.4453945715e+003 1.9983226e+000
2.4454015159e+003 1.8571156e+000
2.4454084602e+003 1.6689410e+000
2.4454154045e+003 2.0722006e+000
2.4454223489e+003 1.6716957e+000
2.4454292932e+003 1.6449604e+000
2.4454362375e+003 1.7755350e+000
2.4454431819e+003 2.0067312e+000
2.4454501262e+003 1.2651756e+000
2.4454570705e+003 1.3442327e+000
2.4454640149e+003 8.9930959e-001
2.4454709592e+003 1.3960935e+000
2.4454779035e+003 9.6514038e-001
2.4454848479e+003 1.2860848e+000
2.4454917922e+003 8.9529014e-001
2.4454987365e+003 5.6803761e-001
2.4455056809e+003 3.5710465e-001
2.4455126252e+003 7.7399882e-002
2.4455195695e+003 -3.4496535e-001
2.4455265139e+003 -5.3567897e-001
2.4455334582e+003 -1.1888746e+000
2.4455404025e+003 -1.0269180e+000
2.4455473468e+003 -2.3816953e-001
2.4455542912e+003 6.9034543e-001
2.4455612355e+003 3.9427568e+000
2.4455681798e+003 9.4015397e+000
2.4455751242e+003 1.5018434e+001
2.4455820685e+003 2.1519209e+001
2.4455890128e+003 2.4780610e+001
2.4455959572e+003 2.5230201e+001
2.4456029015e+003 2.4370578e+001
2.4456098458e+003 2.3492569e+001
2.4456167902e+003 2.2168388e+001
2.4456237345e+003 2.1337398e+001
2.4456306788e+003 2.0118407e+001
2.4456376232e+003 1.8361748e+001
2.4456445675e+003 1.7317262e+001
2.4456515118e+003 1.6182219e+001
2.4456584562e+003 1.5523530e+001
2.4456654005e+003 1.4451434e+001
2.4456723448e+003 1.3733586e+001
2.4456792892e+003 1.2973719e+001
2.4456862335e+003 1.2326252e+001
2.4456931778e+003 1.1487644e+001
2.4457001222e+003 1.1083677e+001
2.4457070665e+003 1.0816479e+001
2.4457140108e+003 9.7965493e+000
2.4457209552e+003 9.3899672e+000
2.4457278995e+003 8.7403106e+000
2.4457348438e+003 8.6894475e+000
2.4457417881e+003 8.0451595e+000
2.4457487325e+003 7.3162497e+000
2.4457556768e+003 7.0754184e+000
2.4457626211e+003 6.9008465e+000
2.4457695655e+003 5.9222322e+000
2.4457765098e+003 6.0062719e+000
2.4457834541e+003 5.5613625e+000
2.4457903985e+003 4.8405902e+000
2.4457973428e+003 4.7456736e+000
2.4458042871e+003 4.4610847e+000
2.4458112315e+003 3.9459186e+000
2.4458181758e+003 3.4185833e+000
2.4458251201e+003 3.5401241e+000
2.4458320645e+003 3.2080602e+000
2.4458390088e+003 3.0629476e+000
2.4458459531e+003 3.4025024e+000
2.4458528975e+003 2.6194093e+000
2.4458598418e+003 2.1768277e+000
2.4458667861e+003 1.6743630e+000
2.4458737305e+003 1.5059852e+000
2.4458806748e+003 1.6282774e+000
2.4458876191e+003 1.4451232e+000
2.4458945634e+003 1.8236411e+000
2.4459015078e+003 1.6245935e+000
2.4459084521e+003 1.6379613e+000
2.4459153964e+003 1.4117262e+000
2.4459223408e+003 1.6600068e+000
2.4459292851e+003 1.2807450e+000
2.4459362294e+003 1.3948570e+000
2.4459431738e+003 1.4807993e+000
2.4459501181e+003 1.3135712e+000
2.4459570624e+003 1.3251425e+000
2.4459640068e+003 1.1062917e+000
2.4459709511e+003 9.6098083e-001
2.4459778954e+003 1.4640555e+000
2.4459848398e+003 6.3394570e-001
2.4459917841e+003 1.4589458e-001
2.4459987284e+003 1.2624265e-001
2.4460056727e+003 -5.7667544e-001
2.4460126171e+003 -1.1975505e+000
2.4460195614e+003 -2.0988907e-001
2.4460265057e+003 -8.7186616e-001
2.4460334501e+003 1.0010903e+000
2.4460403944e+003 3.5181062e+000
2.4460473387e+003 8.2762043e+000
2.4460542831e+003 1.4346780e+001
2.4460612274e+003 2.0114987e+001
2.4460681717e+003 2.4452750e+001
2.4460751161e+003 2.5180687e+001
2.4460820604e+003 2.4875495e+001
2.4460890047e+003 2.3872792e+001
2.4460959490e+003 2.2367748e+001
2.4461028934e+003 2.1226348e+001
2.4461098377e+003 2.0062469e+001
2.4461167820e+003 1.8459290e+001
2.4461237264e+003 1.7451506e+001
2.4461306707e+003 1.6446446e+001
2.4461376150e+003 1.5555931e+001
2.4461445594e+003 1.4394573e+001
2.4461515037e+003 1.3530683e+001
2.4461584480e+003 1.2913151e+001
2.4461653923e+003 1.2177203e+001
2.4461723367e+003 1.2201915e+001
2.4461792810e+003 1.0678618e+001
2.4461862253e+003 1.0225374e+001
2.4461931697e+003 9.8812867e+000
2.4462001140e+003 9.3173543e+000
2.4462070583e+003 8.6181123e+000
2.4462140027e+003 8.6751259e+000
2.4462209470e+003 8.8810264e+000
2.4462278913e+003 7.3865468e+000
2.4462348356e+003 7.1032784e+000
2.4462417800e+003 6.7149869e+000
2.4462487243e+003 6.4309980e+000
2.4462556686e+003 5.6885884e+000
2.4462626130e+003 5.3836707e+000
2.4462695573e+003 5.5960900e+000
2.4462765016e+003 4.3363906e+000
2.4462834459e+003 4.0986377e+000
2.4462903903e+003 3.9196545e+000
2.4462973346e+003 3.6785516e+000
2.4463042789e+003 3.4237909e+000
2.4463112233e+003 2.8552005e+000
2.4463181676e+003 2.3690551e+000
2.4463251119e+003 2.6116008e+000
2.4463320562e+003 2.1911759e+000
2.4463390006e+003 1.9465870e+000
2.4463459449e+003 1.6120579e+000
2.4463528892e+003 1.6662825e+000
2.4463598336e+003 1.7292344e+000
2.4463667779e+003 1.7714491e+000
2.4463737222e+003 1.6271687e+000
2.4463806665e+003 1.3153988e+000
2.4463876109e+003 1.8206734e+000
2.4463945552e+003 1.1562734e+000
2.4464014995e+003 1.5249227e+000
2.4464084438e+003 1.1590087e+000
2.4464153882e+003 1.1576789e+000
2.4464223325e+003 9.5887389e-001
2.4464292768e+003 1.2192950e+000
2.4464362211e+003 1.4405802e+000
2.4464431655e+003 1.1052628e+000
2.4464501098e+003 8.8681872e-001
2.4464570541e+003 9.7971099e-001
2.4464639985e+003 3.6204538e-001
2.4464709428e+003 -6.0559937e-002
2.4464778871e+003 -4.6123832e-001
2.4464848314e+003 -9.4506430e-001
2.4464917758e+003 -1.5109009e+000
2.4464987201e+003 -8.8250289e-001
2.4465056644e+003 -7.0125295e-001
2.4465126087e+003 -7.7276472e-002
2.4465195531e+003 2.2256230e+000
2.4465264974e+003 7.1222507e+000
2.4465334417e+003 1.2875827e+001
2.4465403860e+003 1.8696765e+001
2.4465473304e+003 2.3665882e+001
2.4465542747e+003 2.5420848e+001
2.4465612190e+003 2.4879527e+001
2.4465681633e+003 2.3976929e+001
2.4465751076e+003 2.2294926e+001
2.7439986177e+003 1.4074931e+001
2.7440055622e+003 1.3690303e+001
2.7440125068e+003 1.2509153e+001
2.7440194513e+003 1.2344983e+001
2.7440263959e+003 1.2301279e+001
2.7440333405e+003 1.1659959e+001
2.7440402850e+003 1.0492994e+001
2.7440472296e+003 1.0543582e+001
2.7440541741e+003 1.0215533e+001
2.7440611187e+003 9.9167251e+000
2.7440680632e+003 9.2004643e+000
2.7440750078e+003 8.1429608e+000
2.7440819523e+003 8.1382540e+000
2.7440888969e+003 7.9001541e+000
2.7440958414e+003 7.6111661e+000
2.7441027860e+003 7.3006384e+000
2.7441097305e+003 7.2483846e+000
2.7441166751e+003 6.5551156e+000
2.7441236196e+003 6.4731087e+000
2.7441305642e+003 6.2073000e+000
2.7441375087e+003 6.7497624e+000
2.7441444533e+003 6.6381724e+000
2.7441513978e+003 6.4008385e+000
2.7441583424e+003 6.0445349e+000
2.7441652869e+003 6.6468600e+000
2.7441722315e+003 6.1811096e+000
2.7441791760e+003 6.3174425e+000
2.7441861205e+003 6.6887196e+000
2.7441930651e+003 6.0474271e+000
2.7442000096e+003 5.9940420e+000
2.7442069542e+003 6.2331825e+000
2.7442138987e+003 6.0237247e+000
2.7442208433e+003 5.7768814e+000
2.7442277878e+003 6.4018072e+000
2.7442347324e+003 5.9744718e+000
2.7442416769e+003 5.0046800e+000
2.7442486215e+003 4.4373670e+000
2.7442555660e+003 4.3399952e+000
2.7442625105e+003 3.7203647e+000
2.7442694551e+003 3.6300893e+000
2.7442763996e+003 3.4862550e+000
2.7442833442e+003 4.4010286e+000
2.7442902887e+003 6.4938577e+000
2.7442972332e+003 9.6798258e+000
2.7443041778e+003 1.7404189e+001
2.7443111223e+003 2.4130681e+001
2.7443180669e+003 3.1487846e+001
2.7443250114e+003 3.5613965e+001
2.7443319560e+003 3.5993123e+001
2.7443389005e+003 3.5387674e+001
2.7443458450e+003 3.3481218e+001
2.7443527896e+003 3.1656915e+001
2.7443597341e+003 3.0354438e+001
2.7443666787e+003 2.8478808e+001
2.7443736232e+003 2.7015577e+001
2.7443805677e+003 2.5328171e+001
2.7443875123e+003 2.4405773e+001
2.7443944568e+003 2.3068135e+001
2.7444014014e+003 2.2164608e+001
2.7444083459e+003 2.1210365e+001
2.7444152904e+003 2.0081339e+001
2.7444222350e+003 1.9407508e+001
2.7444291795e+003 1.8396335e+001
2.7444361241e+003 1.8275716e+001
2.7444430686e+003 1.7338847e+001
2.7444500131e+003 1.7370276e+001
2.7444569577e+003 1.6134803e+001
2.7444639022e+003 1.5755123e+001
2.7444708468e+003 1.5434081e+001
2.7444777913e+003 1.5327860e+001
2.7444847358e+003 1.4501105e+001
2.7444916804e+003 1.3943599e+001
2.7444986249e+003 1.3375749e+001
2.7445055694e+003 1.3049779e+001
2.7445125140e+003 1.2952880e+001
2.7445194585e+003 1.1959338e+001
2.7445264031e+003 1.1920352e+001
2.7445333476e+003 1.1554914e+001
2.7445402921e+003 1.1627038e+001
2.7445472367e+003 1.0782125e+001
2.7445541812e+003 1.1231330e+001
2.7445611258e+003 1.0003241e+001
2.7445680703e+003 9.8552993e+000
2.7445750148e+003 9.2236415e+000
2.7445819594e+003 8.7697097e+000
2.7445889039e+003 8.7897221e+000
2.7445958484e+003 9.0078265e+000
2.7446027930e+003 8.8415870e+000
2.7446097375e+003 8.7511061e+000
2.7446166821e+003 8.9064267e+000
2.7446236266e+003 9.5750536e+000
2.7446305711e+003 8.8348749e+000
2.7446375157e+003 8.8162128e+000
2.7446444602e+003 8.6515458e+000
2.7446514047e+003 9.1275120e+000
2.7446583493e+003 9.2672199e+000
2.7446652938e+003 8.9281872e+000
2.7446722384e+003 8.6593776e+000
2.7446791829e+003 9.1235595e+000
2.7446861274e+003 8.6715639e+000
2.7446930720e+003 9.0140694e+000
2.7447000165e+003 8.8860192e+000
2.7447069610e+003 9.3825806e+000
2.7447139056e+003 9.3748564e+000
2.7447208501e+003 8.4908273e+000
2.7447277947e+003 8.2151922e+000
2.7447347392e+003 7.5873098e+000
2.7447416837e+003 7.2682576e+000
2.7447486283e+003 6.9848365e+000
2.7447555728e+003 8.0524444e+000
2.7447625173e+003 8.5553301e+000
2.7447694619e+003 9.4420669e+000
2.7447764064e+003 1.3517620e+001
2.7447833510e+003 1.9930719e+001
2.7447902955e+003 2.7548483e+001
2.7447972400e+003 3.4587507e+001
2.7448041846e+003 3.9601514e+001
2.7448111291e+003 4.0939071e+001
2.7448180736e+003 3.9846737e+001
2.7448250182e+003 3.7419821e+001
2.7448319627e+003 3.6473317e+001
2.7448389073e+003 3.4344321e+001
2.7448458518e+003 3.3312828e+001
2.7448527963e+003 3.2515984e+001
2.7448597409e+003 3.0543644e+001
2.7448666854e+003 2.9068335e+001
2.7448736300e+003 2.8171343e+001
2.7448805745e+003 2.6941164e+001
2.7448875190e+003 2.6905265e+001
2.7448944636e+003 2.4843024e+001
2.7449014081e+003 2.4133106e+001
2.7449083526e+003 2.4177948e+001
2.7449152972e+003 2.3138207e+001
2.7449222417e+003 2.1798969e+001
2.7449291863e+003 2.1815905e+001
2.7449361308e+003 2.1209006e+001
2.7449430753e+003 2.0163332e+001
2.7449500199e+003 2.0556124e+001
2.7449569644e+003 1.9749009e+001
2.7449639089e+003 1.8544473e+001
2.7449708535e+003 1.8599724e+001
2.7449777980e+003 1.8228232e+001
2.7449847426e+003 1.8330281e+001
2.7449916871e+003 1.7163788e+001
2.7449986316e+003 1.6726367e+001
2.7450055762e+003 1.5811010e+001
2.7450125207e+003 1.6857740e+001
2.7450194653e+003 1.6141665e+001
2.7450264098e+003 1.5727742e+001
2.7450333543e+003 1.4779809e+001
2.7450402989e+003 1.5372136e+001
2.7450472434e+003 1.4724625e+001
2.7450541879e+003 1.4643759e+001
2.7450611325e+003 1.4001169e+001
2.7450680770e+003 1.4284309e+001
2.7450750216e+003 1.3131222e+001
2.7450819661e+003 1.3613552e+001
2.7450889106e+003 1.4129399e+001
2.7450958552e+003 1.3622967e+001
2.7451027997e+003 1.3048070e+001
2.7451097443e+003 1.2950184e+001
2.7451166888e+003 1.3650847e+001
2.7451236333e+003 1.3833594e+001
2.7451305779e+003 1.3758045e+001
2.7451375224e+003 1.3341860e+001
2.7451444670e+003 1.3687236e+001
2.7451514115e+003 1.4764605e+001
2.7451583560e+003 1.3034496e+001
2.7451653006e+003 1.2548865e+001
2.7451722451e+003 1.3285463e+001
2.7451791896e+003 1.3303651e+001
2.7451861342e+003 1.3407624e+001
2.7451930787e+003 1.2612013e+001
2.7452000233e+003 1.2443872e+001
2.7452069678e+003 1.1644202e+001
2.7452139123e+003 1.0544782e+001
2.7452208569e+003 1.0429822e+001
2.7452278014e+003 1.0092698e+001
2.7452347460e+003 1.0289010e+001
2.7452416905e+003 1.0548811e+001
2.7452486350e+003 1.2311734e+001
2.7452555796e+003 1.5638714e+001
2.7452625241e+003 2.1567308e+001
2.7452694687e+003 2.7755585e+001
2.7452764132e+003 3.5238898e+001
2.7452833577e+003 4.1124032e+001
2.7452903023e+003 4.2096681e+001
2.7452972468e+003 4.0836127e+001
2.7453041914e+003 4.0296173e+001
2.7453111359e+003 3.7994461e+001
2.7453180804e+003 3.6777009e+001
2.7453250250e+003 3.4952674e+001
2.7453319695e+003 3.3795745e+001
2.7453389141e+003 3.2061832e+001
2.7453458586e+003 3.0531985e+001
2.7453528031e+003 2.9004018e+001
2.7453597477e+003 2.8860678e+001
2.7453666922e+003 2.8037034e+001
2.7453736368e+003 2.6308937e+001
2.7453805813e+003 2.5909764e+001
2.7453875258e+003 2.4464390e+001
2.7453944704e+003 2.3558524e+001
2.7454014149e+003 2.3763305e+001
2.7454083595e+003 2.3573918e+001
2.7454153040e+003 2.2528368e+001
2.7454222485e+003 2.2316763e+001
2.7454291931e+003 2.0894008e+001
2.7454361376e+003 2.1940846e+001
2.7454430822e+003 2.0598316e+001
2.7454500267e+003 2.0254354e+001
2.7454569712e+003 2.0036433e+001
2.7454639158e+003 1.8886502e+001
2.7454708603e+003 1.8787022e+001
2.7454778049e+003 1.7697137e+001
2.7454847494e+003 1.7187991e+001
2.7454916939e+003 1.7229758e+001
2.7454986385e+003 1.7152669e+001
2.7455055830e+003 1.6241802e+001
2.7455125276e+003 1.6879645e+001
2.7455194721e+003 1.6772389e+001
2.7455264167e+003 1.5899302e+001
2.7455333612e+003 1.6352662e+001
2.7455403057e+003 1.5716523e+001
2.7455472503e+003 1.4426258e+001
2.7455541948e+003 1.4961877e+001
2.7455611394e+003 1.5347127e+001
2.7455680839e+003 1.5712693e+001
2.7455750284e+003 1.5785794e+001
2.7455819730e+003 1.5426480e+001
2.7455889175e+003 1.4714155e+001
2.7455958621e+003 1.5721812e+001
2.7456028066e+003 1.5540905e+001
2.7456097511e+003 1.5995431e+001
2.7456166957e+003 1.5743486e+001
2.7456236402e+003 1.5286332e+001
2.7456305848e+003 1.6256273e+001
2.7456375293e+003 1.6258934e+001
2.7456444739e+003 1.4528550e+001
2.7456514184e+003 1.4123800e+001
2.7456583629e+003 1.5219855e+001
2.7456653075e+003 1.6015556e+001
2.7456722520e+003 1.6201837e+001
2.7456791966e+003 1.3939431e+001
2.7456861411e+003 1.3813146e+001
2.7456930856e+003 1.3146440e+001
2.7457000302e+003 1.2820036e+001
2.7457069747e+003 1.2726687e+001
2.7457139193e+003 1.2596161e+001
2.7457208638e+003 1.3573106e+001
2.7457278084e+003 1.4734399e+001
2.7457347529e+003 1.7091607e+001
2.7457416974e+003 2.3356431e+001
2.7457486420e+003 2.9816278e+001
2.7457555865e+003 3.6047736e+001
2.7457625311e+003 4.2833517e+001
2.7457694756e+003 4.5403139e+001
2.7457764201e+003 4.5119253e+001
2.7457833647e+003 4.2358120e+001
2.7457903092e+003 4.0831340e+001
2.7457972538e+003 3.9641773e+001
2.7458041983e+003 3.8218425e+001
2.7458111429e+003 3.6598554e+001
2.7458180874e+003 3.4975782e+001
2.7458250319e+003 3.4068537e+001
2.7458319765e+003 3.3150621e+001
2.7458389210e+003 3.1444100e+001
2.7458458656e+003 3.1056971e+001
2.7458528101e+003 3.0433101e+001
2.7458597547e+003 2.9097676e+001
2.7458666992e+003 2.7831858e+001
2.7458736437e+003 2.8291912e+001
2.7458805883e+003 2.6707242e+001
2.7458875328e+003 2.6597318e+001
2.7458944774e+003 2.5884380e+001
2.7459014219e+003 2.4964460e+001
2.7459083665e+003 2.3998227e+001
2.7459153110e+003 2.3915306e+001
2.7459222555e+003 2.3314900e+001
2.7459292001e+003 2.2234032e+001
2.7459361446e+003 2.2487832e+001
2.7459430892e+003 2.1833357e+001
2.7459500337e+003 2.0875637e+001
2.7459569782e+003 2.0994589e+001
2.7459639228e+003 2.0359749e+001
2.7459708673e+003 1.9880448e+001
2.7459778119e+003 1.9231011e+001
2.7459847564e+003 1.9817113e+001
2.7459917010e+003 1.8574820e+001
2.7459986455e+003 1.7374130e+001
2.7460055901e+003 1.7250862e+001
2.7460125346e+003 1.6400819e+001
2.7460194791e+003 1.5949413e+001
2.7460264237e+003 1.6145799e+001
2.7460333682e+003 1.5743508e+001
2.7460403128e+003 1.6248848e+001
2.7460472573e+003 1.5624122e+001
2.7460542019e+003 1.6009667e+001
2.7460611464e+003 1.5172797e+001
2.7460680909e+003 1.4974870e+001
2.7460750355e+003 1.5060601e+001
2.7460819800e+003 1.5585649e+001
2.7460889246e+003 1.4950152e+001
2.7460958691e+003 1.4518809e+001
2.7461028137e+003 1.4570632e+001
2.7461097582e+003 1.4351058e+001
2.7461167027e+003 1.4384829e+001
2.7461236473e+003 1.3701408e+001
2.7461305918e+003 1.4731325e+001
2.7461375364e+003 1.5101261e+001
2.7461444809e+003 1.5068040e+001
2.7461514255e+003 1.5283017e+001
2.7461583700e+003 1.4235541e+001
2.7461653145e+003 1.4318697e+001
2.7461722591e+003 1.3229541e+001
2.7461792036e+003 1.2855468e+001
2.7461861482e+003 1.2016904e+001
2.7461930927e+003 1.2230921e+001
2.7462000373e+003 1.2663740e+001
2.7462069818e+003 1.3583225e+001
2.7462139264e+003 1.5951226e+001
2.7462208709e+003 2.0977305e+001
2.7462278154e+003 2.7155113e+001
2.7462347600e+003 3.5189878e+001
2.7462417045e+003 4.1529364e+001
2.7462486491e+003 4.3930320e+001
2.7462555936e+003 4.3126632e+001
2.7462625382e+003 4.1012126e+001
2.7462694827e+003 4.0395765e+001
2.7462764272e+003 3.8754186e+001
2.7462833718e+003 3.6891086e+001
2.7462903163e+003 3.3899624e+001
2.7462972609e+003 3.2771623e+001
2.7463042054e+003 3.2151769e+001
2.7463111500e+003 2.9981458e+001
2.7463180945e+003 2.9461311e+001
2.7463250391e+003 2.7910594e+001
2.7463319836e+003 2.7371965e+001
2.7463389281e+003 2.5404495e+001
2.7463458727e+003 2.5858982e+001
2.7463528172e+003 2.4385109e+001
2.7463597618e+003 2.3999650e+001
2.7463667063e+003 2.2964679e+001
2.7463736509e+003 2.2551243e+001
2.7463805954e+003 2.1191950e+001
2.7463875400e+003 2.0531297e+001
2.7463944845e+003 2.0390798e+001
2.7464014290e+003 2.0448426e+001
2.7464083736e+003 1.9600973e+001
2.7464153181e+003 1.9195041e+001
2.7464222627e+003 1.7730265e+001
2.7464292072e+003 1.8279113e+001
2.7464361518e+003 1.7732385e+001
2.7464430963e+003 1.6752259e+001
2.7464500408e+003 1.6366093e+001
2.7464569854e+003 1.6207770e+001
2.7464639299e+003 1.5475330e+001
2.7464708745e+003 1.5327034e+001
2.7464778190e+003 1.6106569e+001
2.7464847636e+003 1.4832374e+001
2.7464917081e+003 1.5320914e+001
2.7464986527e+003 1.4732078e+001
2.7465055972e+003 1.4120319e+001
2.7465125418e+003 1.4259284e+001
2.7465194863e+003 1.4218347e+001
2.7465264308e+003 1.3829425e+001
2.7465333754e+003 1.4370674e+001
2.7465403199e+003 1.3782858e+001
2.7465472645e+003 1.4422065e+001
2.7465542090e+003 1.4219007e+001
2.7465611536e+003 1.4310387e+001
2.7465680981e+003 1.4772786e+001
2.7465750427e+003 1.4629946e+001
2.7465819872e+003 1.4634303e+001
2.7465889317e+003 1.3898429e+001
2.7465958763e+003 1.4420332e+001
2.7466028208e+003 1.4611301e+001
2.7466097654e+003 1.5527706e+001
2.7466167099e+003 1.5170112e+001
2.7466236545e+003 1.4530683e+001
2.7466305990e+003 1.5138451e+001
2.7466375436e+003 1.4141791e+001
2.7466444881e+003 1.3528144e+001
2.7466514326e+003 1.2653091e+001
2.7466583772e+003 1.2959025e+001
2.7466653217e+003 1.2267275e+001
2.7466722663e+003 1.1719646e+001
2.7466792108e+003 1.3096482e+001
2.7466861554e+003 1.3738163e+001
2.7466930999e+003 1.5749851e+001
2.7467000445e+003 2.0309184e+001
2.7467069890e+003 2.7573758e+001
2.7467139336e+003 3.3843539e+001
2.7467208781e+003 4.1731280e+001
2.7467278226e+003 4.4326438e+001
2.7467347672e+003 4.4406244e+001
2.7467417117e+003 4.3836416e+001
2.7467486563e+003 4.1496232e+001
2.7467556008e+003 4.0294826e+001
2.7467625454e+003 3.8736194e+001
2.7467694899e+003 3.7259337e+001
2.7467764345e+003 3.5307554e+001
2.7467833790e+003 3.3563325e+001
2.7467903235e+003 3.2957345e+001
2.7467972681e+003 3.1137542e+001
2.7468042126e+003 2.9197238e+001
2.7468111572e+003 2.9275720e+001
2.7468181017e+003 2.8954715e+001
2.7468250463e+003 2.7294482e+001
2.7468319908e+003 2.6456701e+001
2.7468389354e+003 2.5103989e+001
2.7468458799e+003 2.5007410e+001
2.7468528245e+003 2.3615061e+001
2.7468597690e+003 2.4509359e+001
2.7468667135e+003 2.3298399e+001
2.7468736581e+003 2.3102019e+001
2.7468806026e+003 2.2273552e+001
2.7468875472e+003 2.1657853e+001
2.7468944917e+003 2.1130233e+001
2.7469014363e+003 2.0525737e+001
2.7469083808e+003 2.0401101e+001
2.7469153254e+003 1.9922641e+001
2.7469222699e+003 1.9381348e+001
2.7469292145e+003 1.8054333e+001
2.7469361590e+003 1.8126032e+001
2.7469431035e+003 1.7279292e+001
2.7469500481e+003 1.7140522e+001
2.7469569926e+003 1.6692213e+001
2.7469639372e+003 1.6379051e+001
2.7469708817e+003 1.5282993e+001
2.7469778263e+003 1.5287662e+001
2.7469847708e+003 1.4392857e+001
2.7469917154e+003 1.4569989e+001
2.7469986599e+003 1.4245452e+001
2.7470056045e+003 1.3387979e+001
2.7470125490e+003 1.3409452e+001
2.7470194936e+003 1.3091858e+001
2.7470264381e+003 1.3694773e+001
2.7470333826e+003 1.4447449e+001
2.7470403272e+003 1.3213746e+001
2.7470472717e+003 1.3175188e+001
2.7470542163e+003 1.3602348e+001
2.7470611608e+003 1.2186468e+001
2.7470681054e+003 1.3247641e+001
2.7470750499e+003 1.2971586e+001
2.7470819945e+003 1.2800951e+001
2.7470889390e+003 1.2227733e+001
2.7470958836e+003 1.2919151e+001
2.7471028281e+003 1.3162326e+001
2.7471097727e+003 1.1934364e+001
2.7471167172e+003 1.2860277e+001
2.7471236617e+003 1.2085460e+001
2.7471306063e+003 1.0994946e+001
2.7471375508e+003 1.0962303e+001
2.7471444954e+003 9.5824522e+000
2.7471514399e+003 1.0487428e+001
2.7471583845e+003 9.5488081e+000
2.7471653290e+003 1.1953029e+001
2.7471722736e+003 1.2997382e+001
2.7471792181e+003 1.6936257e+001
2.7471861627e+003 2.4328183e+001
2.7471931072e+003 3.0096480e+001
2.7472000517e+003 3.8161436e+001
2.7472069963e+003 4.1663138e+001
2.7472139408e+003 4.2794527e+001
2.7472208854e+003 4.1497696e+001
2.7472278299e+003 3.8917252e+001
2.7472347745e+003 3.8065720e+001
2.7472417190e+003 3.6089158e+001
2.7472486636e+003 3.4220566e+001
2.7472556081e+003 3.2080902e+001
2.7472625527e+003 3.0643611e+001
2.7472694972e+003 2.9755985e+001
2.7472764418e+003 2.7923938e+001
2.7472833863e+003 2.7411289e+001
2.7472903308e+003 2.6049237e+001
2.7472972754e+003 2.5298851e+001
2.7473042199e+003 2.4255622e+001
2.7473111645e+003 2.3253689e+001
2.7473181090e+003 2.2775864e+001
2.7473250536e+003 2.1193058e+001
2.7473319981e+003 2.0670583e+001
2.7473389427e+003 2.0268559e+001
2.7473458872e+003 2.0080725e+001
2.7473528318e+003 1.9733315e+001
2.7473597763e+003 1.8228041e+001
2.7473667209e+003 1.7761280e+001
2.7473736654e+003 1.6743356e+001
2.7473806100e+003 1.6970843e+001
2.7473875545e+003 1.6594990e+001
2.7473944990e+003 1.5671167e+001
2.7474014436e+003 1.6077780e+001
2.7474083881e+003 1.4340467e+001
2.7474153327e+003 1.3691271e+001
2.7474222772e+003 1.3156198e+001
2.7474292218e+003 1.3085363e+001
2.7474361663e+003 1.2462793e+001
2.7474431109e+003 1.2302955e+001
2.7474500554e+003 1.1680876e+001
2.7474570000e+003 1.2019440e+001
2.7474639445e+003 1.1630873e+001
2.7474708891e+003 1.0875537e+001
2.7474778336e+003 1.2005281e+001
2.7474847781e+003 1.0123799e+001
2.7474917227e+003 1.0437727e+001
2.7474986672e+003 1.0224574e+001
2.7475056118e+003 9.9697308e+000
2.7475125563e+003 1.1234609e+001
2.7475195009e+003 1.1553460e+001
2.7475264454e+003 1.0804104e+001
2.7475333900e+003 1.1059901e+001
2.7475403345e+003 1.0692312e+001
2.7475472791e+003 1.1302620e+001
2.7475542236e+003 1.0815447e+001
2.7475611682e+003 1.0857874e+001
2.7475681127e+003 1.0766097e+001
2.7475750573e+003 1.0665267e+001
2.7475820018e+003 1.1007066e+001
2.7475889463e+003 1.1172421e+001
2.7475958909e+003 1.0872296e+001
2.7476028354e+003 1.1043881e+001
2.7476097800e+003 1.0176563e+001
2.7476167245e+003 9.2031550e+000
2.7476236691e+003 9.0365943e+000
2.7476306136e+003 9.1247180e+000
2.7476375582e+003 9.5578871e+000
2.7476445027e+003 1.0741300e+001
2.7476514473e+003 1.1727173e+001
2.7476583918e+003 1.5409404e+001
2.7476653364e+003 2.1581692e+001
2.7476722809e+003 2.8566281e+001
2.7476792254e+003 3.5283809e+001
2.7476861700e+003 4.0569118e+001
2.7476931145e+003 4.1000569e+001
2.7477000591e+003 4.0605615e+001
2.7477070036e+003 3.9459621e+001
2.7477139482e+003 3.7161635e+001
2.7477208927e+003 3.5031172e+001
2.7477278373e+003 3.4279665e+001
2.7477347818e+003 3.2471124e+001
2.7477417264e+003 3.0519878e+001
2.7477486709e+003 3.0209575e+001
2.7477556155e+003 2.7934804e+001
2.7477625600e+003 2.6977288e+001
2.7477695046e+003 2.6336598e+001
2.7477764491e+003 2.5875551e+001
2.7477833937e+003 2.4265655e+001
2.7477903382e+003 2.3538308e+001
2.7477972827e+003 2.3251768e+001
2.7478042273e+003 2.1818049e+001
2.7478111718e+003 2.2355758e+001
2.7478181164e+003 2.0866177e+001
2.7478250609e+003 2.1556790e+001
2.7478320055e+003 2.0500542e+001
2.7478389500e+003 1.9227170e+001
2.7478458946e+003 1.9431006e+001
2.7478528391e+003 1.9280181e+001
2.7478597837e+003 1.8127502e+001
2.7478667282e+003 1.7139486e+001
2.7478736728e+003 1.6784918e+001
2.7478806173e+003 1.6016958e+001
2.7478875619e+003 1.5103019e+001
2.7478945064e+003 1.5096624e+001
2.7479014509e+003 1.3822909e+001
2.7479083955e+003 1.4190181e+001
2.7479153400e+003 1.4115276e+001
2.7479222846e+003 1.3538243e+001
2.7479292291e+003 1.3283048e+001
2.7479361737e+003 1.2824015e+001
2.7479431182e+003 1.2913229e+001
2.7479500628e+003 1.1728964e+001
2.7479570073e+003 1.1997840e+001
2.7479639519e+003 1.2205264e+001
2.7479708964e+003 1.1308125e+001
2.7479778410e+003 1.1401922e+001
2.7479847855e+003 1.1852920e+001
2.7479917301e+003 1.0850915e+001
2.7479986746e+003 1.0688213e+001
2.7480056192e+003 1.0897358e+001
2.7480125637e+003 1.0835858e+001
2.7480195082e+003 1.1048361e+001
2.7480264528e+003 1.1316085e+001
2.7480333973e+003 1.0556327e+001
2.7480403419e+003 9.7031117e+000
2.7480472864e+003 1.0126458e+001
2.7480542310e+003 1.1023954e+001
2.7480611755e+003 9.6002024e+000
2.7480681201e+003 1.0437195e+001
2.7480750646e+003 1.0228807e+001
2.7480820092e+003 8.6353401e+000
2.7480889537e+003 9.1070531e+000
2.7480958983e+003 8.7543808e+000
2.7481028428e+003 7.4540466e+000
2.7481097874e+003 7.4730130e+000
2.7481167319e+003 8.1168845e+000
2.7481236765e+003 8.6502908e+000
2.7481306210e+003 1.0241377e+001
2.7481375655e+003 1.2201323e+001
2.7481445101e+003 1.9405776e+001
2.7481514546e+003 2.6038617e+001
2.7481583992e+003 3.3892298e+001
2.7481653437e+003 3.8637175e+001
2.7481722883e+003 4.0152757e+001
2.7481792328e+003 3.9751421e+001
2.7481861774e+003 3.7846043e+001
2.7481931219e+003 3.5773908e+001
2.7482000665e+003 3.4296915e+001
2.7482070110e+003 3.2533843e+001
2.7482139556e+003 3.0583229e+001
2.7482209001e+003 2.8896170e+001
2.7482278447e+003 2.9176921e+001
2.7482347892e+003 2.6309626e+001
2.7482417338e+003 2.5989552e+001
2.7482486783e+003 2.4742592e+001
2.7482556228e+003 2.3665896e+001
2.7482625674e+003 2.3598732e+001
2.7482695119e+003 2.1823441e+001
2.7482764565e+003 2.1570549e+001
2.7482834010e+003 2.0317004e+001
2.7482903456e+003 2.0027377e+001
2.7482972901e+003 1.8898562e+001
2.7483042347e+003 1.8550561e+001
2.7483111792e+003 1.8264446e+001
2.7483181238e+003 1.7160057e+001
2.7483250683e+003 1.6864965e+001
2.7483320129e+003 1.6534946e+001
2.7483389574e+003 1.5755046e+001
2.7483459020e+003 1.5773345e+001
2.7483528465e+003 1.4918479e+001
2.7483597911e+003 1.4415502e+001
2.7483667356e+003 1.3804719e+001
2.7483736801e+003 1.2790251e+001
2.7483806247e+003 1.2388522e+001
2.7483875692e+003 1.2333163e+001
2.7483945138e+003 1.2132687e+001
2.7484014583e+003 1.1154527e+001
2.7484084029e+003 1.1547011e+001
2.7484153474e+003 1.0158570e+001
2.7484222920e+003 1.0094351e+001
2.7484292365e+003 1.0255016e+001
2.7484361811e+003 1.0155287e+001
2.7484431256e+003 9.1108919e+000
2.7484500702e+003 9.5108594e+000
2.7484570147e+003 9.3175900e+000
2.7484639593e+003 9.6350343e+000
2.7484709038e+003 9.2796265e+000
2.7484778484e+003 9.5219870e+000
2.7484847929e+003 9.3311694e+000
2.7484917375e+003 9.4958264e+000
2.7484986820e+003 9.0920181e+000
2.7485056265e+003 9.2905276e+000
2.7485125711e+003 9.4092697e+000
2.7485195156e+003 8.3184668e+000
2.7485264602e+003 9.3388544e+000
2.7485334047e+003 9.5777566e+000
2.7485403493e+003 8.6110842e+000
2.7485472938e+003 8.7562624e+000
2.7485542384e+003 8.4170839e+000
2.7485611829e+003 8.7259931e+000
2.7485681275e+003 8.6109849e+000
2.7485750720e+003 7.2863799e+000
2.7485820166e+003 7.0088207e+000
2.7485889611e+003 6.9141119e+000
2.7485959057e+003 6.7000431e+000
2.7486028502e+003 7.1826753e+000
2.7486097948e+003 8.0663217e+000
2.7486167393e+003 1.0921746e+001
2.7486236838e+003 1.6781266e+001
2.7486306284e+003 2.3581107e+001
2.7486375729e+003 3.1008204e+001
2.7486445175e+003 3.7813520e+001
2.7486514620e+003 3.9142633e+001
2.7486584066e+003 3.8440617e+001
2.7486653511e+003 3.7170546e+001
2.7486722957e+003 3.5215504e+001
2.7486792402e+003 3.3028099e+001
2.7486861848e+003 3.1789529e+001
2.7486931293e+003 3.0763675e+001
2.7487000739e+003 2.9151540e+001
2.7487070184e+003 2.7756601e+001
2.7487139630e+003 2.7251242e+001
2.7487209075e+003 2.6252981e+001
2.7487278521e+003 2.4118790e+001
2.7487347966e+003 2.3632290e+001
2.7487417412e+003 2.2863781e+001
2.7487486857e+003 2.1644932e+001
2.7487556302e+003 2.0986625e+001
2.7487625748e+003 2.0023343e+001
2.7487695193e+003 1.9250021e+001
2.7487764639e+003 1.9290231e+001
2.7487834084e+003 1.8473810e+001
2.7487903530e+003 1.8014748e+001
2.7487972975e+003 1.6944362e+001
2.7488042421e+003 1.7328658e+001
2.7488111866e+003 1.6728127e+001
2.7488181312e+003 1.6058266e+001
2.7488250757e+003 1.5286644e+001
2.7488320203e+003 1.5416424e+001
2.7488389648e+003 1.3882341e+001
2.7488459094e+003 1.3652698e+001
2.7488528539e+003 1.4247288e+001
2.7488597985e+003 1.3345234e+001
2.7488667430e+003 1.2110690e+001
2.7488736876e+003 1.1868532e+001
2.7488806321e+003 1.2496433e+001
2.7488875766e+003 1.1570710e+001
2.7488945212e+003 1.0449743e+001
2.7489014657e+003 1.1209658e+001
2.7489084103e+003 1.0115271e+001
2.7489153548e+003 1.1076705e+001
2.7489222994e+003 9.7586936e+000
2.7489292439e+003 9.6954887e+000
2.7489361885e+003 9.5185956e+000
2.7489431330e+003 9.3545508e+000
2.7489500776e+003 1.0332774e+001
2.7489570221e+003 9.8882849e+000
2.7489639667e+003 9.2903604e+000
2.7489709112e+003 9.5888401e+000
2.7489778558e+003 8.8709910e+000
2.7489848003e+003 8.7678814e+000
2.7489917449e+003 9.2190251e+000
2.7489986894e+003 8.7617417e+000
2.7490056340e+003 8.9209985e+000
2.7490125785e+003 8.6982317e+000
2.7490195230e+003 9.4933203e+000
2.7490264676e+003 9.3820258e+000
2.7490334121e+003 9.2939852e+000
2.7490403567e+003 8.1199140e+000
2.7490473012e+003 7.7132158e+000
2.7490542458e+003 7.1008353e+000
2.7490611903e+003 6.6643398e+000
2.7490681349e+003 6.2578197e+000
2.7490750794e+003 6.2650786e+000
2.7490820240e+003 5.9681190e+000
2.7490889685e+003 7.9026041e+000
2.7490959131e+003 1.0788995e+001
2.7491028576e+003 1.5662585e+001
2.7491098022e+003 2.2770087e+001
2.7491167467e+003 2.9952005e+001
2.7491236913e+003 3.5624308e+001
2.7491306358e+003 3.8785208e+001
2.7491375804e+003 3.7874465e+001
2.7491445249e+003 3.7037249e+001
2.7491514694e+003 3.5243375e+001
2.7491584140e+003 3.3066125e+001
2.7491653585e+003 3.2146917e+001
2.7491723031e+003 3.0113107e+001
2.7491792476e+003 2.8246145e+001
2.7491861922e+003 2.7462910e+001
2.7491931367e+003 2.6666817e+001
2.7492000813e+003 2.4931796e+001
2.7492070258e+003 2.4310140e+001
2.7492139704e+003 2.2834996e+001
2.7492209149e+003 2.2567371e+001
2.7492278595e+003 2.1860787e+001
2.7492348040e+003 2.0858319e+001
2.7492417486e+003 1.9264358e+001
2.7492486931e+003 1.9373700e+001
2.7492556377e+003 1.8573625e+001
2.7492625822e+003 1.7657057e+001
2.7492695268e+003 1.7273951e+001
2.7492764713e+003 1.6742420e+001
2.7492834158e+003 1.6160998e+001
2.7492903604e+003 1.5408313e+001
2.7492973049e+003 1.5156396e+001
2.7493042495e+003 1.4897320e+001
2.7493111940e+003 1.4299582e+001
2.7493181386e+003 1.3449756e+001
2.7493250831e+003 1.2902159e+001
2.7493320277e+003 1.2787519e+001
2.7493389722e+003 1.1561120e+001
2.7493459168e+003 1.1175148e+001
2.7493528613e+003 1.0310048e+001
2.7493598059e+003 1.0745485e+001
2.7493667504e+003 1.0031813e+001
2.7493736950e+003 9.4438383e+000
2.7493806395e+003 9.1279341e+000
2.7493875841e+003 8.5195068e+000
2.7493945286e+003 9.0376514e+000
2.7494014732e+003 9.2080993e+000
2.7494084177e+003 8.1704568e+000
2.7494153622e+003 8.3798424e+000
2.7494223068e+003 8.5718850e+000
2.7494292513e+003 7.9337174e+000
2.7494361959e+003 8.2217322e+000
2.7494431404e+003 8.0472969e+000
2.7494500850e+003 8.3540835e+000
2.7494570295e+003 8.0802838e+000
2.7494639741e+003 8.1105681e+000
2.7494709186e+003 8.5248897e+000
2.7494778632e+003 8.0966575e+000
2.7494848077e+003 7.6895944e+000
2.7494917523e+003 8.1676614e+000
2.7494986968e+003 7.4718189e+000
2.7495056414e+003 7.6792849e+000
2.7495125859e+003 8.1593866e+000
2.7495195305e+003 7.5254807e+000
2.7495264750e+003 7.1944780e+000
2.7495334196e+003 6.3025925e+000
2.7495403641e+003 5.4272348e+000
2.7495473086e+003 5.2687428e+000
2.7495542532e+003 5.4320288e+000
2.7495611977e+003 6.5157335e+000
2.7495681423e+003 7.0754369e+000
2.7495750868e+003 9.5166549e+000
2.7495820314e+003 1.3656611e+001
2.7495889759e+003 2.0777981e+001
2.7495959205e+003 2.7793754e+001
2.7496028650e+003 3.4317465e+001
2.7496098096e+003 3.7995748e+001
2.7496167541e+003 3.7280033e+001
2.7496236987e+003 3.7351571e+001
2.7496306432e+003 3.4501933e+001
2.7496375878e+003 3.2969243e+001
2.7496445323e+003 3.0510527e+001
2.7496514769e+003 2.9977647e+001
2.7496584214e+003 2.8035965e+001
2.7496653660e+003 2.7235172e+001
2.7496723105e+003 2.6661803e+001
2.7496792550e+003 2.4437885e+001
2.7496861996e+003 2.3988656e+001
2.7496931441e+003 2.3261568e+001
2.7497000887e+003 2.1437169e+001
2.7497070332e+003 2.1278833e+001
2.7497139778e+003 2.0237259e+001
2.7497209223e+003 1.9960266e+001
2.7497278669e+003 1.8944953e+001
2.7497348114e+003 1.7932014e+001
2.7497417560e+003 1.7252910e+001
2.7497487005e+003 1.6496780e+001
2.7497556451e+003 1.6826837e+001
2.7497625896e+003 1.6467423e+001
2.7497695342e+003 1.5594404e+001
2.7497764787e+003 1.4937889e+001
2.7497834233e+003 1.4442034e+001
2.7497903678e+003 1.3736087e+001
2.7497973124e+003 1.3572215e+001
2.7498042569e+003 1.3378717e+001
2.7498112014e+003 1.2315414e+001
2.7498181460e+003 1.2270568e+001
2.7498250905e+003 1.2825099e+001
2.7498320351e+003 1.1026861e+001
2.7498389796e+003 1.0544584e+001
2.7498459242e+003 1.0397463e+001
2.7498528687e+003 1.0611494e+001
2.7498598133e+003 9.9914954e+000
2.7498667578e+003 9.6263626e+000
2.7498737024e+003 9.6217400e+000
2.7498806469e+003 8.7046289e+000
2.7498875915e+003 9.0112218e+000
2.7498945360e+003 8.6401672e+000
2.7499014806e+003 8.8235928e+000
2.7499084251e+003 9.1350419e+000
2.7499153697e+003 8.5045320e+000
2.7499223142e+003 8.3736742e+000
2.7499292588e+003 8.7219674e+000
2.7499362033e+003 8.6864925e+000
2.7499431478e+003 8.0379644e+000
2.7499500924e+003 8.6284226e+000
2.7499570369e+003 8.0038945e+000
2.7499639815e+003 7.5992931e+000
2.7499709260e+003 7.4119646e+000
2.7499778706e+003 7.9210320e+000
2.7499848151e+003 7.6862096e+000
2.7499917597e+003 7.9291432e+000
2.7499987042e+003 7.5412369e+000
2.7500056488e+003 6.9477864e+000
2.7500125933e+003 6.3546736e+000
2.7500195379e+003 6.1445745e+000
2.7500334270e+003 5.2798131e+000
2.7500403715e+003 5.7583035e+000
2.7500473161e+003 6.3443600e+000
2.7500542606e+003 8.1217103e+000
2.7500612052e+003 1.2724791e+001
2.7500681497e+003 1.9321766e+001
2.7500750942e+003 2.6485423e+001
2.7500820388e+003 3.4048668e+001
2.7500889833e+003 3.7375392e+001
2.7500959279e+003 3.8249577e+001
2.7501028724e+003 3.6540321e+001
2.7501098170e+003 3.4382852e+001
2.7501167615e+003 3.3089292e+001
2.7501237061e+003 3.1748492e+001
2.7501306506e+003 2.9978485e+001
2.7501375952e+003 2.8253455e+001
2.7501445397e+003 2.6981164e+001
2.7501514843e+003 2.5512804e+001
2.7501584288e+003 2.5209890e+001
2.7501653734e+003 2.3488483e+001
2.7501723179e+003 2.2349465e+001
2.7501792625e+003 2.1491506e+001
2.7501862070e+003 2.0767905e+001
2.7501931516e+003 1.9766655e+001
2.7502000961e+003 1.9330351e+001
2.7502070406e+003 1.8567793e+001
2.7502139852e+003 1.8292097e+001
2.7502209297e+003 1.7758995e+001
2.7502278743e+003 1.5573548e+001
2.7502348188e+003 1.6099416e+001
2.7502417634e+003 1.5984718e+001
2.7502487079e+003 1.5451829e+001
2.7502556525e+003 1.4208934e+001
2.7502625970e+003 1.3887897e+001
2.7502695416e+003 1.3039023e+001
2.7502764861e+003 1.3302104e+001
2.7502834307e+003 1.2648996e+001
2.7502903752e+003 1.2828825e+001
2.7502973198e+003 1.1173387e+001
2.7503042643e+003 1.0595110e+001
2.7503112089e+003 1.0668040e+001
2.7503181534e+003 1.0512988e+001
2.7503250980e+003 9.5256326e+000
2.7503320425e+003 9.1608194e+000
2.7503389870e+003 8.7474895e+000
2.7503459316e+003 9.0096336e+000
2.7503528761e+003 7.6003178e+000
2.7503598207e+003 8.3289556e+000
2.7503667652e+003 8.0933842e+000
2.7503737098e+003 8.1064497e+000
2.7503806543e+003 8.2189124e+000
2.7503875989e+003 7.5636792e+000
2.7503945434e+003 7.1289589e+000
2.7504014880e+003 7.2740180e+000
2.7504084325e+003 7.2536072e+000
2.7504153771e+003 7.5411736e+000
2.7504223216e+003 7.9459134e+000
2.7504292662e+003 7.4698303e+000
2.7504362107e+003 7.9182220e+000
2.7504431553e+003 7.2177035e+000
2.7504500998e+003 7.1108513e+000
2.7504570443e+003 6.9118046e+000
2.7504639889e+003 7.4894575e+000
2.7504709334e+003 6.9386947e+000
2.7504778780e+003 6.9871358e+000
2.7504848225e+003 6.4801074e+000
2.7504917671e+003 5.8695581e+000
2.7504987116e+003 4.6682343e+000
2.7505056562e+003 5.2514737e+000
2.7505126007e+003 5.0727181e+000
2.7505195453e+003 5.6073713e+000
2.7505264898e+003 5.8978228e+000
2.7505334344e+003 7.6962798e+000
2.7505403789e+003 1.0909902e+001
2.7505473235e+003 1.7566941e+001
2.7505542680e+003 2.4374652e+001
2.7505612126e+003 3.1777165e+001
2.7505681571e+003 3.6971014e+001
2.7505751016e+003 3.6767312e+001
2.7505820462e+003 3.6101715e+001
2.7505889907e+003 3.4022527e+001
2.7505959353e+003 3.3125760e+001
2.7506028798e+003 3.1278864e+001
2.7506098244e+003 2.9171451e+001
2.7506167689e+003 2.8151218e+001
2.7506237135e+003 2.6415004e+001
2.7506306580e+003 2.5742707e+001
2.7506376026e+003 2.4348788e+001
2.7506445471e+003 2.3599781e+001
2.7506514917e+003 2.2858702e+001
2.7506584362e+003 2.1815907e+001
2.7506653808e+003 2.0672586e+001
2.7506723253e+003 2.0040183e+001
2.7506792699e+003 1.9026054e+001
2.7506862144e+003 1.7305315e+001
2.7506931589e+003 1.7711387e+001
2.7507001035e+003 1.7406647e+001
2.7507070480e+003 1.6664391e+001
2.7507139926e+003 1.6221036e+001
2.7507209371e+003 1.5299445e+001
2.7507278817e+003 1.5034398e+001
2.7507348262e+003 1.4781358e+001
2.7507417708e+003 1.3874239e+001
2.7507487153e+003 1.3207092e+001
2.7507556599e+003 1.2994063e+001
2.7507626044e+003 1.2367238e+001
2.7507695490e+003 1.1752195e+001
2.7507764935e+003 1.1512847e+001
2.7507834381e+003 1.1136047e+001
2.7507903826e+003 1.0659994e+001
2.7507973272e+003 9.5606508e+000
2.7508042717e+003 9.8525488e+000
2.7508112162e+003 9.6661064e+000
2.7508181608e+003 8.6932747e+000
2.7508251053e+003 9.3008606e+000
2.7508320499e+003 8.5756005e+000
2.7508389944e+003 8.2440209e+000
2.7508459390e+003 7.8961793e+000
2.7508528835e+003 7.8236328e+000
2.7508598281e+003 7.9313385e+000
2.7508667726e+003 8.3701109e+000
2.7508737172e+003 7.9572695e+000
2.7508806617e+003 7.6679993e+000
2.7508876063e+003 8.0477038e+000
2.7508945508e+003 8.1258548e+000
2.7509014954e+003 7.9844018e+000
2.7509084399e+003 8.0994050e+000
2.7509153845e+003 7.2608306e+000
2.7509223290e+003 7.3967313e+000
2.7509292735e+003 7.4720338e+000
2.7509362181e+003 7.5764448e+000
2.7509431626e+003 7.5268355e+000
2.7509501072e+003 7.4049553e+000
2.7509570517e+003 6.7458370e+000
2.7509639963e+003 5.9135314e+000
2.7509709408e+003 6.0036682e+000
2.7509778854e+003 5.7020762e+000
2.7509848299e+003 4.3658398e+000
2.7509917745e+003 4.8822608e+000
2.7509987190e+003 5.2691758e+000
2.7510056636e+003 5.3255816e+000
2.7510126081e+003 7.0061625e+000
2.7510195527e+003 9.9929520e+000
2.7510264972e+003 1.6859115e+001
2.7510334418e+003 2.3271467e+001
2.7510403863e+003 3.0566600e+001
2.7510473308e+003 3.6002439e+001
2.7510542754e+003 3.6800174e+001
2.7510612199e+003 3.6005647e+001
2.7510681645e+003 3.4749208e+001
2.7510751090e+003 3.2751848e+001
2.7510820536e+003 3.1580735e+001
2.7510889981e+003 2.9186489e+001
2.7510959427e+003 2.8242142e+001
2.7511028872e+003 2.6549638e+001
2.7511098318e+003 2.4942213e+001
2.7511167763e+003 2.4103094e+001
2.7511237209e+003 2.3439170e+001
2.7511306654e+003 2.2630344e+001
2.7511376100e+003 2.0974253e+001
2.7511445545e+003 2.0868363e+001
2.7511514991e+003 1.9508870e+001
2.7511584436e+003 1.7594873e+001
2.7511653881e+003 1.7960306e+001
2.7511723327e+003 1.7445374e+001
2.7511792772e+003 1.6993317e+001
2.7511862218e+003 1.6153153e+001
2.7511931663e+003 1.5489546e+001
2.7512001109e+003 1.4750094e+001
2.7512070554e+003 1.4256872e+001
2.7512140000e+003 1.3948965e+001
2.7512209445e+003 1.3513567e+001
2.7512278891e+003 1.2791805e+001
2.7512348336e+003 1.2544134e+001
2.7512417782e+003 1.2128098e+001
2.7512487227e+003 1.1041531e+001
2.7512556673e+003 1.0874276e+001
2.7512626118e+003 1.0595332e+001
2.7512695563e+003 1.0807815e+001
2.7512765009e+003 9.6879447e+000
2.7512834454e+003 9.8668377e+000
2.7512903900e+003 8.9716574e+000
2.7512973345e+003 8.5458417e+000
2.7513042791e+003 9.0186383e+000
2.7513112236e+003 8.5510682e+000
2.7513181682e+003 7.7672828e+000
2.7513251127e+003 7.7185456e+000
2.7513320573e+003 7.3268657e+000
2.7513390018e+003 7.2509215e+000
2.7513459464e+003 7.6637310e+000
2.7513528909e+003 7.1369624e+000
2.7513598355e+003 7.6124533e+000
2.7513667800e+003 7.1606328e+000
2.7513737246e+003 7.8072708e+000
2.7513806691e+003 6.9763051e+000
2.7513876136e+003 7.0233593e+000
2.7513945582e+003 6.9080561e+000
2.7514015027e+003 6.9339479e+000
2.7514084473e+003 6.9361580e+000
2.7514153918e+003 6.8842001e+000
2.7514223364e+003 6.3683635e+000
2.7514292809e+003 7.1057793e+000
2.7514362255e+003 6.6238246e+000
2.7514431700e+003 6.5678993e+000
2.7514501146e+003 5.8814249e+000
2.7514570591e+003 4.7659235e+000
2.7514640037e+003 4.5120854e+000
2.7514709482e+003 3.9754251e+000
2.7514778928e+003 4.2531410e+000
2.7514848373e+003 4.7660760e+000
2.7514917818e+003 6.1932094e+000
2.7514987264e+003 9.3850747e+000
2.7515056709e+003 1.5129555e+001
2.7515126155e+003 2.2001262e+001
2.7515195600e+003 2.8828918e+001
2.7515265046e+003 3.4947931e+001
2.7515334491e+003 3.6343080e+001
2.7515403937e+003 3.6015274e+001
2.7515473382e+003 3.4000712e+001
2.7515542828e+003 3.2197052e+001
2.7515612273e+003 3.1500310e+001
2.7515681719e+003 2.9519398e+001
2.7515751164e+003 2.7900544e+001
2.7515820610e+003 2.6227906e+001
2.7515890055e+003 2.4937396e+001
2.7515959500e+003 2.4333728e+001
2.7516028946e+003 2.3043076e+001
2.7516098391e+003 2.1734730e+001
2.7516167837e+003 2.0775998e+001
2.7516237282e+003 2.0084606e+001
2.7516306728e+003 1.9394394e+001
2.7516376173e+003 1.8723912e+001
2.7516445619e+003 1.8278469e+001
2.7516515064e+003 1.7330022e+001
2.7516584510e+003 1.6854079e+001
2.7516653955e+003 1.6533685e+001
2.7516723401e+003 1.5261290e+001
2.7516792846e+003 1.4735707e+001
2.7516862292e+003 1.4629460e+001
2.7516931737e+003 1.4162469e+001
2.7517001182e+003 1.3274015e+001
2.7517070628e+003 1.3364632e+001
2.7517140073e+003 1.2476932e+001
2.7517209519e+003 1.2284991e+001
2.7517278964e+003 1.1500247e+001
2.7517348410e+003 1.1114361e+001
2.7517417855e+003 1.0891281e+001
2.7517487301e+003 1.0132719e+001
2.7517556746e+003 1.0073432e+001
2.7517626192e+003 9.3101715e+000
2.7517695637e+003 9.0079740e+000
2.7517765083e+003 8.4650388e+000
2.7517834528e+003 8.4290981e+000
2.7517903974e+003 7.4615470e+000
2.7517973419e+003 7.6203150e+000
2.7518042864e+003 8.0846494e+000
2.7518112310e+003 7.8377768e+000
2.7518181755e+003 7.5527436e+000
2.7518251201e+003 7.4017876e+000
2.7518320646e+003 7.2117379e+000
2.7518390092e+003 7.5114754e+000
2.7518459537e+003 7.2644995e+000
2.7518528983e+003 8.0896731e+000
2.7518598428e+003 7.5162140e+000
2.7518667874e+003 7.7060663e+000
2.7518737319e+003 7.4186408e+000
2.7518806765e+003 6.5462488e+000
2.7518876210e+003 7.1191092e+000
2.7518945656e+003 6.7753097e+000
2.7519015101e+003 7.1686343e+000
2.7519084546e+003 7.2006117e+000
2.7519153992e+003 6.8633520e+000
2.7519223437e+003 6.5701578e+000
2.7519292883e+003 5.7145135e+000
2.7519362328e+003 5.5009287e+000
2.7519431774e+003 4.8313240e+000
2.7519501219e+003 4.3977680e+000
2.7519570665e+003 4.7523589e+000
2.7519640110e+003 4.7912134e+000
2.7519709556e+003 6.2308109e+000
2.7519779001e+003 8.7909177e+000
2.7519848447e+003 1.3908574e+001
2.7519917892e+003 2.0749752e+001
2.7519987338e+003 2.7584315e+001
2.7520056783e+003 3.4367397e+001
2.7520126228e+003 3.6107233e+001
2.7520195674e+003 3.6153100e+001
2.7520265119e+003 3.4655760e+001
2.7520334565e+003 3.2701514e+001
2.7520404010e+003 3.0779689e+001
2.7520473456e+003 2.9811956e+001
2.7520542901e+003 2.8494052e+001
2.7520612347e+003 2.6682279e+001
2.7520681792e+003 2.5451063e+001
2.7520751238e+003 2.4085976e+001
2.7520820683e+003 2.2759907e+001
2.7520890129e+003 2.1868718e+001
2.7520959574e+003 2.1058431e+001
2.7521029020e+003 2.0171510e+001
2.7521098465e+003 1.9041756e+001
2.7521167910e+003 1.8692759e+001
2.7521237356e+003 1.7884167e+001
2.7521306801e+003 1.7258399e+001
2.7521376247e+003 1.6524518e+001
2.7521445692e+003 1.6043127e+001
2.7521515138e+003 1.5678275e+001
2.7521584583e+003 1.4760241e+001
2.7521654029e+003 1.4250058e+001
2.7521723474e+003 1.3726915e+001
2.7521792920e+003 1.3380611e+001
2.7521862365e+003 1.3147644e+001
2.7521931811e+003 1.2148138e+001
2.7522001256e+003 1.1556264e+001
2.7522070701e+003 1.1905435e+001
2.7522140147e+003 1.1107632e+001
2.7522209592e+003 1.0336772e+001
2.7522279038e+003 9.6980492e+000
2.7522348483e+003 9.9866396e+000
2.7522417929e+003 9.2162766e+000
2.7522487374e+003 8.2267935e+000
2.7522556820e+003 8.6842848e+000
2.7522626265e+003 7.9787058e+000
2.7522695711e+003 7.6283378e+000
2.7522765156e+003 7.0095222e+000
2.7522834602e+003 7.5153983e+000
2.7522904047e+003 7.2107688e+000
2.7522973493e+003 7.3789546e+000
2.7523042938e+003 6.9995367e+000
2.7523112383e+003 6.5047275e+000
2.7523181829e+003 7.1948807e+000
2.7523251274e+003 6.9464289e+000
2.7523320720e+003 7.2848994e+000
2.7523390165e+003 6.9926823e+000
2.7523459611e+003 6.5923809e+000
2.7523529056e+003 6.6518119e+000
2.7523598502e+003 6.3101804e+000
2.7523667947e+003 6.4540195e+000
2.7523737393e+003 5.9391302e+000
2.7523806838e+003 6.2447310e+000
2.7523876284e+003 6.2577001e+000
2.7523945729e+003 6.1738740e+000
2.7524015175e+003 5.6306491e+000
2.7524084620e+003 5.1175597e+000
2.7524154065e+003 5.3838424e+000
2.7524223511e+003 4.2820176e+000
2.7524292956e+003 4.0738703e+000
2.7524362402e+003 3.8621337e+000
2.7524431847e+003 4.5444923e+000
2.7524501293e+003 5.6427290e+000
2.7524570738e+003 7.9146833e+000
2.7524640184e+003 1.2650972e+001
2.7524709629e+003 1.9401318e+001
2.7524779075e+003 2.6123026e+001
2.7524848520e+003 3.3235169e+001
2.7524917966e+003 3.5686508e+001
2.7524987411e+003 3.5926790e+001
2.7525056856e+003 3.4168691e+001
2.7525126302e+003 3.2624957e+001
2.7525195747e+003 3.0902941e+001
2.7525265193e+003 2.9497726e+001
2.7525334638e+003 2.7658931e+001
2.7525404084e+003 2.6274718e+001
2.7525473529e+003 2.4887950e+001
2.7525542975e+003 2.4261569e+001
2.7525612420e+003 2.2229678e+001
2.7525681866e+003 2.1574824e+001
2.7525751311e+003 2.0978853e+001
2.7525820757e+003 2.0050450e+001
2.7525890202e+003 1.9521272e+001
2.7525959648e+003 1.8248670e+001
2.7526029093e+003 1.7727934e+001
2.7526098538e+003 1.7066147e+001
2.7526167984e+003 1.6093629e+001
2.7526237429e+003 1.5625304e+001
2.7526306875e+003 1.5428345e+001
2.7526376320e+003 1.4694679e+001
2.7526445766e+003 1.4688317e+001
2.7526515211e+003 1.4558872e+001
2.7526584657e+003 1.3674785e+001
2.7526654102e+003 1.2690977e+001
2.7526723548e+003 1.2552801e+001
2.7526792993e+003 1.1651887e+001
2.7526862439e+003 1.0983809e+001
2.7526931884e+003 1.1330074e+001
2.7527001329e+003 9.6637049e+000
2.7527070775e+003 9.8926110e+000
2.7527140220e+003 1.0109270e+001
2.7527209666e+003 9.6475526e+000
2.7527279111e+003 8.5900745e+000
2.7527348557e+003 8.4270651e+000
2.7527418002e+003 7.7162420e+000
2.7527487448e+003 7.3001941e+000
2.7527556893e+003 7.5733754e+000
2.7527626339e+003 7.2079820e+000
2.7527695784e+003 7.5783621e+000
2.7527765230e+003 7.2852126e+000
2.7527834675e+003 7.7001162e+000
2.7527904120e+003 6.9938593e+000
2.7527973566e+003 7.4643688e+000
2.7528043011e+003 6.5521917e+000
2.7528112457e+003 7.3406132e+000
2.7528181902e+003 7.0258147e+000
2.7528251348e+003 6.8684458e+000
2.7528320793e+003 6.8699735e+000
2.7528390239e+003 6.7675443e+000
2.7528459684e+003 6.8794956e+000
2.7528529130e+003 6.6007939e+000
2.7528598575e+003 6.6578560e+000
2.7528668021e+003 7.1587571e+000
2.7528737466e+003 7.0915154e+000
2.7528806911e+003 5.9666944e+000
2.7528876357e+003 5.7289952e+000
2.7528945802e+003 4.9044680e+000
2.7529015248e+003 4.8304097e+000
2.7529084693e+003 4.4655096e+000
2.7529154139e+003 3.7099408e+000
2.7529223584e+003 4.2519988e+000
2.7529293030e+003 5.7254950e+000
2.7529362475e+003 7.4424649e+000
2.7529431921e+003 1.1214844e+001
2.7529501366e+003 1.8306627e+001
2.7529570812e+003 2.4742755e+001
2.7529640257e+003 3.2157363e+001
2.7529709703e+003 3.5152782e+001
2.7529779148e+003 3.5744529e+001
2.7529848593e+003 3.4574817e+001
2.7529918039e+003 3.3401686e+001
2.7529987484e+003 3.1251732e+001
2.7530056930e+003 2.9929029e+001
2.7530126375e+003 2.8030785e+001
2.7530195821e+003 2.6406209e+001
2.7530265266e+003 2.5375614e+001
2.7530334712e+003 2.3913216e+001
2.7530404157e+003 2.3177800e+001
2.7530473603e+003 2.1812850e+001
2.7530543048e+003 2.0999185e+001
2.7530612494e+003 2.0354160e+001
2.7530681939e+003 1.8918758e+001
2.7530751384e+003 1.8548673e+001
2.7530820830e+003 1.7651620e+001
2.7530890275e+003 1.6755122e+001
2.7530959721e+003 1.6721001e+001
2.7531029166e+003 1.5330562e+001
2.7531098612e+003 1.4998180e+001
2.7531168057e+003 1.4913183e+001
2.7531237503e+003 1.4271213e+001
2.7531306948e+003 1.3612048e+001
2.7531376394e+003 1.2876535e+001
2.7531445839e+003 1.2235230e+001
2.7531515285e+003 1.2438375e+001
2.7531584730e+003 1.1888355e+001
2.7531654175e+003 1.0822952e+001
2.7531723621e+003 1.0888668e+001
2.7531793066e+003 1.0078573e+001
2.7531862512e+003 1.0092093e+001
2.7531931957e+003 9.5278662e+000
2.7532001403e+003 9.4405849e+000
2.7532070848e+003 8.4715598e+000
2.7532140294e+003 8.8138585e+000
2.7532209739e+003 7.3965188e+000
2.7532279185e+003 7.1491513e+000
2.7532348630e+003 7.3490708e+000
2.7532418076e+003 7.2887778e+000
2.7532487521e+003 6.5291448e+000
2.7532556966e+003 7.0702851e+000
2.7532626412e+003 6.8477083e+000
2.7532695857e+003 6.6365058e+000
2.7532765303e+003 6.7909548e+000
2.7532834748e+003 6.1054709e+000
2.7532904194e+003 6.8649065e+000
2.7532973639e+003 6.7836580e+000
2.7533043085e+003 6.7975681e+000
2.7533112530e+003 6.0198537e+000
2.7533181976e+003 6.2635472e+000
2.7533251421e+003 5.5935960e+000
2.7533320867e+003 6.1559069e+000
2.7533390312e+003 5.9452893e+000
2.7533459757e+003 6.2240586e+000
2.7533529203e+003 5.5657962e+000
2.7533598648e+003 5.9800985e+000
2.7533668094e+003 5.3257437e+000
2.7533737539e+003 4.3208312e+000
2.7533806985e+003 3.9890951e+000
2.7533876430e+003 3.9533683e+000
2.7533945876e+003 4.1238570e+000
2.7534015321e+003 3.7425485e+000
2.7534084767e+003 4.7213249e+000
2.7534154212e+003 5.6490660e+000
2.7534223658e+003 9.9572252e+000
2.7534293103e+003 1.7005334e+001
2.7534362548e+003 2.3158158e+001
2.7534431994e+003 3.0785411e+001
2.7534501439e+003 3.5320016e+001
2.7534570885e+003 3.5294404e+001
2.7534640330e+003 3.4199360e+001
2.7534709776e+003 3.3076165e+001
2.7534779221e+003 3.1586560e+001
2.7534848667e+003 2.9632573e+001
2.7534918112e+003 2.7793729e+001
2.7534987558e+003 2.6627439e+001
2.7535057003e+003 2.5146503e+001
2.7535126449e+003 2.3908714e+001
2.7535195894e+003 2.2452666e+001
2.7535265340e+003 2.1348154e+001
2.7535334785e+003 2.0394170e+001
2.7535404230e+003 1.9675955e+001
2.7535473676e+003 1.8663241e+001
2.7535543121e+003 1.7938231e+001
2.7535612567e+003 1.6961630e+001
2.7535682012e+003 1.6649638e+001
2.7535751458e+003 1.6472073e+001
2.7535820903e+003 1.5482519e+001
2.7535890349e+003 1.4649894e+001
2.7535959794e+003 1.4466690e+001
2.7536029240e+003 1.3912832e+001
2.7536098685e+003 1.2771350e+001
2.7536168131e+003 1.2615036e+001
2.7536237576e+003 1.2475586e+001
2.7536307021e+003 1.1756447e+001
2.7536376467e+003 1.1377171e+001
2.7536445912e+003 1.0822090e+001
2.7536515358e+003 1.0417782e+001
2.7536584803e+003 1.0069625e+001
2.7536654249e+003 9.7430906e+000
2.7536723694e+003 8.8792892e+000
2.7536793140e+003 8.4981055e+000
2.7536862585e+003 8.2512397e+000
2.7536932031e+003 7.7807834e+000
2.7537001476e+003 7.3134318e+000
2.7537070922e+003 6.9830230e+000
2.7537140367e+003 6.7724227e+000
2.7537209812e+003 6.1955743e+000
2.7537279258e+003 6.2637322e+000
2.7537348703e+003 6.9007177e+000
2.7537418149e+003 5.9865715e+000
2.7537487594e+003 6.2851653e+000
2.7537557040e+003 6.2705712e+000
2.7537626485e+003 6.3222081e+000
2.7537695931e+003 5.9438885e+000
2.7537765376e+003 5.6531919e+000
2.7537834822e+003 6.1327688e+000
2.7537904267e+003 5.9364029e+000
2.7537973713e+003 6.1253947e+000
2.7538043158e+003 6.1074612e+000
2.7538112603e+003 6.3025917e+000
2.7538182049e+003 6.6608068e+000
2.7538251494e+003 6.1427810e+000
2.7538320940e+003 6.1782685e+000
2.7538390385e+003 5.8049868e+000
2.7538459831e+003 5.0103099e+000
2.7538529276e+003 4.7289955e+000
2.7538598722e+003 3.8300342e+000
2.7538668167e+003 3.1471256e+000
2.7538737613e+003 3.4580593e+000
2.7538807058e+003 3.6519802e+000
2.7538876504e+003 4.1683867e+000
2.7538945949e+003 5.9044232e+000
2.7539015394e+003 9.0000943e+000
2.7539084840e+003 1.6203549e+001
2.7539154285e+003 2.2325852e+001
2.7539223731e+003 2.9182508e+001
2.7539293176e+003 3.4262517e+001
2.7539362622e+003 3.5775367e+001
2.7539432067e+003 3.4259289e+001
2.7539501513e+003 3.2766507e+001
2.7539570958e+003 3.1471077e+001
2.7539640404e+003 2.9245678e+001
2.7539709849e+003 2.7857069e+001
2.7539779295e+003 2.6466628e+001
2.7539848740e+003 2.5444577e+001
2.7539918185e+003 2.3960937e+001
2.7539987631e+003 2.2289805e+001
2.7540057076e+003 2.1381204e+001
2.7540126522e+003 2.0555587e+001
2.7540195967e+003 1.9834802e+001
2.7540265413e+003 1.8908842e+001
2.7540334858e+003 1.8210719e+001
2.7540404304e+003 1.7421441e+001
2.7540473749e+003 1.6579463e+001
2.7540543195e+003 1.5274144e+001
2.7540612640e+003 1.5914396e+001
2.7540682086e+003 1.4151511e+001
2.7540751531e+003 1.3881132e+001
2.7540820976e+003 1.3550518e+001
2.7540890422e+003 1.2987102e+001
2.7540959867e+003 1.2699331e+001
2.7541029313e+003 1.2133192e+001
2.7541098758e+003 1.1726625e+001
2.7541168204e+003 1.1503375e+001
2.7541237649e+003 1.1004090e+001
2.7541307095e+003 1.0597056e+001
2.7541376540e+003 9.5081543e+000
2.7541445986e+003 9.4856657e+000
2.7541515431e+003 9.0015382e+000
2.7541584877e+003 8.5660980e+000
2.7541654322e+003 7.9917417e+000
2.7541723767e+003 7.6418046e+000
2.7541793213e+003 7.1340583e+000
2.7541862658e+003 7.2219131e+000
2.7541932104e+003 6.5133407e+000
2.7542001549e+003 6.7211336e+000
2.7542070995e+003 6.5712838e+000
2.7542140440e+003 6.2834371e+000
2.7542209886e+003 6.1411879e+000
2.7542279331e+003 5.4749004e+000
2.7542348777e+003 6.1218405e+000
2.7542418222e+003 6.0762866e+000
2.7542487667e+003 5.6959635e+000
2.7542557113e+003 6.3229202e+000
2.7542626558e+003 6.0167036e+000
2.7542696004e+003 5.5011594e+000
2.7542765449e+003 5.9419470e+000
2.7542834895e+003 5.0672902e+000
2.7542904340e+003 5.4103943e+000
2.7542973786e+003 5.3166661e+000
2.7543043231e+003 5.6438110e+000
2.7543112677e+003 5.9817682e+000
2.7543182122e+003 5.5563438e+000
2.7543251568e+003 4.8005198e+000
2.7543321013e+003 4.6106226e+000
2.7543390458e+003 3.4164901e+000
2.7543459904e+003 3.0307045e+000
2.7543529349e+003 3.1542517e+000
2.7543598795e+003 3.5898212e+000
2.7543668240e+003 3.5718530e+000
2.7543737686e+003 5.4144377e+000
2.7543807131e+003 7.8609181e+000
2.7543876577e+003 1.4058941e+001
2.7543946022e+003 2.0515047e+001
2.7544015468e+003 2.8526726e+001
2.7544084913e+003 3.3826586e+001
2.7544154359e+003 3.4844315e+001
2.7544223804e+003 3.4541224e+001
2.7544293249e+003 3.3003263e+001
2.7544362695e+003 3.1613489e+001
2.7544432140e+003 2.9603255e+001
2.7544501586e+003 2.8248452e+001
2.7544571031e+003 2.6387942e+001
2.7544640477e+003 2.5262528e+001
2.7544709922e+003 2.3860880e+001
2.7544779368e+003 2.2709969e+001
2.7544848813e+003 2.1385485e+001
2.7544918259e+003 2.0391456e+001
2.7544987704e+003 1.9771444e+001
2.7545057150e+003 1.8544690e+001
2.7545126595e+003 1.8054799e+001
2.7545196040e+003 1.7286459e+001
2.7545265486e+003 1.6758971e+001
2.7545334931e+003 1.6003410e+001
2.7545404377e+003 1.5096230e+001
2.7545473822e+003 1.4274340e+001
2.7545543268e+003 1.4030261e+001
2.7545612713e+003 1.3439523e+001
2.7545682159e+003 1.2931394e+001
2.7545751604e+003 1.2568001e+001
2.7545821050e+003 1.2471296e+001
2.7545890495e+003 1.1250169e+001
2.7545959941e+003 1.0669033e+001
2.7546029386e+003 1.0370398e+001
2.7546098831e+003 1.0183594e+001
2.7546168277e+003 9.2711995e+000
2.7546237722e+003 9.1212393e+000
2.7546307168e+003 8.7836285e+000
2.7546376613e+003 8.4306288e+000
2.7546446059e+003 7.8109082e+000
2.7546515504e+003 7.2731162e+000
2.7546584950e+003 6.5733758e+000
2.7546654395e+003 6.0593885e+000
2.7546723841e+003 6.4166554e+000
2.7546793286e+003 6.6638048e+000
2.7546862732e+003 6.3972430e+000
2.7546932177e+003 6.2117610e+000
2.7547001622e+003 5.8085321e+000
2.7547071068e+003 6.1996637e+000
2.7547140513e+003 5.7702601e+000
2.7547209959e+003 5.8307482e+000
2.7547279404e+003 5.8574750e+000
2.7547348850e+003 6.0024024e+000
2.7547418295e+003 6.3746617e+000
2.7547487741e+003 5.8632170e+000
2.7547557186e+003 5.6123349e+000
2.7547626632e+003 5.5599634e+000
2.7547696077e+003 5.4706124e+000
2.7547765523e+003 5.6414589e+000
2.7547834968e+003 5.3524109e+000
2.7547904413e+003 5.8792192e+000
2.7547973859e+003 5.6884274e+000
2.7548043304e+003 4.7051954e+000
2.7548112750e+003 4.4590271e+000
2.7548182195e+003 3.7164643e+000
2.7548251641e+003 3.2084279e+000
2.7548321086e+003 2.8460816e+000
2.7548390532e+003 2.8973644e+000
2.7548459977e+003 3.8500153e+000
2.7548529423e+003 4.7082592e+000
2.7548598868e+003 7.4452223e+000
2.7548668314e+003 1.3084531e+001
2.7548737759e+003 1.9376473e+001
2.7548807204e+003 2.7097588e+001
2.7548876650e+003 3.2735545e+001
2.7548946095e+003 3.5477868e+001
2.7549015541e+003 3.4467048e+001
2.7549084986e+003 3.2993668e+001
2.7549154432e+003 3.1866690e+001
2.7549223877e+003 3.0165999e+001
2.7549293323e+003 2.8621742e+001
2.7549362768e+003 2.6734603e+001
2.7549432214e+003 2.5295526e+001
2.7549501659e+003 2.4254775e+001
2.7549571104e+003 2.2663523e+001
2.7549640550e+003 2.1846431e+001
2.7549709995e+003 2.0221151e+001
2.7549779441e+003 1.9672704e+001
2.7549848886e+003 1.8763910e+001
2.7549918332e+003 1.7999122e+001
2.7549987777e+003 1.7144214e+001
2.7550057223e+003 1.6353392e+001
2.7550126668e+003 1.5674281e+001
2.7550196114e+003 1.5367679e+001
2.7550265559e+003 1.4322292e+001
2.7550335005e+003 1.4420531e+001
2.7550404450e+003 1.3386816e+001
2.7550473895e+003 1.3400664e+001
2.7550543341e+003 1.2079887e+001
2.7550612786e+003 1.2112298e+001
2.7550682232e+003 1.1882415e+001
2.7550751677e+003 1.1085745e+001
2.7550821123e+003 1.0894753e+001
2.7550890568e+003 9.9563043e+000
2.7550960014e+003 9.6591452e+000
2.7551029459e+003 9.1501584e+000
2.7551098905e+003 8.7851972e+000
2.7551168350e+003 8.2400302e+000
2.7551237795e+003 7.7270382e+000
2.7551307241e+003 8.1731463e+000
2.7551376686e+003 7.7264341e+000
2.7551446132e+003 7.0395536e+000
2.7551515577e+003 6.3274559e+000
2.7551585023e+003 6.0456241e+000
2.7551654468e+003 6.2745568e+000
2.7551723914e+003 5.8323140e+000
2.7551793359e+003 5.7976504e+000
2.7551862805e+003 5.4205228e+000
2.7551932250e+003 5.8468500e+000
2.7552001696e+003 6.3337612e+000
2.7552071141e+003 6.0700592e+000
2.7552140586e+003 5.5647986e+000
2.7552210032e+003 5.6731357e+000
2.7552279477e+003 5.7101036e+000
2.7552348923e+003 5.6405157e+000
2.7552418368e+003 5.6497103e+000
2.7552487814e+003 5.4498694e+000
2.7552557259e+003 5.6243540e+000
2.7552626705e+003 5.4829652e+000
2.7552696150e+003 5.6280321e+000
2.7552765596e+003 5.7050217e+000
2.7552835041e+003 5.5129158e+000
2.7552904486e+003 4.2341051e+000
2.7552973932e+003 4.1933129e+000
2.7553043377e+003 3.0639170e+000
2.7553112823e+003 3.3105597e+000
2.7553182268e+003 2.5923386e+000
2.7553251714e+003 3.3935095e+000
2.7553321159e+003 4.4675724e+000
2.7553390605e+003 6.5307156e+000
2.7553460050e+003 1.1845282e+001
2.7553529496e+003 1.9038836e+001
2.7553598941e+003 2.5663913e+001
2.7553668386e+003 3.2421795e+001
2.7553737832e+003 3.4954621e+001
2.7553807277e+003 3.4720248e+001
2.7553876723e+003 3.3329628e+001
2.7553946168e+003 3.2154492e+001
2.7554015614e+003 3.0083005e+001
2.7554085059e+003 2.8406650e+001
2.7554154505e+003 2.6842850e+001
2.7554223950e+003 2.4705634e+001
2.7554293395e+003 2.4129037e+001
2.7554362841e+003 2.2920979e+001
2.7554432286e+003 2.1410955e+001
2.7554501732e+003 2.0617268e+001
2.7554571177e+003 1.9921540e+001
2.7554640623e+003 1.8810223e+001
2.7554710068e+003 1.7998341e+001
2.7554779514e+003 1.7386529e+001
2.7554848959e+003 1.6672718e+001
2.7554918405e+003 1.6314749e+001
2.7554987850e+003 1.5263468e+001
2.7555057295e+003 1.4713457e+001
2.7555126741e+003 1.4325401e+001
2.7555196186e+003 1.3906453e+001
2.7555265632e+003 1.2898424e+001
2.7555335077e+003 1.2783265e+001
2.7555404523e+003 1.2209637e+001
2.7555473968e+003 1.1734528e+001
2.7555543414e+003 1.1574676e+001
2.7555612859e+003 1.0506705e+001
2.7555682304e+003 9.8367684e+000
2.7555751750e+003 9.4818101e+000
2.7555821195e+003 9.2527962e+000
2.7555890641e+003 9.5559808e+000
2.7555960086e+003 8.9565556e+000
2.7556029532e+003 7.6579939e+000
2.7556098977e+003 7.8341487e+000
2.7556168423e+003 7.5671191e+000
2.7556237868e+003 7.4763080e+000
2.7556307313e+003 6.5770597e+000
2.7556376759e+003 6.6027801e+000
2.7556446204e+003 6.4912087e+000
2.7556515650e+003 6.4969229e+000
2.7556585095e+003 5.5888304e+000
2.7556654541e+003 6.4856552e+000
2.7556723986e+003 6.4623985e+000
2.7556793432e+003 5.9350092e+000
2.7556862877e+003 6.0511289e+000
2.7556932322e+003 6.3030354e+000
2.7557001768e+003 5.8456130e+000
2.7557071213e+003 6.0892017e+000
2.7557140659e+003 6.1264319e+000
2.7557210104e+003 5.5951385e+000
2.7557279550e+003 5.0231981e+000
2.7557348995e+003 5.3452350e+000
2.7557418441e+003 5.4726907e+000
2.7557487886e+003 5.1989177e+000
2.7557557331e+003 5.3091925e+000
2.7557626777e+003 5.5579987e+000
2.7557696222e+003 4.7068336e+000
2.7557765668e+003 4.0532722e+000
2.7557835113e+003 3.2608420e+000
2.7557904559e+003 3.0504128e+000
2.7557974004e+003 3.0354416e+000
2.7558043449e+003 3.3107335e+000
2.7558112895e+003 4.4739603e+000
2.7558182340e+003 6.5299188e+000
2.7558251786e+003 1.0556641e+001
2.7558321231e+003 1.7821726e+001
2.7558390677e+003 2.4231751e+001
2.7558460122e+003 3.1078386e+001
2.7558529567e+003 3.4393554e+001
2.7558599013e+003 3.5172654e+001
2.7558668458e+003 3.3224901e+001
2.7558737904e+003 3.2992865e+001
2.7558807349e+003 2.9943325e+001
2.7558876795e+003 2.8700347e+001
2.7558946240e+003 2.7200793e+001
2.7559015685e+003 2.5932001e+001
2.7559085131e+003 2.4623679e+001
2.7559154576e+003 2.3170605e+001
2.7559224022e+003 2.2037264e+001
2.7559293467e+003 2.1328784e+001
2.7559362912e+003 2.0089605e+001
2.7559432358e+003 1.8798730e+001
2.7559501803e+003 1.8537858e+001
2.7559571249e+003 1.7236512e+001
2.7559640694e+003 1.6607800e+001
2.7559710140e+003 1.6300839e+001
2.7559779585e+003 1.5954339e+001
2.7559849030e+003 1.5198251e+001
2.7559918476e+003 1.4486679e+001
2.7569154694e+003 1.8544137e+001
2.7569224139e+003 1.8319001e+001
2.7569293584e+003 1.7188994e+001
2.7569363029e+003 1.6513834e+001
2.7569432474e+003 1.6088209e+001
2.7569501919e+003 1.5242195e+001
2.7569571364e+003 1.5170022e+001
2.7569640809e+003 1.4475179e+001
2.7569710254e+003 1.4556085e+001
2.7569779699e+003 1.3266572e+001
2.7569849144e+003 1.3424288e+001
2.7569918589e+003 1.2311159e+001
2.7569988034e+003 1.2094097e+001
2.7570057479e+003 1.1796630e+001
2.7570126924e+003 1.0906283e+001
2.7570196369e+003 1.0473686e+001
2.7570265814e+003 9.7188042e+000
2.7570335259e+003 9.3398648e+000
2.7570404704e+003 9.2393947e+000
2.7570474149e+003 8.6621406e+000
2.7570543594e+003 8.4461879e+000
2.7570613039e+003 8.6531398e+000
2.7570682484e+003 7.9761188e+000
2.7570751929e+003 7.3763220e+000
2.7570821373e+003 7.2281685e+000
2.7570890818e+003 7.0233067e+000
2.7570960263e+003 7.0259150e+000
2.7571029708e+003 7.2007940e+000
2.7571099153e+003 6.8880987e+000
2.7571168598e+003 6.8686251e+000
2.7571238043e+003 6.9330923e+000
2.7571307488e+003 6.7963221e+000
2.7571376933e+003 6.9480068e+000
2.7571446378e+003 6.8145626e+000
2.7571515822e+003 7.1888692e+000
2.7571585267e+003 6.8565073e+000
2.7571654712e+003 6.3373328e+000
2.7571724157e+003 6.2641728e+000
2.7571793602e+003 6.5296786e+000
2.7571863047e+003 6.5525859e+000
2.7571932492e+003 6.8125123e+000
2.7572001937e+003 6.2115673e+000
2.7572071382e+003 5.5728118e+000
2.7572140826e+003 5.0552490e+000
2.7572210271e+003 4.3826441e+000
2.7572279716e+003 4.2295202e+000
2.7572349161e+003 4.2620832e+000
2.7572418606e+003 4.0016052e+000
2.7572488051e+003 4.7407477e+000
2.7572557496e+003 5.9740641e+000
2.7572626940e+003 8.9530594e+000
2.7572696385e+003 1.5379237e+001
2.7572765830e+003 2.2311955e+001
2.7572835275e+003 2.9552541e+001
2.7572904720e+003 3.5070781e+001
2.7572974165e+003 3.6350579e+001
2.7573043610e+003 3.5824196e+001
2.7573113054e+003 3.4464616e+001
2.7573182499e+003 3.2906547e+001
2.7573251944e+003 3.1357998e+001
2.7573321389e+003 2.9312743e+001
2.7573390834e+003 2.7892468e+001
2.7573460279e+003 2.6340547e+001
2.7573529723e+003 2.5358885e+001
2.7573599168e+003 2.4596885e+001
2.7573668613e+003 2.3025347e+001
2.7573738058e+003 2.1830738e+001
2.7573807503e+003 2.1172949e+001
2.7573876948e+003 2.0134111e+001
2.7573946392e+003 1.9223639e+001
2.7574015837e+003 1.8818402e+001
2.7574085282e+003 1.7671825e+001
2.7574154727e+003 1.7252007e+001
2.7574224172e+003 1.6559279e+001
2.7574293617e+003 1.5674138e+001
2.7574363061e+003 1.5650753e+001
2.7574432506e+003 1.5266427e+001
2.7574501951e+003 1.4870207e+001
2.7574571396e+003 1.4493181e+001
2.7574640841e+003 1.3679114e+001
2.7574710286e+003 1.3632207e+001
2.7574779730e+003 1.3267436e+001
2.7574849175e+003 1.2781939e+001
2.7574918620e+003 1.2359154e+001
2.7574988065e+003 1.2128393e+001
2.7575057510e+003 1.1180996e+001
2.7575126955e+003 1.1125519e+001
2.7575196399e+003 1.0869335e+001
2.7575265844e+003 1.0349398e+001
2.7575335289e+003 9.8388537e+000
2.7575404734e+003 9.8563931e+000
2.7575474179e+003 9.2703233e+000
2.7575543623e+003 9.1175481e+000
2.7575613068e+003 8.9491263e+000
2.7575682513e+003 9.1570851e+000
2.7575751958e+003 9.1645143e+000
2.7575821403e+003 8.7539010e+000
2.7575890848e+003 8.3230360e+000
2.7575960292e+003 8.9644210e+000
2.7576029737e+003 8.9458101e+000
2.7576099182e+003 8.8480311e+000
2.7576168627e+003 8.9765460e+000
2.7576238072e+003 9.0384526e+000
2.7576307516e+003 8.5910837e+000
2.7576376961e+003 9.3738574e+000
2.7576446406e+003 8.5673665e+000
2.7576515851e+003 8.4035370e+000
2.7576585296e+003 8.3640001e+000
2.7576654741e+003 9.2576269e+000
2.7576724185e+003 8.9328251e+000
2.7576793630e+003 8.8911749e+000
2.7576863075e+003 8.1147802e+000
2.7576932520e+003 7.6117340e+000
2.7577001965e+003 7.4157515e+000
2.7577071409e+003 6.5470751e+000
2.7577140854e+003 6.0498804e+000
2.7577210299e+003 6.8111513e+000
2.7577279744e+003 7.3123733e+000
2.7577349189e+003 8.9971092e+000
2.7577418634e+003 1.1198619e+001
2.7577488078e+003 1.7046419e+001
2.7577557523e+003 2.4367915e+001
2.7577626968e+003 3.0931233e+001
2.7577696413e+003 3.7145476e+001
2.7577765858e+003 4.0079330e+001
2.7577835302e+003 3.9200762e+001
2.7577904747e+003 3.7990938e+001
2.7577974192e+003 3.6109173e+001
2.7578043637e+003 3.3843682e+001
2.7578113082e+003 3.2691462e+001
2.7578182526e+003 3.0776921e+001
2.7578251971e+003 2.9381549e+001
2.7578321416e+003 2.9060117e+001
2.7578390861e+003 2.7410396e+001
2.7578460306e+003 2.6082338e+001
2.7578529751e+003 2.5410720e+001
2.7578599195e+003 2.4721770e+001
2.7578668640e+003 2.3933378e+001
2.7578738085e+003 2.3328787e+001
2.7578807530e+003 2.1530360e+001
2.7578876975e+003 2.2090902e+001
2.7578946419e+003 2.0766883e+001
2.7579015864e+003 2.0186960e+001
2.7579085309e+003 2.0130716e+001
2.7579154754e+003 1.8482534e+001
2.7579224199e+003 1.9120503e+001
2.7579293644e+003 1.7914802e+001
2.7579363088e+003 1.7118142e+001
2.7579432533e+003 1.6877340e+001
2.7579501978e+003 1.7050359e+001
2.7579571423e+003 1.5629107e+001
2.7579640868e+003 1.6833377e+001
2.7579710312e+003 1.4907839e+001
2.7579779757e+003 1.4856537e+001
2.7579849202e+003 1.4436581e+001
2.7579918647e+003 1.3900224e+001
2.7579988092e+003 1.3552802e+001
2.7580057537e+003 1.2822687e+001
2.7580126981e+003 1.3128984e+001
2.7580196426e+003 1.2326246e+001
2.7580265871e+003 1.3157964e+001
2.7580335316e+003 1.2179012e+001
2.7580404761e+003 1.2540984e+001
2.7580474205e+003 1.2471718e+001
2.7580543650e+003 1.1941092e+001
2.7580613095e+003 1.1888203e+001
2.7580682540e+003 1.1890139e+001
2.7580751985e+003 1.1497660e+001
2.7580821430e+003 1.1725804e+001
2.7580890874e+003 1.2738022e+001
2.7580960319e+003 1.2780480e+001
2.7581029764e+003 1.2632675e+001
2.7581099209e+003 1.2303135e+001
2.7581168654e+003 1.2354078e+001
2.7581238099e+003 1.2037912e+001
2.7581307543e+003 1.2007191e+001
2.7581376988e+003 1.1979204e+001
2.7581446433e+003 1.2002844e+001
2.7581515878e+003 1.2334262e+001
2.7581585323e+003 1.1643442e+001
2.7581654768e+003 1.0802980e+001
2.7581724212e+003 1.0331492e+001
2.7581793657e+003 9.9624240e+000
2.7581863102e+003 9.8692931e+000
2.7581932547e+003 9.6894901e+000
2.7582001992e+003 8.9127864e+000
2.7582071436e+003 9.3613347e+000
2.7582140881e+003 1.0564505e+001
2.7582210326e+003 1.2999797e+001
2.7582279771e+003 1.7416268e+001
2.7582349216e+003 2.4816835e+001
2.7582418661e+003 3.1688682e+001
2.7582488105e+003 3.8911946e+001
2.7582557550e+003 4.1108294e+001
2.7582626995e+003 4.0368576e+001
2.7582696440e+003 3.8896546e+001
2.7582765885e+003 3.7155531e+001
2.7582835330e+003 3.4655196e+001
2.7582904774e+003 3.3357517e+001
2.7582974219e+003 3.2344276e+001
2.7583043664e+003 3.0876897e+001
2.7583113109e+003 2.9396918e+001
2.7583182554e+003 2.8291351e+001
2.7583251999e+003 2.7415339e+001
2.7583321443e+003 2.6232769e+001
2.7583390888e+003 2.4798599e+001
2.7583460333e+003 2.4353279e+001
2.7583529778e+003 2.3319762e+001
2.7583599223e+003 2.2714695e+001
2.7583668668e+003 2.2013954e+001
2.7583738112e+003 2.0585076e+001
2.7583807557e+003 2.0794266e+001
2.7583877002e+003 2.1307050e+001
2.7583946447e+003 2.0416287e+001
2.7584015892e+003 2.0447601e+001
2.7584085337e+003 2.0282230e+001
2.7584154781e+003 1.9870243e+001
2.7584224226e+003 1.9373587e+001
2.7584293671e+003 1.8408841e+001
2.7584363116e+003 1.8443696e+001
2.7584432561e+003 1.7585286e+001
2.7584502006e+003 1.6808483e+001
2.7584571450e+003 1.6756205e+001
2.7584640895e+003 1.7132695e+001
2.7584710340e+003 1.6694109e+001
2.7584779785e+003 1.5446107e+001
2.7584849230e+003 1.6029510e+001
2.7584918675e+003 1.6176214e+001
2.7584988120e+003 1.6374298e+001
2.7585057564e+003 1.5723147e+001
2.7585127009e+003 1.4928484e+001
2.7585196454e+003 1.4718851e+001
2.7585265899e+003 1.5426986e+001
2.7585335344e+003 1.4557169e+001
2.7585404789e+003 1.5128001e+001
2.7585474233e+003 1.5471876e+001
2.7585543678e+003 1.5300018e+001
2.7585613123e+003 1.4829973e+001
2.7585682568e+003 1.4196096e+001
2.7585752013e+003 1.5141075e+001
2.7585821458e+003 1.5236123e+001
2.7585890902e+003 1.5068782e+001
2.7585960347e+003 1.4067253e+001
2.7586029792e+003 1.4174977e+001
2.7586099237e+003 1.3742134e+001
2.7586168682e+003 1.4222520e+001
2.7586238127e+003 1.5035488e+001
2.7586307572e+003 1.4826900e+001
2.7586377016e+003 1.4207795e+001
2.7586446461e+003 1.3872838e+001
2.7586515906e+003 1.4310240e+001
2.7586585351e+003 1.2608780e+001
2.7586654796e+003 1.2319621e+001
2.7586724241e+003 1.1622361e+001
2.7586793685e+003 1.0867053e+001
2.7586863130e+003 1.1409617e+001
2.7586932575e+003 1.2317979e+001
2.7587002020e+003 1.4812662e+001
2.7587071465e+003 1.9240676e+001
2.7587140910e+003 2.6485092e+001
2.7587210355e+003 3.4365167e+001
2.7587279799e+003 4.0186384e+001
2.7587349244e+003 4.2923944e+001
2.7587418689e+003 4.4410037e+001
2.7587488134e+003 4.2275124e+001
2.7587557579e+003 4.2433206e+001
2.7587627024e+003 3.9894031e+001
2.7587696468e+003 3.7315017e+001
2.7587765913e+003 3.5557010e+001
2.7587835358e+003 3.4864221e+001
2.7587904803e+003 3.4019186e+001
2.7587974248e+003 3.2424612e+001
2.7588043693e+003 3.1210905e+001
2.7588113138e+003 2.9731131e+001
2.7588182582e+003 2.8626069e+001
2.7588252027e+003 2.8902145e+001
2.7588321472e+003 2.7767251e+001
2.7588390917e+003 2.6494265e+001
2.7588460362e+003 2.5973578e+001
2.7588529807e+003 2.5371297e+001
2.7588599252e+003 2.4112580e+001
2.7588668696e+003 2.3147081e+001
2.7588738141e+003 2.3379443e+001
2.7588807586e+003 2.2435923e+001
2.7588877031e+003 2.1866877e+001
2.7588946476e+003 2.2180344e+001
2.7589015921e+003 2.0345054e+001
2.7589085366e+003 2.0823537e+001
2.7589154810e+003 2.0165364e+001
2.7589224255e+003 1.9864599e+001
2.7589293700e+003 1.8314027e+001
2.7589363145e+003 1.8051498e+001
2.7589432590e+003 1.8463198e+001
2.7589502035e+003 1.7065036e+001
2.7589571480e+003 1.6314699e+001
2.7589640924e+003 1.5888007e+001
2.7589710369e+003 1.5367997e+001
2.7589779814e+003 1.4991853e+001
2.7589849259e+003 1.3980987e+001
2.7589918704e+003 1.3545925e+001
2.7589988149e+003 1.4047417e+001
2.7590057594e+003 1.4344219e+001
2.7590127038e+003 1.2845661e+001
2.7590196483e+003 1.4422464e+001
2.7590265928e+003 1.3863200e+001
2.7590335373e+003 1.3236132e+001
2.7590404818e+003 1.3195356e+001
2.7590474263e+003 1.3663761e+001
2.7590543708e+003 1.4343899e+001
2.7590613152e+003 1.3987867e+001
2.7590682597e+003 1.3326090e+001
2.7590752042e+003 1.3231914e+001
2.7590821487e+003 1.2804453e+001
2.7590890932e+003 1.3529993e+001
2.7590960377e+003 1.3441114e+001
2.7591029822e+003 1.3907688e+001
2.7591099266e+003 1.4048956e+001
2.7591168711e+003 1.3326647e+001
2.7591238156e+003 1.3941226e+001
2.7591307601e+003 1.2444460e+001
2.7591377046e+003 1.2300455e+001
2.7591446491e+003 1.1592271e+001
2.7591515936e+003 1.1286639e+001
2.7591585380e+003 1.0694763e+001
2.7591654825e+003 1.1168410e+001
2.7591724270e+003 1.1571075e+001
2.7591793715e+003 1.4548362e+001
2.7591863160e+003 1.8117898e+001
2.7591932605e+003 2.5051381e+001
2.7592002050e+003 3.2351989e+001
2.7592071495e+003 3.8246895e+001
2.7592140939e+003 4.2951033e+001
2.7592210384e+003 4.2826321e+001
2.7592279829e+003 4.1384403e+001
2.7592349274e+003 3.9512340e+001
2.7592418719e+003 3.8515370e+001
2.7592488164e+003 3.6247657e+001
2.7592557609e+003 3.4229390e+001
2.7592627053e+003 3.3063658e+001
2.7592696498e+003 3.0667029e+001
2.7592765943e+003 3.0237432e+001
2.7592835388e+003 2.8589331e+001
2.7592904833e+003 2.7829160e+001
2.7592974278e+003 2.6354285e+001
2.7593043723e+003 2.4667975e+001
2.7593113167e+003 2.3892366e+001
2.7593182612e+003 2.3351266e+001
2.7593252057e+003 2.3175312e+001
2.7593321502e+003 2.2977853e+001
2.7593390947e+003 2.1575881e+001
2.7593460392e+003 2.1500155e+001
2.7593529837e+003 2.0052558e+001
2.7593599282e+003 2.0152802e+001
2.7593668726e+003 1.9638996e+001
2.7593738171e+003 1.8622683e+001
2.7593807616e+003 1.8402556e+001
2.7593877061e+003 1.8242939e+001
2.7593946506e+003 1.8369409e+001
2.7594015951e+003 1.7371179e+001
2.7594085396e+003 1.7426263e+001
2.7594154841e+003 1.6930762e+001
2.7594224285e+003 1.6089321e+001
2.7594293730e+003 1.5493118e+001
2.7594363175e+003 1.5560535e+001
2.7594432620e+003 1.5147316e+001
2.7594502065e+003 1.5065105e+001
2.7594571510e+003 1.4613597e+001
2.7594640955e+003 1.4206129e+001
2.7594710399e+003 1.4021275e+001
2.7594779844e+003 1.4690605e+001
2.7594849289e+003 1.4344205e+001
2.7594918734e+003 1.4948582e+001
2.7594988179e+003 1.3944949e+001
2.7595057624e+003 1.3836215e+001
2.7595127069e+003 1.4433690e+001
2.7595196514e+003 1.4094698e+001
2.7595265958e+003 1.4216488e+001
2.7595335403e+003 1.4502959e+001
2.7595404848e+003 1.4024699e+001
2.7595474293e+003 1.4002078e+001
2.7595543738e+003 1.4629496e+001
2.7595613183e+003 1.4011193e+001
2.7595682628e+003 1.4553772e+001
2.7595752073e+003 1.3932207e+001
2.7595821517e+003 1.4725831e+001
2.7595890962e+003 1.4174174e+001
2.7595960407e+003 1.4144275e+001
2.7596029852e+003 1.4402640e+001
2.7596099297e+003 1.3431070e+001
2.7596168742e+003 1.2958772e+001
2.7596238187e+003 1.2578331e+001
2.7596307632e+003 1.2658686e+001
2.7596377076e+003 1.0471334e+001
2.7596446521e+003 1.1685633e+001
2.7596515966e+003 1.2925062e+001
2.7596585411e+003 1.4108495e+001
2.7596654856e+003 1.7231651e+001
2.7596724301e+003 2.4963590e+001
2.7596793746e+003 3.1553563e+001
2.7596863191e+003 3.8760093e+001
2.7596932635e+003 4.4070519e+001
2.7597002080e+003 4.3507852e+001
2.7597071525e+003 4.2831011e+001
2.7597140970e+003 4.2514051e+001
2.7597210415e+003 3.9906105e+001
2.7597279860e+003 3.7133202e+001
2.7597349305e+003 3.5999953e+001
2.7597418750e+003 3.4985504e+001
2.7597488194e+003 3.3165797e+001
2.7597557639e+003 3.1487630e+001
2.7597627084e+003 3.0774092e+001
2.7597696529e+003 2.9854079e+001
2.7597765974e+003 2.7927969e+001
2.7597835419e+003 2.7648176e+001
2.7597904864e+003 2.6382645e+001
2.7597974309e+003 2.6230478e+001
2.7598043753e+003 2.5497817e+001
2.7598113198e+003 2.4040588e+001
2.7598182643e+003 2.3149011e+001
2.7598252088e+003 2.3147571e+001
2.7598321533e+003 2.2110883e+001
2.7598390978e+003 2.1907164e+001
2.7598460423e+003 2.1445680e+001
2.7598529868e+003 2.0897126e+001
2.7598599312e+003 2.0269833e+001
2.7598668757e+003 1.9635593e+001
2.7598738202e+003 1.9287762e+001
2.7598807647e+003 1.8257740e+001
2.7598877092e+003 1.9066602e+001
2.7598946537e+003 1.7690827e+001
2.7599015982e+003 1.6839050e+001
2.7599085427e+003 1.6344452e+001
2.7599154872e+003 1.5563324e+001
2.7599224316e+003 1.4927659e+001
2.7599293761e+003 1.5059429e+001
2.7599363206e+003 1.4760723e+001
2.7599432651e+003 1.4293021e+001
2.7599502096e+003 1.3330790e+001
2.7599571541e+003 1.3458595e+001
2.7599640986e+003 1.2975751e+001
2.7599710431e+003 1.3117796e+001
2.7599779875e+003 1.3297939e+001
2.7599849320e+003 1.2501875e+001
2.7599918765e+003 1.2731503e+001
2.7599988210e+003 1.2219760e+001
2.7600057655e+003 1.2597680e+001
2.7600127100e+003 1.2363500e+001
2.7600196545e+003 1.2778255e+001
2.7600265990e+003 1.2338033e+001
2.7600335435e+003 1.2535735e+001
2.7600404879e+003 1.1937569e+001
2.7600474324e+003 1.1947103e+001
2.7600543769e+003 1.1941957e+001
2.7600613214e+003 1.1577748e+001
2.7600682659e+003 1.2203172e+001
2.7600752104e+003 1.1721124e+001
2.7600821549e+003 1.1320283e+001
2.7600890994e+003 1.1006479e+001
2.7600960438e+003 1.0305279e+001
2.7601029883e+003 1.0086556e+001
2.7601099328e+003 9.2701592e+000
2.7601168773e+003 8.9041987e+000
2.7601238218e+003 9.5230945e+000
2.7601307663e+003 9.1529660e+000
2.7601377108e+003 1.1125028e+001
2.7601446553e+003 1.4590463e+001
2.7601515998e+003 2.1097573e+001
2.7601585442e+003 2.8282949e+001
2.7601654887e+003 3.5524805e+001
2.7601724332e+003 4.0911098e+001
2.7601793777e+003 4.2357139e+001
2.7601863222e+003 4.2018945e+001
2.7601932667e+003 4.0369940e+001
2.7602002112e+003 3.8272656e+001
2.7602071557e+003 3.6004657e+001
2.7602141001e+003 3.5204232e+001
2.7602210446e+003 3.2986538e+001
2.7602279891e+003 3.0833669e+001
2.7602349336e+003 3.0263411e+001
2.7602418781e+003 2.8207405e+001
2.7602488226e+003 2.7324152e+001
2.7602557671e+003 2.6268676e+001
2.7602627116e+003 2.5214566e+001
2.7602696561e+003 2.3676945e+001
2.7602766005e+003 2.3266734e+001
2.7602835450e+003 2.1756696e+001
2.7602904895e+003 2.1500325e+001
2.7602974340e+003 2.0780015e+001
2.7603043785e+003 1.9902306e+001
2.7603113230e+003 1.9104204e+001
2.7603182675e+003 1.9621905e+001
2.7603252120e+003 1.8698720e+001
2.7603321565e+003 1.7919954e+001
2.7603391009e+003 1.7565888e+001
2.7603460454e+003 1.6451117e+001
2.7603529899e+003 1.5163996e+001
2.7603599344e+003 1.5539016e+001
2.7603668789e+003 1.4927835e+001
2.7603738234e+003 1.4709085e+001
2.7603807679e+003 1.3702719e+001
2.7603877124e+003 1.3790260e+001
2.7603946569e+003 1.3868252e+001
2.7604016013e+003 1.2783971e+001
2.7604085458e+003 1.2341413e+001
2.7604154903e+003 1.1625016e+001
2.7604224348e+003 1.1349717e+001
2.7604293793e+003 1.1494915e+001
2.7604363238e+003 1.1574382e+001
2.7604432683e+003 1.1982550e+001
2.7604502128e+003 1.0673168e+001
2.7604571572e+003 1.0593346e+001
2.7604641017e+003 1.0474197e+001
2.7604710462e+003 1.1444991e+001
2.7604779907e+003 1.0740769e+001
2.7604849352e+003 1.0777390e+001
2.7604918797e+003 1.0689847e+001
2.7604988242e+003 1.1758545e+001
2.7605057687e+003 1.0964196e+001
2.7605127132e+003 1.1141490e+001
2.7605196576e+003 1.1182508e+001
2.7605266021e+003 1.1753046e+001
2.7605335466e+003 1.1028107e+001
2.7605404911e+003 1.1824767e+001
2.7605474356e+003 1.1091717e+001
2.7605543801e+003 1.1180002e+001
2.7605613246e+003 1.1803969e+001
2.7605682691e+003 1.0826310e+001
2.7605752136e+003 1.0447982e+001
2.7605821580e+003 9.9909253e+000
2.7605891025e+003 9.5952061e+000
2.7605960470e+003 9.1220354e+000
2.7606029915e+003 9.2244558e+000
2.7606099360e+003 9.6771094e+000
2.7606168805e+003 1.0855228e+001
2.7606238250e+003 1.4158547e+001
2.7606307695e+003 1.8960581e+001
2.7606377140e+003 2.6623787e+001
2.7606446584e+003 3.4207331e+001
2.7606516029e+003 3.9015664e+001
2.7606585474e+003 4.1880157e+001
2.7606654919e+003 4.1177960e+001
2.7606724364e+003 3.9686134e+001
2.7606793809e+003 3.7901770e+001
2.7606863254e+003 3.6326148e+001
2.7606932699e+003 3.4322217e+001
2.7607002144e+003 3.2956779e+001
2.7607071588e+003 3.1917345e+001
2.7607141033e+003 3.0158990e+001
2.7607210478e+003 2.7960705e+001
2.7607279923e+003 2.8252940e+001
2.7607349368e+003 2.6234853e+001
2.7607418813e+003 2.5791367e+001
2.7607488258e+003 2.5029300e+001
2.7607557703e+003 2.4147750e+001
2.7607627148e+003 2.2555292e+001
2.7607696592e+003 2.2623943e+001
2.7607766037e+003 2.1622833e+001
2.7607835482e+003 2.1237774e+001
2.7607904927e+003 2.0687502e+001
2.7607974372e+003 2.0512430e+001
2.7608043817e+003 1.9490539e+001
2.7608113262e+003 1.8205823e+001
2.7608182707e+003 1.8452380e+001
2.7608252152e+003 1.8439955e+001
2.7608321596e+003 1.7058790e+001
2.7608391041e+003 1.6537740e+001
2.7608460486e+003 1.5702291e+001
2.7608529931e+003 1.5585722e+001
2.7608599376e+003 1.4988751e+001
2.7608668821e+003 1.4533485e+001
2.7608738266e+003 1.4193127e+001
2.7608807711e+003 1.3856106e+001
2.7608877156e+003 1.3221026e+001
2.7608946600e+003 1.2352763e+001
2.7609016045e+003 1.2374431e+001
2.7609085490e+003 1.2261165e+001
2.7609154935e+003 1.2831146e+001
2.7609224380e+003 1.1166026e+001
2.7609293825e+003 1.1272826e+001
2.7609363270e+003 1.0537839e+001
2.7609432715e+003 1.0643877e+001
2.7609502160e+003 1.1110625e+001
2.7609571604e+003 1.0405947e+001
2.7609641049e+003 1.0310397e+001
2.7609710494e+003 1.0239134e+001
2.7609779939e+003 1.0780105e+001
2.7609849384e+003 9.8817956e+000
2.7609918829e+003 1.0169585e+001
2.7609988274e+003 9.9381501e+000
2.7610057719e+003 9.8157195e+000
2.7610127164e+003 9.5802218e+000
2.7610196608e+003 9.8295881e+000
2.7610266053e+003 9.2255343e+000
2.7610335498e+003 9.9107816e+000
2.7610404943e+003 9.9944584e+000
2.7610474388e+003 9.1748554e+000
2.7610543833e+003 8.2279083e+000
2.7610613278e+003 7.5491018e+000
2.7610682723e+003 7.3011131e+000
2.7610752168e+003 7.1082875e+000
2.7610821612e+003 6.9350908e+000
2.7610891057e+003 7.4376347e+000
2.7610960502e+003 8.4819460e+000
2.7611029947e+003 1.0304907e+001
2.7611099392e+003 1.6379897e+001
2.7611168837e+003 2.3955236e+001
2.7611238282e+003 3.0528920e+001
2.7611307727e+003 3.7589225e+001
2.7611377172e+003 4.1016842e+001
2.7611446617e+003 3.9762985e+001
2.7611516061e+003 3.7854667e+001
2.7611585506e+003 3.6430877e+001
2.7611654951e+003 3.4865445e+001
2.7611724396e+003 3.2644122e+001
2.7611793841e+003 3.0740712e+001
2.7611863286e+003 2.9697694e+001
2.7611932731e+003 2.8914670e+001
2.7612002176e+003 2.7164418e+001
2.7612071621e+003 2.6498819e+001
2.7612141065e+003 2.5404395e+001
2.7612210510e+003 2.5178493e+001
2.7612279955e+003 2.2088019e+001
2.7612349400e+003 2.2397581e+001
2.7612418845e+003 2.1676729e+001
2.7612488290e+003 2.0634304e+001
2.7612557735e+003 2.0432417e+001
2.7612627180e+003 1.9459949e+001
2.7612696625e+003 1.9471454e+001
2.7612766069e+003 1.8139962e+001
2.7612835514e+003 1.8109257e+001
2.7612904959e+003 1.7684340e+001
2.7612974404e+003 1.6694657e+001
2.7613043849e+003 1.5910062e+001
2.7613113294e+003 1.5249888e+001
2.7613182739e+003 1.4573300e+001
2.7613252184e+003 1.4561391e+001
2.7613321629e+003 1.3889401e+001
2.7613391073e+003 1.3801602e+001
2.7613460518e+003 1.3364063e+001
2.7613529963e+003 1.2743612e+001
2.7613599408e+003 1.1835962e+001
2.7613668853e+003 1.1613621e+001
2.7613738298e+003 1.0800593e+001
2.7613807743e+003 1.0705788e+001
2.7613877188e+003 9.7938174e+000
2.7613946633e+003 1.0527216e+001
2.7614016077e+003 9.7656792e+000
2.7614085522e+003 9.5054718e+000
2.7614154967e+003 9.1189785e+000
2.7614224412e+003 9.6148229e+000
2.7614293857e+003 9.0486295e+000
2.7614363302e+003 9.2334883e+000
2.7614432747e+003 9.1798560e+000
2.7614502192e+003 8.9198820e+000
2.7614571637e+003 9.7069455e+000
2.7614641082e+003 8.4655689e+000
2.7614710526e+003 9.5751594e+000
2.7614779971e+003 9.0434140e+000
2.7614849416e+003 9.3355842e+000
2.7614918861e+003 8.3570441e+000
2.7614988306e+003 8.9584435e+000
2.7615057751e+003 9.0958837e+000
2.7615127196e+003 9.1226130e+000
2.7615196641e+003 9.3914240e+000
2.7615266086e+003 8.5606015e+000
2.7615335530e+003 8.2686551e+000
2.7615404975e+003 8.2198940e+000
2.7615474420e+003 7.0331378e+000
2.7615543865e+003 6.7461859e+000
2.7615613310e+003 6.9899887e+000
2.7615682755e+003 7.8578639e+000
2.7615752200e+003 8.3110283e+000
2.7615821645e+003 1.0882785e+001
2.7615891090e+003 1.5977595e+001
2.7615960534e+003 2.2601777e+001
2.7616029979e+003 3.0422464e+001
2.7616099424e+003 3.6768087e+001
2.7616168869e+003 3.9690358e+001
2.7616238314e+003 3.9596398e+001
2.7616307759e+003 3.8346222e+001
2.7616377204e+003 3.6986243e+001
2.7616446649e+003 3.5057775e+001
2.7616516094e+003 3.2530774e+001
2.7616585538e+003 3.2005681e+001
2.7616654983e+003 3.0037900e+001
2.7616724428e+003 2.8572665e+001
2.7616793873e+003 2.7415859e+001
2.7616863318e+003 2.6093570e+001
2.7616932763e+003 2.4921857e+001
2.7617002208e+003 2.4560825e+001
2.7617071653e+003 2.3599831e+001
2.7617141098e+003 2.2952211e+001
2.7617210543e+003 2.1554548e+001
2.7617279987e+003 2.1787085e+001
2.7617349432e+003 2.0922292e+001
2.7617418877e+003 1.9276607e+001
2.7617488322e+003 1.8794988e+001
2.7617557767e+003 1.8178006e+001
2.7617627212e+003 1.7705238e+001
2.7617696657e+003 1.7421460e+001
2.7617766102e+003 1.6900334e+001
2.7617835547e+003 1.6080919e+001
2.7617904991e+003 1.5721371e+001
2.7617974436e+003 1.5087787e+001
2.7618043881e+003 1.4821094e+001
2.7618113326e+003 1.4496710e+001
2.7618182771e+003 1.3624822e+001
2.7618252216e+003 1.3160345e+001
2.7618321661e+003 1.3225229e+001
2.7618391106e+003 1.1967251e+001
2.7618460551e+003 1.2618311e+001
2.7618529995e+003 1.1662939e+001
2.7618599440e+003 1.1196478e+001
2.7618668885e+003 1.1168929e+001
2.7618738330e+003 1.0660695e+001
2.7618807775e+003 1.0432112e+001
2.7618877220e+003 9.9078785e+000
2.7618946665e+003 9.9540248e+000
2.7619016110e+003 1.0176259e+001
2.7619085555e+003 1.0387545e+001
2.7619154999e+003 9.7010186e+000
2.7619224444e+003 9.3023989e+000
2.7619293889e+003 9.4880485e+000
2.7619363334e+003 9.6621472e+000
2.7619432779e+003 9.9379710e+000
2.7619502224e+003 9.1728351e+000
2.7619571669e+003 8.8675863e+000
2.7619641114e+003 9.3905122e+000
2.7619710559e+003 9.1881198e+000
2.7619780004e+003 9.8453640e+000
2.7619849448e+003 8.9872661e+000
2.7619918893e+003 8.5590926e+000
2.7619988338e+003 8.9353013e+000
2.7620057783e+003 8.7647476e+000
2.7620127228e+003 8.1587872e+000
2.7620196673e+003 7.2014513e+000
2.7620266118e+003 6.2986420e+000
2.7620335563e+003 6.3925058e+000
2.7620405008e+003 6.1818394e+000
2.7620474452e+003 6.0994214e+000
2.7620543897e+003 7.7463955e+000
2.7620613342e+003 9.0767202e+000
2.7620682787e+003 1.3333476e+001
2.7620752232e+003 2.0313429e+001
2.7620821677e+003 2.7521072e+001
2.7620891122e+003 3.4667757e+001
2.7620960567e+003 3.8224627e+001
2.7621030012e+003 3.8610325e+001
2.7621099456e+003 3.7156717e+001
2.7621168901e+003 3.5859661e+001
2.7621238346e+003 3.3565419e+001
2.7621307791e+003 3.1953959e+001
2.7621377236e+003 3.0814844e+001
2.7621446681e+003 2.9307709e+001
2.7621516126e+003 2.8509167e+001
2.7621585571e+003 2.6085606e+001
2.7621655016e+003 2.5578345e+001
2.7621724460e+003 2.4470610e+001
2.7621793905e+003 2.3496135e+001
2.7621863350e+003 2.2951764e+001
2.7621932795e+003 2.1255392e+001
2.7622002240e+003 2.1091203e+001
2.7622071685e+003 2.0569332e+001
2.7622141130e+003 1.9223204e+001
2.7622210575e+003 1.8663088e+001
2.7622280020e+003 1.7924986e+001
2.7622349465e+003 1.7626289e+001
2.7622418909e+003 1.7012722e+001
2.7622488354e+003 1.6807306e+001
2.7622557799e+003 1.6587492e+001
2.7622627244e+003 1.5522286e+001
2.7622696689e+003 1.5363460e+001
2.7622766134e+003 1.4517389e+001
2.7622835579e+003 1.4803983e+001
2.7622905024e+003 1.3085791e+001
2.7622974469e+003 1.3571159e+001
2.7623043913e+003 1.2559188e+001
2.7623113358e+003 1.1616578e+001
2.7623182803e+003 1.1508190e+001
2.7623252248e+003 1.0817356e+001
2.7623321693e+003 1.0388465e+001
2.7623391138e+003 1.0055357e+001
2.7623460583e+003 9.6613312e+000
2.7623530028e+003 9.5666590e+000
2.7623599473e+003 8.9982443e+000
2.7623668917e+003 8.6725295e+000
2.7623738362e+003 8.3694074e+000
2.7623807807e+003 8.5797533e+000
2.7623877252e+003 8.5364022e+000
2.7623946697e+003 8.0486845e+000
2.7624016142e+003 8.6789846e+000
2.7624085587e+003 7.9184571e+000
2.7624155032e+003 8.5319037e+000
2.7624224477e+003 8.4704051e+000
2.7624293921e+003 7.9714310e+000
2.7624363366e+003 8.5502160e+000
2.7624432811e+003 8.0960060e+000
2.7624502256e+003 7.7795974e+000
2.7624571701e+003 8.6150708e+000
2.7624641146e+003 7.5520367e+000
2.7624710591e+003 8.4371949e+000
2.7624780036e+003 8.4534411e+000
2.7624849481e+003 7.4937430e+000
2.7624918925e+003 7.3170584e+000
2.7624988370e+003 6.2995707e+000
2.7625057815e+003 5.9735392e+000
2.7625127260e+003 5.8243233e+000
2.7625196705e+003 5.6020372e+000
2.7625266150e+003 6.2405099e+000
2.7625335595e+003 6.6434825e+000
2.7625405040e+003 7.9963145e+000
2.7625474485e+003 1.2062024e+001
2.7625543930e+003 1.9143839e+001
2.7625613374e+003 2.5983321e+001
2.7625682819e+003 3.3150888e+001
2.7625752264e+003 3.7612278e+001
2.7625821709e+003 3.8292037e+001
2.7625891154e+003 3.7513941e+001
2.7625960599e+003 3.5465298e+001
2.7626030044e+003 3.3690982e+001
2.7626099489e+003 3.2910905e+001
2.7626168934e+003 3.0417732e+001
2.7626238378e+003 3.0092224e+001
2.7626307823e+003 2.7967341e+001
2.7626377268e+003 2.7057757e+001
2.7626446713e+003 2.5585207e+001
2.7626516158e+003 2.4692167e+001
2.7626585603e+003 2.3981076e+001
2.7626655048e+003 2.2790524e+001
2.7626724493e+003 2.1568471e+001
2.7626793938e+003 2.0986095e+001
2.7626863382e+003 2.0908888e+001
2.7626932827e+003 1.9426370e+001
2.7627002272e+003 1.9119287e+001
2.7627071717e+003 1.8280301e+001
2.7627141162e+003 1.7762991e+001
2.7627210607e+003 1.6738135e+001
2.7627280052e+003 1.6563321e+001
2.7627349497e+003 1.5325991e+001
2.7627418942e+003 1.5116289e+001
2.7627488386e+003 1.4980191e+001
2.7627557831e+003 1.4994882e+001
2.7627627276e+003 1.4230174e+001
2.7627696721e+003 1.4310958e+001
2.7627766166e+003 1.3620604e+001
2.7627835611e+003 1.2776550e+001
2.7627905056e+003 1.2251948e+001
2.7627974501e+003 1.2042067e+001
2.7628043946e+003 1.1410123e+001
2.7628113390e+003 1.1123728e+001
2.7628182835e+003 1.0383034e+001
2.7628252280e+003 1.0119963e+001
2.7628321725e+003 9.7402989e+000
2.7628391170e+003 1.0605865e+001
2.7628460615e+003 9.2753428e+000
2.7628530060e+003 8.8969010e+000
2.7628599505e+003 8.6532577e+000
2.7628668950e+003 8.5872250e+000
2.7628738394e+003 9.1626225e+000
2.7628807839e+003 8.7990785e+000
2.7628877284e+003 9.2980294e+000
2.7628946729e+003 9.3172705e+000
2.7629016174e+003 8.2289765e+000
2.7629085619e+003 8.9569541e+000
2.7629155064e+003 9.0793295e+000
2.7629224509e+003 8.2557815e+000
2.7629293954e+003 8.4659287e+000
2.7629363398e+003 8.7144734e+000
2.7629502288e+003 8.1427921e+000
2.7629571733e+003 8.3648185e+000
2.7629641178e+003 7.4941539e+000
2.7629710623e+003 7.0966582e+000
2.7629780068e+003 6.7339300e+000
2.7629849513e+003 6.0109949e+000
2.7629918958e+003 5.4186647e+000
2.7629988402e+003 5.2287144e+000
2.7630057847e+003 5.4369861e+000
2.7630127292e+003 6.0590277e+000
2.7630196737e+003 7.7169010e+000
2.7630266182e+003 1.0944653e+001
2.7630335627e+003 1.7238650e+001
2.7630405072e+003 2.4133027e+001
2.7630474517e+003 3.2321214e+001
2.7630543962e+003 3.7028029e+001
2.7630613406e+003 3.8052877e+001
2.7630682851e+003 3.6721439e+001
2.7630752296e+003 3.5895237e+001
2.7630821741e+003 3.3866807e+001
2.7630891186e+003 3.2224393e+001
2.7630960631e+003 3.0586714e+001
2.7631030076e+003 2.8135283e+001
2.7631099521e+003 2.7772172e+001
2.7631168966e+003 2.6273606e+001
2.7631238410e+003 2.5481294e+001
2.7631307855e+003 2.3793539e+001
2.7631377300e+003 2.3032007e+001
2.7631446745e+003 2.2051998e+001
2.7631516190e+003 2.0990763e+001
2.7631585635e+003 2.0647626e+001
2.7631655080e+003 1.9641572e+001
2.7631724525e+003 1.8739988e+001
2.7631793970e+003 1.8107811e+001
2.7631863414e+003 1.7443546e+001
2.7631932859e+003 1.7159955e+001
2.7632002304e+003 1.6323436e+001
2.7632071749e+003 1.5710721e+001
2.7632141194e+003 1.5265686e+001
2.7632210639e+003 1.5236246e+001
2.7632280084e+003 1.4011981e+001
2.7632349529e+003 1.4431724e+001
2.7632418974e+003 1.3580120e+001
2.7632488418e+003 1.2911055e+001
2.7632557863e+003 1.2732980e+001
2.7632627308e+003 1.2112343e+001
2.7632696753e+003 1.1537629e+001
2.7632766198e+003 1.1699809e+001
2.7632835643e+003 1.0342226e+001
2.7632905088e+003 1.0451218e+001
2.7632974533e+003 9.7277515e+000
2.7633043978e+003 9.2203682e+000
2.7633113422e+003 9.5022411e+000
2.7633182867e+003 8.3643927e+000
2.7633252312e+003 8.4543219e+000
2.7633321757e+003 8.0869991e+000
2.7633391202e+003 7.9025056e+000
2.7633460647e+003 8.1434369e+000
2.7633530092e+003 8.0252464e+000
2.7633599537e+003 8.1939776e+000
2.7633668982e+003 8.0061414e+000
2.7633738426e+003 8.0661741e+000
2.7633807871e+003 7.9854014e+000
2.7633877316e+003 7.8865832e+000
2.7633946761e+003 7.3206539e+000
2.7634016206e+003 7.6579839e+000
2.7634085651e+003 8.3321772e+000
2.7634155096e+003 7.5601430e+000
2.7634224541e+003 6.9691168e+000
2.7634293985e+003 7.7406224e+000
2.7634363430e+003 7.2438417e+000
2.7634432875e+003 7.5285958e+000
2.7634502320e+003 6.2239686e+000
2.7634571765e+003 6.6845189e+000
2.7634641210e+003 5.9345606e+000
2.7634710655e+003 5.0655790e+000
2.7634780100e+003 4.4542246e+000
2.7634849545e+003 4.9304168e+000
2.7634918989e+003 5.5016517e+000
2.7634988434e+003 7.3671922e+000
2.7635057879e+003 9.9366211e+000
2.7635127324e+003 1.5914927e+001
2.7635196769e+003 2.3089839e+001
2.7635266214e+003 3.0738390e+001
2.7635335659e+003 3.5591735e+001
2.7635405104e+003 3.7996899e+001
2.7635474549e+003 3.7842235e+001
2.7635543993e+003 3.5554855e+001
2.7635613438e+003 3.3678157e+001
2.7635682883e+003 3.2545577e+001
2.7635752328e+003 3.0680608e+001
2.7635821773e+003 2.9450507e+001
2.7635891218e+003 2.7762642e+001
2.7635960663e+003 2.6289607e+001
2.7636030108e+003 2.5191332e+001
2.7636099553e+003 2.3852248e+001
2.7636168997e+003 2.3544637e+001
2.7636238442e+003 2.1963983e+001
2.7636307887e+003 2.1302335e+001
2.7636377332e+003 2.0637050e+001
2.7636446777e+003 1.9898407e+001
2.7636516222e+003 1.9709578e+001
2.7636585667e+003 1.8447318e+001
2.7636655112e+003 1.8160676e+001
2.7636724557e+003 1.7315407e+001
2.7636794001e+003 1.6421797e+001
2.7636863446e+003 1.5564579e+001
2.7636932891e+003 1.5881692e+001
2.7637002336e+003 1.4818678e+001
2.7637071781e+003 1.4566085e+001
2.7637141226e+003 1.4087621e+001
2.7637210671e+003 1.3678741e+001
2.7637280116e+003 1.3054637e+001
2.7637349560e+003 1.2431143e+001
2.7637419005e+003 1.2577489e+001
2.7637488450e+003 1.1233606e+001
2.7637557895e+003 1.0951098e+001
2.7637627340e+003 1.1131753e+001
2.7637696785e+003 1.0842079e+001
2.7637766230e+003 9.9739103e+000
2.7637835675e+003 9.3939694e+000
2.7637905120e+003 9.6290935e+000
2.7637974564e+003 9.2677067e+000
2.7638044009e+003 9.1193581e+000
2.7638113454e+003 8.9317172e+000
2.7638182899e+003 8.5609144e+000
2.7638252344e+003 7.9339953e+000
2.7638321789e+003 8.8081760e+000
2.7638391234e+003 8.6522867e+000
2.7638460679e+003 8.2988538e+000
2.7638530124e+003 8.5173362e+000
2.7638599568e+003 8.1222635e+000
2.7638669013e+003 8.3236058e+000
2.7638738458e+003 7.7339104e+000
2.7638807903e+003 8.2956349e+000
2.7638877348e+003 7.6044610e+000
2.7638946793e+003 7.6283790e+000
2.7639016238e+003 7.3505943e+000
2.7639085683e+003 7.4552023e+000
2.7639155127e+003 7.5471599e+000
2.7639224572e+003 7.1875311e+000
2.7639294017e+003 6.8603610e+000
2.7639363462e+003 7.0314381e+000
2.7639432907e+003 6.1832709e+000
2.7639502352e+003 5.4071672e+000
2.7639571797e+003 5.1805487e+000
2.7639641242e+003 4.7731442e+000
2.7639710687e+003 4.9608265e+000
2.7639780131e+003 6.6116747e+000
2.7639849576e+003 9.4584381e+000
2.7639919021e+003 1.4847186e+001
2.7639988466e+003 2.1018742e+001
2.7640057911e+003 2.8597518e+001
2.7640127356e+003 3.5459352e+001
2.7640196801e+003 3.7641184e+001
2.7640266246e+003 3.7492128e+001
2.7640335690e+003 3.6278082e+001
2.7640405135e+003 3.4349561e+001
2.7640474580e+003 3.2622267e+001
2.7640544025e+003 3.0740035e+001
2.7640613470e+003 2.9135971e+001
2.7640682915e+003 2.7788798e+001
2.7640752360e+003 2.6457388e+001
2.7640821805e+003 2.4926188e+001
2.7640891250e+003 2.3641503e+001
2.7640960694e+003 2.2939116e+001
2.7641030139e+003 2.1937837e+001
2.7641099584e+003 2.0802280e+001
2.7641169029e+003 2.0072625e+001
2.7641238474e+003 1.9646385e+001
2.7641307919e+003 1.9018313e+001
2.7641377364e+003 1.8040046e+001
2.7641446809e+003 1.7336464e+001
2.7641516253e+003 1.6784337e+001
2.7641585698e+003 1.6236729e+001
2.7641655143e+003 1.5559740e+001
2.7641724588e+003 1.5233441e+001
2.7641794033e+003 1.5017367e+001
2.7641863478e+003 1.4133433e+001
2.7641932923e+003 1.3444988e+001
2.7642002368e+003 1.3011398e+001
2.7642071813e+003 1.2684091e+001
2.7642141257e+003 1.2112934e+001
2.7642210702e+003 1.1761013e+001
2.7642280147e+003 1.0817365e+001
2.7642349592e+003 1.1112550e+001
2.7642419037e+003 1.0255990e+001
2.7642488482e+003 9.9641247e+000
2.7642557927e+003 9.5805931e+000
2.7642627372e+003 8.8640297e+000
2.7642696816e+003 8.8371872e+000
2.7642766261e+003 8.3832771e+000
2.7642835706e+003 8.4092458e+000
2.7642905151e+003 7.8219081e+000
2.7642974596e+003 8.3826851e+000
2.7643044041e+003 7.6345442e+000
2.7643113486e+003 8.0126768e+000
2.7643182931e+003 8.1405144e+000
2.7643252376e+003 7.8719172e+000
2.7643321820e+003 7.0728667e+000
2.7643391265e+003 7.5202450e+000
2.7643460710e+003 7.2747071e+000
2.7643530155e+003 7.6933696e+000
2.7643599600e+003 7.4461382e+000
2.7643669045e+003 7.0117582e+000
2.7643738490e+003 7.5624620e+000
2.7643807935e+003 6.9952097e+000
2.7643877379e+003 7.3521034e+000
2.7643946824e+003 7.0214207e+000
2.7644016269e+003 7.0613134e+000
2.7644085714e+003 6.9933566e+000
2.7644155159e+003 5.7541379e+000
2.7644224604e+003 4.9453344e+000
2.7644294049e+003 4.5813178e+000
2.7644363494e+003 4.2114676e+000
2.7644432939e+003 4.7517488e+000
2.7644502383e+003 4.8388264e+000
2.7644571828e+003 5.7285378e+000
2.7644641273e+003 8.1678000e+000
2.7644710718e+003 1.2433370e+001
2.7644780163e+003 2.0218360e+001
2.7644849608e+003 2.7003946e+001
2.7644919053e+003 3.3899520e+001
2.7644988498e+003 3.7043350e+001
2.7645057942e+003 3.6885166e+001
2.7645127387e+003 3.5435951e+001
2.7645196832e+003 3.3672865e+001
2.7645266277e+003 3.2435551e+001
2.7645335722e+003 3.0611821e+001
2.7645405167e+003 2.8910423e+001
2.7645474612e+003 2.7684530e+001
2.7645544057e+003 2.6470824e+001
2.7645613501e+003 2.4768825e+001
2.7645682946e+003 2.3400404e+001
2.7645752391e+003 2.2850434e+001
2.7645821836e+003 2.1835977e+001
2.7645891281e+003 2.1218108e+001
2.7645960726e+003 1.9953121e+001
2.7646030171e+003 1.9257206e+001
2.7646099616e+003 1.8748304e+001
2.7646169061e+003 1.8387805e+001
2.7646238505e+003 1.8126353e+001
2.7646307950e+003 1.7359023e+001
2.7646377395e+003 1.6935765e+001
2.7646446840e+003 1.5883636e+001
2.7646516285e+003 1.5149471e+001
2.7646585730e+003 1.4611697e+001
2.7646655175e+003 1.4153924e+001
2.7646724620e+003 1.3680346e+001
2.7646794064e+003 1.3325780e+001
2.7646863509e+003 1.2192574e+001
2.7646932954e+003 1.1967225e+001
2.7647002399e+003 1.1618722e+001
2.7647071844e+003 1.1126515e+001
2.7647141289e+003 1.0736305e+001
2.7647210734e+003 1.0610425e+001
2.7647280179e+003 1.0228505e+001
2.7647349623e+003 9.4886938e+000
2.7647419068e+003 9.4314524e+000
2.7647488513e+003 9.1379808e+000
2.7647557958e+003 8.7413704e+000
2.7647627403e+003 8.6651397e+000
2.7647696848e+003 8.1272422e+000
2.7647766293e+003 8.6075064e+000
2.7647835738e+003 7.5851383e+000
2.7647905182e+003 8.1160609e+000
2.7647974627e+003 8.1146720e+000
2.7648044072e+003 7.5130442e+000
2.7648113517e+003 7.6861322e+000
2.7648182962e+003 7.9579108e+000
2.7648252407e+003 7.3085966e+000
2.7648321852e+003 7.0600526e+000
2.7648391297e+003 7.8139516e+000
2.7648460742e+003 6.9657299e+000
2.7648530186e+003 6.7888569e+000
2.7648599631e+003 7.3830479e+000
2.7648669076e+003 6.8910840e+000
2.7648738521e+003 8.0979051e+000
2.7648807966e+003 7.3797527e+000
2.7648877411e+003 7.1481442e+000
2.7648946856e+003 6.1359491e+000
2.7649016301e+003 6.3157142e+000
2.7649085745e+003 5.1874572e+000
2.7649155190e+003 5.2961458e+000
2.7649224635e+003 4.2354002e+000
2.7649294080e+003 5.3183351e+000
2.7649363525e+003 5.9663148e+000
2.7649432970e+003 8.0376692e+000
2.7649502415e+003 1.1880994e+001
2.7649571860e+003 1.9572622e+001
2.7649641304e+003 2.6490043e+001
2.7649710749e+003 3.3666695e+001
2.7649780194e+003 3.6194388e+001
2.7649849639e+003 3.7135065e+001
2.7649919084e+003 3.6241612e+001
2.7649988529e+003 3.4187131e+001
2.7650057974e+003 3.2162686e+001
2.7650127419e+003 3.0989829e+001
2.7650196863e+003 2.9322704e+001
2.7650266308e+003 2.7582110e+001
2.7650335753e+003 2.6675049e+001
2.7650405198e+003 2.5128871e+001
2.7650474643e+003 2.4470517e+001
2.7650544088e+003 2.2806579e+001
2.7650613533e+003 2.1926883e+001
2.7650682978e+003 2.0751502e+001
2.7650752422e+003 1.9204915e+001
2.7650821867e+003 1.9365167e+001
2.7650891312e+003 1.8115109e+001
2.7650960757e+003 1.8006191e+001
2.7651030202e+003 1.6915791e+001
2.7651099647e+003 1.6160966e+001
2.7651169092e+003 1.5528353e+001
2.7651238537e+003 1.5917414e+001
2.7651307981e+003 1.5035812e+001
2.7651377426e+003 1.4109323e+001
2.7651446871e+003 1.3893891e+001
2.7651516316e+003 1.3192471e+001
2.7651585761e+003 1.3036861e+001
2.7651655206e+003 1.2440545e+001
2.7651724651e+003 1.1857821e+001
2.7651794096e+003 1.1434036e+001
2.7651863541e+003 1.0665045e+001
2.7651932985e+003 1.0344206e+001
2.7652002430e+003 9.6545277e+000
2.7652071875e+003 9.2357831e+000
2.7652141320e+003 9.4494144e+000
2.7652210765e+003 8.7510162e+000
2.7652280210e+003 8.7730711e+000
2.7652349655e+003 8.0567186e+000
2.7652419100e+003 7.4013509e+000
2.7652488544e+003 7.9990107e+000
2.7652557989e+003 7.5453702e+000
2.7652627434e+003 7.9126737e+000
2.7652696879e+003 6.8572483e+000
2.7652766324e+003 7.0760910e+000
2.7652835769e+003 7.3470931e+000
2.7652905214e+003 7.1081156e+000
2.7652974659e+003 7.1795359e+000
2.7653044103e+003 6.7290688e+000
2.7653113548e+003 6.9426917e+000
2.7653182993e+003 7.0632802e+000
2.7653252438e+003 7.1825574e+000
2.7653321883e+003 6.8596794e+000
2.7653391328e+003 6.5449626e+000
2.7653460773e+003 7.0279045e+000
2.7653530218e+003 6.5333549e+000
2.7653599662e+003 6.5853280e+000
2.7653669107e+003 6.3096616e+000
2.7653738552e+003 5.2277689e+000
2.7653807997e+003 5.8467065e+000
2.7653877442e+003 4.8112333e+000
2.7653946887e+003 4.5316990e+000
2.7654016332e+003 4.0542093e+000
2.7654085777e+003 4.7237797e+000
2.7654155221e+003 4.9063760e+000
2.7654224666e+003 7.2088908e+000
2.7654294111e+003 1.0812629e+001
2.7654363556e+003 1.8078562e+001
2.7654433001e+003 2.4729520e+001
2.7654502446e+003 3.2177787e+001
2.7654571891e+003 3.6118385e+001
2.7654641336e+003 3.6433398e+001
2.7654710780e+003 3.5637772e+001
2.7654780225e+003 3.3765530e+001
2.7654849670e+003 3.2876934e+001
2.7654919115e+003 3.0553630e+001
2.7654988560e+003 2.9047620e+001
2.7655058005e+003 2.7576325e+001
2.7655127450e+003 2.6369660e+001
2.7655196895e+003 2.4821365e+001
2.7655266339e+003 2.3176863e+001
2.7655335784e+003 2.2613361e+001
2.7655405229e+003 2.1486906e+001
2.7655474674e+003 2.0158263e+001
2.7655544119e+003 1.9867334e+001
2.7655613564e+003 1.8945373e+001
2.7655683009e+003 1.8172641e+001
2.7655752454e+003 1.7689107e+001
2.7655821898e+003 1.6864043e+001
2.7655891343e+003 1.6764893e+001
2.7655960788e+003 1.6167196e+001
2.7656030233e+003 1.5254016e+001
2.7656099678e+003 1.5252291e+001
2.7656169123e+003 1.4081829e+001
2.7656238568e+003 1.3880906e+001
2.7656308013e+003 1.3823780e+001
2.7656377457e+003 1.2760194e+001
2.7656446902e+003 1.2385814e+001
2.7656516347e+003 1.2257695e+001
2.7656585792e+003 1.1332283e+001
2.7656655237e+003 1.1071563e+001
2.7656724682e+003 1.0581217e+001
2.7656794127e+003 1.0247594e+001
2.7656863572e+003 9.6533041e+000
2.7656933016e+003 9.4865030e+000
2.7657002461e+003 8.9255772e+000
2.7657071906e+003 8.1296899e+000
2.7657141351e+003 8.8606480e+000
2.7657210796e+003 7.6619392e+000
2.7657280241e+003 7.8653785e+000
2.7657349686e+003 7.7650904e+000
2.7657419130e+003 7.3594072e+000
2.7657488575e+003 7.4686585e+000
2.7657558020e+003 7.6704132e+000
2.7657627465e+003 7.0557888e+000
2.7657696910e+003 7.5580445e+000
2.7657766355e+003 6.8468306e+000
2.7657835800e+003 7.7894455e+000
2.7657905245e+003 6.9668822e+000
2.7657974689e+003 6.6793853e+000
2.7658044134e+003 6.3782639e+000
2.7658113579e+003 6.6300362e+000
2.7658183024e+003 6.7174996e+000
2.7658252469e+003 6.8908574e+000
2.7658321914e+003 6.6744060e+000
2.7658391359e+003 6.8408457e+000
2.7658460804e+003 6.8632117e+000
2.7658530248e+003 6.1753594e+000
2.7658599693e+003 5.7317145e+000
2.7658669138e+003 4.4553270e+000
2.7658738583e+003 4.6224101e+000
2.7658808028e+003 4.1176426e+000
2.7658877473e+003 4.4860546e+000
2.7658946918e+003 4.9819178e+000
2.7659016363e+003 6.7248385e+000
2.7659085807e+003 1.0185648e+001
2.7659155252e+003 1.7046032e+001
2.7659224697e+003 2.3852528e+001
2.7659294142e+003 3.0528843e+001
2.7659363587e+003 3.5981673e+001
2.7659433032e+003 3.6343036e+001
2.7659502477e+003 3.5777523e+001
2.7659571922e+003 3.4441065e+001
2.7659641366e+003 3.2557802e+001
2.7659710811e+003 3.1444592e+001
2.7659780256e+003 2.9064878e+001
2.7659849701e+003 2.8248178e+001
2.7659919146e+003 2.6719629e+001
2.7659988591e+003 2.5511549e+001
2.7660058036e+003 2.3656834e+001
2.7660127481e+003 2.2391040e+001
2.7660196925e+003 2.2237196e+001
2.7660266370e+003 2.0964412e+001
2.7660335815e+003 1.9757829e+001
2.7660405260e+003 1.8828826e+001
2.7660474705e+003 1.8148396e+001
2.7660544150e+003 1.7999831e+001
2.7660613595e+003 1.6698743e+001
2.7660683040e+003 1.6496185e+001
2.7660752484e+003 1.5348670e+001
2.7660821929e+003 1.4568356e+001
2.7660891374e+003 1.4565060e+001
2.7660960819e+003 1.4397790e+001
2.7661030264e+003 1.3948411e+001
2.7661099709e+003 1.2935103e+001
2.7661169154e+003 1.2284595e+001
2.7661238598e+003 1.2470002e+001
2.7661308043e+003 1.1688703e+001
2.7661377488e+003 1.1256474e+001
2.7661446933e+003 1.0770599e+001
2.7661516378e+003 1.0162813e+001
2.7661585823e+003 9.9140503e+000
2.7661655268e+003 9.6078425e+000
2.7661724713e+003 9.3799321e+000
2.7661794157e+003 8.5571697e+000
2.7661863602e+003 8.1131462e+000
2.7661933047e+003 7.3294314e+000
2.7662002492e+003 7.8110596e+000
2.7662071937e+003 6.7507565e+000
2.7662141382e+003 7.4635294e+000
2.7662210827e+003 6.9993653e+000
2.7662280272e+003 6.8594935e+000
2.7662349716e+003 6.5725675e+000
2.7662419161e+003 7.0528655e+000
2.7662488606e+003 6.8818693e+000
2.7662558051e+003 6.7964497e+000
2.7662627496e+003 6.8224035e+000
2.7662696941e+003 6.8886040e+000
2.7662766386e+003 6.5926278e+000
2.7662835831e+003 6.5733992e+000
2.7662905275e+003 6.3519780e+000
2.7662974720e+003 6.2923054e+000
2.7663044165e+003 5.7427675e+000
2.7663113610e+003 6.1350633e+000
2.7663183055e+003 6.9024114e+000
2.7663252500e+003 6.3471188e+000
2.7663321945e+003 5.9310888e+000
2.7663391390e+003 4.4356858e+000
2.7663460834e+003 4.5567906e+000
2.7663530279e+003 3.8851376e+000
2.7663599724e+003 3.8659796e+000
2.7663669169e+003 3.8707897e+000
2.7663738614e+003 4.8219437e+000
2.7663808059e+003 5.6135025e+000
2.7663877504e+003 8.7325163e+000
2.7663946948e+003 1.5350462e+001
2.7664016393e+003 2.2380743e+001
2.7664085838e+003 2.9013838e+001
2.7664155283e+003 3.5041183e+001
2.7664224728e+003 3.5959906e+001
2.7664294173e+003 3.5362224e+001
2.7664363618e+003 3.4415817e+001
2.7664433063e+003 3.2211907e+001
2.7664502507e+003 2.9908813e+001
2.7664571952e+003 2.8868485e+001
2.7664641397e+003 2.7404786e+001
2.7664710842e+003 2.5889932e+001
2.7664780287e+003 2.5087623e+001
2.7664849732e+003 2.3742335e+001
2.7664919177e+003 2.2430011e+001
2.7664988622e+003 2.1757883e+001
2.7665058066e+003 2.0507455e+001
2.7665127511e+003 1.9745509e+001
2.7665196956e+003 1.8608844e+001
2.7665266401e+003 1.8024764e+001
2.7665335846e+003 1.7633417e+001
2.7665405291e+003 1.6340691e+001
2.7665474736e+003 1.5938227e+001
2.7665544181e+003 1.5468665e+001
2.7665613625e+003 1.4915219e+001
2.7665683070e+003 1.4696059e+001
2.7665752515e+003 1.3749897e+001
2.7665821960e+003 1.2696711e+001
2.7665891405e+003 1.3081463e+001
2.7665960850e+003 1.2385153e+001
2.7666030295e+003 1.1772430e+001
2.7666099739e+003 1.0966661e+001
2.7666169184e+003 1.0844479e+001
2.7666238629e+003 1.0453006e+001
2.7666308074e+003 1.0475688e+001
2.7666377519e+003 9.1106412e+000
2.7666446964e+003 9.5201755e+000
2.7666516409e+003 9.0776440e+000
2.7666585854e+003 8.4116722e+000
2.7666655298e+003 7.8027897e+000
2.7666724743e+003 7.6239495e+000
2.7666794188e+003 7.2078706e+000
2.7666863633e+003 6.9431517e+000
2.7666933078e+003 6.8367873e+000
2.7667002523e+003 7.0483908e+000
2.7667071968e+003 6.5654709e+000
2.7667141413e+003 6.6573182e+000
2.7667210857e+003 6.5387297e+000
2.7667280302e+003 6.7857601e+000
2.7667349747e+003 6.4900623e+000
2.7667419192e+003 6.5377328e+000
2.7667488637e+003 6.4478659e+000
2.7667558082e+003 6.5874902e+000
2.7667627527e+003 6.1690385e+000
2.7667696971e+003 6.1340631e+000
2.7667766416e+003 6.2192733e+000
2.7667835861e+003 6.0374498e+000
2.7667905306e+003 5.4640684e+000
2.7667974751e+003 6.6758674e+000
2.7668044196e+003 6.0242235e+000
2.7668113641e+003 5.6770719e+000
2.7668183086e+003 5.0637299e+000
2.7668252530e+003 4.1028578e+000
2.7668321975e+003 3.7453177e+000
2.7668391420e+003 3.7251069e+000
2.7668460865e+003 3.5066112e+000
2.7668530310e+003 4.3325127e+000
2.7668599755e+003 5.5886348e+000
2.7668669200e+003 8.0146013e+000
2.7668738645e+003 1.3535368e+001
2.7668808089e+003 2.1051443e+001
2.7668877534e+003 2.8181905e+001
2.7668946979e+003 3.3961052e+001
2.7669016424e+003 3.5775507e+001
2.7669085869e+003 3.5581340e+001
2.7669155314e+003 3.4044357e+001
2.7669224759e+003 3.2372929e+001
2.7669294203e+003 3.0050127e+001
2.7669363648e+003 2.9162394e+001
2.7669433093e+003 2.7593368e+001
2.7669502538e+003 2.6350659e+001
2.7669571983e+003 2.4791272e+001
2.7669641428e+003 2.3505778e+001
2.7669710873e+003 2.2313412e+001
2.7669780318e+003 2.1020434e+001
2.7669849762e+003 2.0207875e+001
2.7669919207e+003 1.9758233e+001
2.7669988652e+003 1.8895043e+001
2.7670058097e+003 1.7712702e+001
2.7670127542e+003 1.7314577e+001
2.7670196987e+003 1.6225988e+001
2.7670266432e+003 1.6064864e+001
2.7670335877e+003 1.5611020e+001
2.7670405321e+003 1.4860101e+001
2.7670474766e+003 1.3908040e+001
2.7670544211e+003 1.3455063e+001
2.7670613656e+003 1.3609071e+001
2.7670683101e+003 1.2947174e+001
2.7670752546e+003 1.2164614e+001
2.7670821991e+003 1.1467494e+001
2.7670891435e+003 1.0706874e+001
2.7670960880e+003 1.0503912e+001
2.7671030325e+003 1.0297450e+001
2.7671099770e+003 9.8656858e+000
2.7671169215e+003 9.3433459e+000
2.7671238660e+003 9.1503392e+000
2.7671308105e+003 8.2590894e+000
2.7671377550e+003 7.7739893e+000
2.7671446994e+003 7.9867129e+000
2.7671516439e+003 7.8685852e+000
2.7671585884e+003 7.1883029e+000
2.7671655329e+003 6.6689998e+000
2.7671724774e+003 6.7442965e+000
2.7671794219e+003 6.5412426e+000
2.7671863664e+003 6.5726206e+000
2.7671933108e+003 6.2275482e+000
2.7672002553e+003 6.6504331e+000
2.7672071998e+003 6.4874808e+000
2.7672141443e+003 6.5994258e+000
2.7672210888e+003 6.2348290e+000
2.7672280333e+003 6.0675121e+000
2.7672349778e+003 6.6796838e+000
2.7672419223e+003 5.8992035e+000
2.7672488667e+003 6.0900925e+000
2.7672558112e+003 6.0487296e+000
2.7672627557e+003 6.1001585e+000
2.7672697002e+003 6.1510163e+000
2.7672766447e+003 5.8013024e+000
2.7672835892e+003 6.0045209e+000
2.7672905337e+003 5.3823341e+000
2.7672974782e+003 4.7785522e+000
2.7673044226e+003 4.1983525e+000
2.7673113671e+003 3.5981141e+000
2.7673183116e+003 3.3371860e+000
2.7673252561e+003 2.9540540e+000
2.7673322006e+003 4.3108879e+000
2.7673391451e+003 4.7621872e+000
2.7673460896e+003 7.5333408e+000
2.7673530340e+003 1.2366226e+001
2.7673599785e+003 1.8800953e+001
2.7673669230e+003 2.6263454e+001
2.7673738675e+003 3.3036101e+001
2.7673808120e+003 3.5026876e+001
2.7673877565e+003 3.5628946e+001
2.7673947010e+003 3.4120818e+001
2.7674016455e+003 3.2500137e+001
2.7674085899e+003 3.0779966e+001
2.7674155344e+003 2.8965212e+001
2.7674224789e+003 2.7413814e+001
2.7674294234e+003 2.6195987e+001
2.7674363679e+003 2.4538282e+001
2.7674433124e+003 2.3485237e+001
2.7674502569e+003 2.2647453e+001
2.7674572013e+003 2.1068192e+001
2.7674641458e+003 2.0534315e+001
2.7674710903e+003 2.0048561e+001
2.7674780348e+003 1.8958352e+001
2.7674849793e+003 1.7673765e+001
2.7674919238e+003 1.7263208e+001
2.7674988683e+003 1.6294487e+001
2.7675058128e+003 1.5384938e+001
2.7675127572e+003 1.5394474e+001
2.7675197017e+003 1.4798356e+001
2.7675266462e+003 1.4138939e+001
2.7675335907e+003 1.3916703e+001
2.7675405352e+003 1.3353563e+001
2.7675474797e+003 1.2405798e+001
2.7675544242e+003 1.2339568e+001
2.7675613686e+003 1.1679475e+001
2.7675683131e+003 1.0737673e+001
2.7675752576e+003 1.0910904e+001
2.7675822021e+003 9.9736399e+000
2.7675891466e+003 9.2612147e+000
2.7675960911e+003 9.2344363e+000
2.7676030356e+003 8.5937260e+000
2.7676099801e+003 7.9772857e+000
2.7676169245e+003 7.7613796e+000
2.7676238690e+003 7.5505393e+000
2.7676308135e+003 7.2336853e+000
2.7676377580e+003 6.7065735e+000
2.7676447025e+003 6.3483585e+000
2.7676516470e+003 6.5997595e+000
2.7676585915e+003 6.1295507e+000
2.7676655359e+003 6.3187467e+000
2.7676724804e+003 5.9970994e+000
2.7676794249e+003 6.7012368e+000
2.7676863694e+003 6.1068139e+000
2.7676933139e+003 6.1165396e+000
2.7677002584e+003 6.6488828e+000
2.7677072029e+003 6.1896501e+000
2.7677141474e+003 6.2122900e+000
2.7677210918e+003 6.0553184e+000
2.7677280363e+003 5.7530557e+000
2.7677349808e+003 5.2648886e+000
2.7677419253e+003 4.6994390e+000
2.7677488698e+003 5.8849700e+000
2.7677558143e+003 5.8094637e+000
2.7677627588e+003 5.7454516e+000
2.7677697032e+003 5.0320780e+000
2.7677766477e+003 5.2009046e+000
2.7677835922e+003 4.2904883e+000
2.7677905367e+003 3.8216619e+000
2.7677974812e+003 3.1863636e+000
2.7678044257e+003 2.6803694e+000
2.7678113702e+003 3.5861855e+000
2.7678183146e+003 4.3913986e+000
2.7678252591e+003 6.3897151e+000
2.7678322036e+003 1.0851247e+001
2.7678391481e+003 1.8062570e+001
2.7678460926e+003 2.4984289e+001
2.7678530371e+003 3.1740044e+001
2.7678599816e+003 3.5410516e+001
2.7678669261e+003 3.5510264e+001
2.7678738705e+003 3.4607757e+001
2.7678808150e+003 3.2871423e+001
2.7678877595e+003 3.0764111e+001
2.7678947040e+003 2.9093060e+001
2.7679016485e+003 2.7525553e+001
2.7679085930e+003 2.5561934e+001
2.7679155375e+003 2.5049678e+001
2.7679224819e+003 2.3360343e+001
2.7679294264e+003 2.2343307e+001
2.7679363709e+003 2.1398666e+001
2.7679433154e+003 2.0771264e+001
2.7679502599e+003 1.9428529e+001
2.7679572044e+003 1.8634829e+001
2.7679641489e+003 1.7939546e+001
2.7679710933e+003 1.7157342e+001
2.7679780378e+003 1.6494552e+001
2.7679849823e+003 1.5749162e+001
2.7679919268e+003 1.4987220e+001
2.7679988713e+003 1.4666641e+001
2.7680058158e+003 1.4547893e+001
2.7680127603e+003 1.3261951e+001
2.7680197048e+003 1.3261076e+001
2.7680266492e+003 1.2193649e+001
2.7680335937e+003 1.2193949e+001
2.7680405382e+003 1.1987375e+001
2.7680474827e+003 1.1033452e+001
2.7680544272e+003 1.0590722e+001
2.7680613717e+003 9.9349313e+000
2.7680683162e+003 9.3550282e+000
2.7680752606e+003 9.0070767e+000
2.7680822051e+003 8.9968811e+000
2.7680891496e+003 8.3986898e+000
2.7680960941e+003 8.1148143e+000
2.7681030386e+003 7.1589435e+000
2.7681099831e+003 7.7078544e+000
2.7681169276e+003 6.5633810e+000
2.7681238720e+003 6.4978134e+000
2.7681308165e+003 6.4723084e+000
2.7681377610e+003 6.2533623e+000
2.7681447055e+003 6.2327634e+000
2.7681516500e+003 6.5404824e+000
2.7681585945e+003 6.3241894e+000
2.7681655390e+003 6.0921811e+000
2.7681724834e+003 6.3178566e+000
2.7681794279e+003 5.9744107e+000
2.7681863724e+003 6.0469472e+000
2.7681933169e+003 5.8106599e+000
2.7682002614e+003 5.9876313e+000
2.7682072059e+003 5.2785795e+000
2.7682141504e+003 5.4106104e+000
2.7682210948e+003 5.8735238e+000
2.7682280393e+003 5.5131253e+000
2.7682349838e+003 5.7053951e+000
2.7682419283e+003 5.6489512e+000
2.7682488728e+003 5.2758662e+000
2.7682558173e+003 5.1661801e+000
2.7682627618e+003 4.2361577e+000
2.7682697062e+003 3.6839273e+000
2.7682766507e+003 3.2189852e+000
2.7682835952e+003 3.4468253e+000
2.7682905397e+003 3.4117896e+000
2.7682974842e+003 4.1097088e+000
2.7683044287e+003 5.6176927e+000
2.7683113732e+003 1.0078408e+001
2.7683183176e+003 1.6978652e+001
2.7683252621e+003 2.3397000e+001
2.7683322066e+003 3.1207810e+001
2.7683391511e+003 3.5588629e+001
2.7683460956e+003 3.5760702e+001
2.7683530401e+003 3.4553302e+001
2.7683599846e+003 3.3109276e+001
2.7683669290e+003 3.1790787e+001
2.7683738735e+003 3.0417479e+001
2.7683808180e+003 2.8449505e+001
2.7683877625e+003 2.6313183e+001
2.7683947070e+003 2.5316373e+001
2.7684016515e+003 2.3575491e+001
2.7684085960e+003 2.2440847e+001
2.7684155404e+003 2.0825023e+001
2.7684224849e+003 2.0981937e+001
2.7684294294e+003 1.9815423e+001
2.7684363739e+003 1.8434204e+001
2.7684433184e+003 1.8045383e+001
2.7684502629e+003 1.7440071e+001
2.7684572074e+003 1.6669511e+001
2.7684641518e+003 1.5736569e+001
2.7684710963e+003 1.5498027e+001
2.7684780408e+003 1.4005941e+001
2.7684849853e+003 1.4183580e+001
2.7684919298e+003 1.3418710e+001
2.7684988743e+003 1.3070655e+001
2.7685058187e+003 1.2403474e+001
2.7685127632e+003 1.2034076e+001
2.7685197077e+003 1.1480963e+001
2.7685266522e+003 1.1165331e+001
2.7685335967e+003 1.0689833e+001
2.7685405412e+003 1.0555414e+001
2.7685474857e+003 9.9253721e+000
2.7685544301e+003 9.3042413e+000
2.7685613746e+003 8.7044931e+000
2.7685683191e+003 8.5866051e+000
2.7685752636e+003 7.7668459e+000
2.7685822081e+003 7.1648876e+000
2.7685891526e+003 7.0120421e+000
2.7685960970e+003 7.0931867e+000
2.7686030415e+003 7.0215827e+000
2.7686099860e+003 6.7006141e+000
2.7686169305e+003 5.6937980e+000
2.7686238750e+003 6.3036942e+000
2.7686308195e+003 6.3791869e+000
2.7686377639e+003 5.9195544e+000
2.7686447084e+003 5.8574085e+000
2.7686516529e+003 6.2568655e+000
2.7686585974e+003 6.3724995e+000
2.7686655419e+003 5.9647384e+000
2.7686724864e+003 6.1964898e+000
2.7686794308e+003 5.9087219e+000
2.7686863753e+003 5.9636818e+000
2.7686933198e+003 5.7298374e+000
2.7687002643e+003 5.5554056e+000
2.7687072088e+003 5.4172601e+000
2.7687141533e+003 5.9923889e+000
2.7687210977e+003 5.8452144e+000
2.7687280422e+003 5.4955760e+000
2.7687349867e+003 4.6631861e+000
2.7687419312e+003 4.7501830e+000
2.7687488757e+003 3.6029767e+000
2.7687558202e+003 3.7530547e+000
2.7687627646e+003 3.1938830e+000
2.7687697091e+003 3.7482225e+000
2.7687766536e+003 4.3232229e+000
2.7687835981e+003 6.0165391e+000
2.7687905426e+003 9.1276308e+000
2.7687974871e+003 1.5979695e+001
2.7688044315e+003 2.2740613e+001
2.7688113760e+003 3.0241496e+001
2.7688183205e+003 3.4811116e+001
2.7688252650e+003 3.5662086e+001
2.7688322095e+003 3.4356971e+001
2.7688391540e+003 3.3433105e+001
2.7688460984e+003 3.1072559e+001
2.7688530429e+003 2.9852971e+001
2.7688599874e+003 2.8435940e+001
2.7688669319e+003 2.6288182e+001
2.7688738764e+003 2.4865062e+001
2.7688808208e+003 2.3713591e+001
2.7688877653e+003 2.2786656e+001
2.7688947098e+003 2.2030645e+001
2.7689016543e+003 2.1132088e+001
2.7689085988e+003 1.9333150e+001
2.7689155432e+003 1.9313622e+001
2.7689224877e+003 1.8003470e+001
2.7689294322e+003 1.7166064e+001
2.7689363767e+003 1.6595137e+001
2.7689433212e+003 1.5618205e+001
2.7689502657e+003 1.5411282e+001
2.7689572101e+003 1.5091036e+001
2.7689641546e+003 1.4299835e+001
2.7689710991e+003 1.3505346e+001
2.7689780436e+003 1.3395561e+001
